On the development and analysis of coupled surface-subsurface models of catchments. Part 3. Analytical solutions and scaling laws

The objective of this three-part work is to formulate and rigorously analyse a number of reduced mathematical models that are nevertheless capable of describing the hydrology at the scale of a river basin (i.e. catchment). Coupled surface and subsurface flows are considered. In this third part, we focus on the development of analytical solutions and scaling laws for a benchmark catchment model that models the river flow (runoff) generated during a single rainfall. We demonstrate that for catchments characterised by a shallow impenetrable bedrock, the shallow-water approximation allows a reduction of the governing formulation to a coupled system of one-dimensional time-dependent equations for the surface and subsurface flows. Asymptotic analysis is used to derive semi-analytical solutions for the model. We provide simple asymptotic scaling laws describing the peak flow formation, and demonstrate its accuracy through a comparison with the two-dimensional model developed in Part 2. These scaling laws can be used as an analytical benchmark for assessing the validity of other physical, conceptual, or statistical models of catchments.

==> DATA/H_two_phases.dat <==
x,T1,T6,T12,T21,T100,T200,T300
0,1.00037928984623,1.00066695224934,1.00098318915905,1.00133961438801,1.00145406735649,1.00151086003694,1.00155482424525
0.0050251256281407,1.00037734058004,1.00066495196285,1.00098094710855,1.00133535324644,1.00144773635523,1.0015046896333,1.00154876226211
0.0100502512562814,1.0003753832267,1.00066293505271,1.00097868063766,1.00133109436243,1.0014413676695,1.00149848652997,1.00154267002174
0.0150753768844221,1.00037341904541,1.00066091950718,1.0009764149491,1.00132671632233,1.00143499932193,1.00149228146497,1.00153657610969
0.0201005025125628,1.00037144795263,1.00065888720641,1.00097412467565,1.00132223727166,1.00142859255301,1.00148604346448,1.00153045167724
0.0251256281407035,1.00036946985782,1.0006568562775,1.00097183450036,1.00131751632566,1.00142218828734,1.00147980313357,1.00152432524885
0.0301507537688442,1.00036748468016,1.00065480849069,1.00096951963468,1.00131253230399,1.00141574457966,1.00147352969024,1.00151816802939
0.0351758793969849,1.00036549233533,1.00065276123496,1.00096720392937,1.00130720641695,1.00140930501313,1.00146725348165,1.0015120084825
0.0402010050251256,1.00036349271167,1.0006506971962,1.00096486323034,1.00130147741843,1.0014028248689,1.00146094404414,1.00150581786743
0.0452261306532663,1.00036148572529,1.00064863399023,1.00096252108058,1.00129538123349,1.00139634973847,1.00145463132162,1.00149962458777
0.050251256281407,1.00035947129071,1.00064655327003,1.00096015374275,1.00128884482636,1.00138983298984,1.00144828531058,1.00149339995848
0.0552763819095477,1.00035744931866,1.00064447261974,1.00095778387574,1.00128202998762,1.00138332123611,1.00144193540413,1.00148717232421
0.0603015075376884,1.00035541966535,1.00064237531045,1.00095538845845,1.00127487303126,1.00137676714708,1.00143555219291,1.00148091305799
0.0653266331658292,1.00035338225825,1.00064027748376,1.0009529899335,1.0012676274376,1.00137021710226,1.00142916439744,1.00147465044705
0.0703517587939698,1.00035133700031,1.00063816184418,1.00095056544305,1.00126023262195,1.00136362448031,1.00142274329568,1.0014683559262
0.0753768844221105,1.00034928378685,1.00063604656046,1.00094813663324,1.00125297059533,1.00135703408826,1.00141631687598,1.00146205772744
0.0804020100502513,1.00034722246792,1.00063391318833,1.00094568154364,1.00124575994678,1.00135040141194,1.00140985711646,1.00145572735273
0.085427135678392,1.00034515296279,1.00063177846651,1.00094322149235,1.0012388493146,1.001343768463,1.001403391316,1.00144939298188
0.0904522613065327,1.00034307516557,1.00062962709621,1.0009407343814,1.00123211266008,1.00133709402821,1.00139689204538,1.00144302619129
0.0954773869346734,1.00034098895201,1.0006274735816,1.00093824108632,1.00122572479323,1.00133041640802,1.00139038609526,1.00143665511287
0.100502512562814,1.00033889416816,1.00062530186795,1.00093572055701,1.00121950572104,1.00132369847575,1.00138384637033,1.00143025140672
0.105527638190955,1.00033679072286,1.00062312988466,1.00093319289036,1.00121354621643,1.00131697430185,1.00137729949474,1.0014238431625
0.110552763819095,1.0003346785002,1.00062093763647,1.0009306368009,1.00120762277573,1.00131021115611,1.00137071828603,1.00141740213502
0.115577889447236,1.00033255735728,1.00061874509083,1.00092807257234,1.00120176352189,1.00130343883371,1.00136412970039,1.00141095637864
0.120603015075377,1.00033042713827,1.00061653340364,1.00092547965594,1.00119573852591,1.00129662882629,1.00135750590473,1.00140447775526
0.125628140703518,1.00032828772463,1.00061431819394,1.00092287702868,1.00118956480779,1.00128980705927,1.00135087480414,1.00139799429154
0.130653266331658,1.00032613897773,1.00061208703914,1.00092024454031,1.00118306078954,1.00128294864888,1.00134420726661,1.00139147796903
0.135678391959799,1.00032398075601,1.00060984853025,1.00091760165492,1.00117629050844,1.00127607640263,1.00133753280415,1.00138495679401
0.14070351758794,1.00032181289991,1.00060759661532,1.00091492788508,1.00116916386773,1.00126916817121,1.00133082034773,1.00137840287849
0.14572864321608,1.00031963526317,1.00060533474649,1.00091224169694,1.00116181888446,1.00126224457537,1.00132410160488,1.0013718442137
0.150753768844221,1.0003174476926,1.00060306058687,1.00090952398204,1.00115425142005,1.0012552851549,1.00131734306383,1.00136525304839
0.155778894472362,1.0003152500305,1.00060077510798,1.00090679269764,1.00114664448545,1.00124830936735,1.00131057901832,1.00135865735993
0.160804020100503,1.00031304211003,1.00059847747966,1.00090402787496,1.00113902625774,1.00124129743567,1.00130377326851,1.0013520295318
0.165829145728643,1.00031082374908,1.00059616778372,1.00090124800096,1.00113156277255,1.00123426861184,1.0012969627674,1.00134539752195
0.170854271356784,1.00030859478306,1.00059384562591,1.0008984337856,1.00112424826084,1.0012272029113,1.00129010874592,1.00133873383392
0.175879396984925,1.00030635503477,1.0005915108497,1.0008956019686,1.00111717818939,1.00122012015343,1.00128325049233,1.00133206639135
0.180904522613065,1.00030410432289,1.00058916317599,1.00089273414962,1.00111027564518,1.00121299944946,1.00127634719966,1.00132536778611
0.185929648241206,1.00030184244486,1.00058680237276,1.00088984749097,1.00110355248896,1.00120586173614,1.00126943975984,1.00131866588122
0.190954773869347,1.00029956920493,1.0005844281458,1.00088692222741,1.00109686827719,1.00119868479433,1.00126248624183,1.00131193330455
0.195979899497487,1.00029728440814,1.00058204023692,1.00088397566282,1.00109018302281,1.0011914910316,1.00125552807509,1.00130519781988
0.201005025125628,1.00029498784997,1.00057963835662,1.00088098924205,1.00108334327825,1.00118425671966,1.00124852338808,1.00129843201702
0.206030150753769,1.00029267931809,1.00057722224204,1.00087797816875,1.00107632121638,1.0011770058603,1.00124151289686,1.0012916635106
0.21105527638191,1.00029035856616,1.00057479157524,1.00087492457658,1.00106901431489,1.00116971321264,1.0012344560655,1.0012848647592
0.21608040201005,1.00028802538231,1.00057234603868,1.00087184435128,1.00106146240742,1.00116240431326,1.00122739165859,1.00127806317094
0.221105527638191,1.0002856795341,1.00056988528278,1.00086871774211,1.00105364872674,1.00115505255587,1.00122028164076,1.00127123096885
0.226130653266332,1.00028332078327,1.00056740898459,1.00086556113299,1.00104568737901,1.00114768488418,1.00121316180102,1.0012643952965
0.231155778894472,1.0002809488654,1.00056491679737,1.00086235558077,1.00103762181342,1.00114027359229,1.00120599747503,1.00125752804076
0.236180904522613,1.00027856350781,1.00056240836215,1.00085911482871,1.00102959153106,1.00113284684493,1.00119882082524,1.00125065603125
0.241206030150754,1.0002761644568,1.00055988327802,1.00085582149788,1.00102163809629,1.0011253760988,1.00119160101155,1.00124375074332
0.246231155778894,1.00027375143902,1.00055734115016,1.00085248878758,1.00101386292368,1.00111789051491,1.00118436637633,1.00123683866225
0.251256281407035,1.00027132417392,1.00055478155999,1.00084909718571,1.00100625063185,1.00111036091872,1.00117708989983,1.00122989082892
0.256281407035176,1.00026888232023,1.00055220408947,1.00084566156861,1.00099882926425,1.00110281725998,1.00116979636551,1.00122293338139
0.261306532663317,1.00026642558935,1.00054960827934,1.00084216054139,1.00099151413752,1.00109522991316,1.00116246215648,1.00121593698376
0.266331658291457,1.00026395366817,1.00054699365242,1.00083860746725,1.00098426955051,1.00108762946665,1.00115510913237,1.00120892745476
0.271356783919598,1.00026146623176,1.0005443597196,1.0008349825641,1.00097697054846,1.00107998593095,1.00114771635514,1.00120187524206
0.276381909547739,1.00025896292968,1.00054170597537,1.00083129505593,1.00096956461015,1.00107233033349,1.00114030363602,1.00119480589828
0.281407035175879,1.00025644336647,1.00053903188033,1.00082752586282,1.0009619425055,1.00106463226775,1.00113285182488,1.0011876899238
0.28643216080402,1.00025390718901,1.00053633685757,1.00082368249481,1.00095408946489,1.00105692296517,1.00112537964585,1.00118055266847
0.291457286432161,1.00025135401183,1.00053362032792,1.00081974202681,1.00094595648695,1.00104917151448,1.00111786881807,1.00117336504377
0.296482412060302,1.00024878342056,1.00053088166718,1.00081571294391,1.00093759488332,1.00104140911393,1.0011103378798,1.00116615224851
0.301507537688442,1.000246194991,1.00052812021896,1.00081156653366,1.00092902006969,1.00103360425748,1.00110276858609,1.00115888600145
0.306532663316583,1.00024358829643,1.00052533528127,1.00080731066175,1.00092032891156,1.00102578776626,1.001095180015,1.00115159137123
0.311557788944724,1.00024096289053,1.0005225261276,1.00080291386049,1.00091156378003,1.00101792745347,1.00108755328058,1.00114424123598
0.316582914572864,1.00023831824971,1.00051969202698,1.00079838012559,1.00090282236826,1.0010100533121,1.00107990847863,1.00113686052064
0.321608040201005,1.00023565389806,1.00051683217157,1.00079368099692,1.00089412808341,1.00100213251555,1.0010722255878,1.00112942347027
0.326633165829146,1.00023296932593,1.00051394568492,1.0007888173551,1.00088554152774,1.00099419379468,1.001064525926,1.00112195484265
0.331658291457286,1.00023026398733,1.00051103163936,1.00078377145441,1.00087704462232,1.00098620395538,1.00105678801407,1.00111443021488
0.336683417085427,1.00022753725856,1.00050808911403,1.0007785496986,1.00086865336473,1.00097819011891,1.00104903434005,1.00110687420022
0.341708542713568,1.00022478857586,1.00050511709725,1.00077315601787,1.00086031141651,1.00097011916423,1.00104124178422,1.00109926336203
0.346733668341709,1.00022201732447,1.00050211448952,1.00076761746811,1.00085200442168,1.00096201640298,1.00103343374998,1.00109162231275
0.351758793969849,1.00021922282367,1.00049908015319,1.00076197216231,1.00084366028754,1.0009538493421,1.00102558539883,1.00108392793254
0.35678391959799,1.00021640434647,1.00049601285645,1.00075628086039,1.00083525794866,1.00094564169413,1.00101772067302,1.00107620516136
0.361809045226131,1.00021356118277,1.00049291130086,1.0007506182889,1.00082673134092,1.00093736214945,1.00100981302089,1.00106843026523
0.366834170854271,1.00021069255352,1.0004897740484,1.00074506971985,1.00081807417898,1.00092903352739,1.00100188652338,1.00106062903652
0.371859296482412,1.00020779764284,1.00048659960262,1.00073971351818,1.00080924318052,1.00092062596966,1.00099391300838,1.00105277607861
0.376884422110553,1.00020487561743,1.00048338635609,1.00073459902332,1.00080025505888,1.00091216256699,1.0009859163759,1.00104489868364
0.381909547738693,1.00020192553621,1.00048013254417,1.00072971459646,1.00079109227806,1.00090361458615,1.0009778670386,1.0010369688402
0.386934673366834,1.00019894641713,1.0004768362797,1.0007249553678,1.00078179384313,1.00089500688873,1.00096978856821,1.00102901594322
0.391959798994975,1.0001959372761,1.0004734955078,1.00072010082471,1.00077235981585,1.00088631088832,1.00096165031201,1.00102100875655
0.396984924623116,1.00019289699338,1.00047010799953,1.00071482130509,1.00076283924888,1.00087755476415,1.00095347559536,1.00101297911332
0.402010050251256,1.00018982440986,1.00046667132263,1.00070872904298,1.00075323884704,1.00086870856826,1.00094523320427,1.00100489249968
0.407035175879397,1.00018671834451,1.0004631828383,1.00070147597298,1.00074360562208,1.00085980492028,1.00093694652465,1.00099678305007
0.412060301507538,1.00018357744274,1.00045963962877,1.00069287301607,1.00073393904433,1.00085081089919,1.0009285843981,1.00098861358576
0.417085427135678,1.00018040027701,1.0004560384235,1.0006829825268,1.00072427470086,1.00084176378802,1.00092017072082,1.00098041983513
0.422110552763819,1.00017718535742,1.00045237568685,1.00067213572834,1.00071459845044,1.00083262664238,1.0009116750119,1.00097216317944
0.42713567839196,1.00017393106416,1.00044864748122,1.00066085863932,1.00070492698244,1.00082344048785,1.00090312211908,1.00096387973099
0.4321608040201,1.00017063569591,1.00044484936933,1.00064973215562,1.00069522887313,1.00081416448188,1.00089448271216,1.00095553104339
0.437185929648241,1.00016729729855,1.00044097631815,1.00063923629857,1.00068550361923,1.00080484140163,1.00088578284738,1.00094715213253
0.442211055276382,1.00016391391308,1.00043702270013,1.00062962339718,1.00067570359813,1.00079542795993,1.00087699452461,1.0009387063827
0.447236180904523,1.00016048328527,1.00043298204256,1.00062084711343,1.0006658151775,1.00078596599605,1.00086814495158,1.00093022629211
0.452261306532663,1.00015700308654,1.00042884693109,1.00061256312963,1.00065578555959,1.00077641214767,1.00085920727634,1.00092167842084
0.457286432160804,1.00015347071035,1.00042460873001,1.00060421523703,1.00064559930371,1.00076680463295,1.00085020946726,1.00091309170789
0.462311557788945,1.00014988321868,1.00042025718182,1.00059520741739,1.00063521014601,1.00075710261109,1.00084112533085,1.00090443664967
0.467336683417085,1.00014623753534,1.00041577997949,1.00058512229423,1.00062461762967,1.00074733879198,1.00083198297948,1.00089573817736
0.472361809045226,1.00014253030075,1.00041116209353,1.00057389734363,1.00061379547495,1.00073747685498,1.0008227562422,1.00088697078684
0.477386934673367,1.00013875760401,1.00040638460518,1.00056186252096,1.00060276525386,1.00072754330781,1.00081347272601,1.00087815559659
0.482412060301508,1.00013491522834,1.00040142312815,1.00054960576512,1.00059152682977,1.00071750709609,1.00080410570303,1.0008692705281
0.487437185929648,1.0001309984913,1.00039624565239,1.00053772575492,1.00058012218326,1.00070738906354,1.00079468178895,1.00086033361797
0.492462311557789,1.00012700207479,1.00039081004727,1.00052658323213,1.00056856549181,1.00069716284503,1.00078517333503,1.00085132519656
0.49748743718593,1.00012291999084,1.00038506208351,1.00051614912986,1.00055690706548,1.00068684512644,1.0007756057644,1.00084226126936
0.50251256281407,1.00011874547028,1.00037893655981,1.00050600409794,1.00054515899052,1.00067641266101,1.00076595041642,1.00083312337354
0.507537688442211,1.0001144707468,1.00037236682956,1.00049550106673,1.00053335858771,1.00066587987776,1.00075623161548,1.00082392660411
0.512562814070352,1.00011008681391,1.00036530939667,1.00048404742919,1.00052150115621,1.00065522463737,1.00074641981935,1.00081465256477
0.517587939698492,1.00010558323982,1.00035779093111,1.00047139038266,1.00050959740307,1.00064446086572,1.0007365385559,1.00080531641395
0.522613065326633,1.00010094780427,1.00034997883271,1.00045775119959,1.00049761183571,1.00063356566484,1.00072655763408,1.0007958989243
0.527638190954774,1.00009616593201,1.00034225513274,1.00044372008355,1.00048552515354,1.00062255363402,1.00071650015703,1.00078641600623
0.532663316582915,1.00009121986872,1.00033523590993,1.00042996753541,1.00047326946221,1.00061139972083,1.00070633549941,1.00077684703424
0.537688442211055,1.00008608825706,1.00032961734116,1.00041692887301,1.00046079734175,1.0006001196537,1.00069608663732,1.00076720902665
0.542713567839196,1.00008074397308,1.00032569183491,1.00040460581517,1.00044802454257,1.00058868550367,1.00068572264642,1.00075747972065
0.547738693467337,1.00007515262271,1.00032253770473,1.00039255339626,1.00043489388947,1.00057711409933,1.00067526647776,1.00074767729634
0.552763819095477,1.00006926897152,1.00031751072465,1.00038005449764,1.00042133101399,1.00056537457152,1.00066468699292,1.00073777787393
0.557788944723618,1.00006303118391,1.0003073379071,1.0003664269358,1.00040730467392,1.00055348458778,1.00065400693742,1.00072780062646
0.562814070351759,1.00005635120289,1.00029102291264,1.00035133430447,1.0003927761208,1.000541410636,1.00064319508591,1.00071772023739
0.5678391959799,1.00004909491446,1.00027174434299,1.00033493161902,1.00037776312775,1.00052917095127,1.00063227348625,1.00070755657605
0.57286432160804,1.00004103833158,1.00025471975611,1.00031775493289,1.0003622700133,1.00051672986107,1.00062121106749,1.00069728313058
0.577889447236181,1.00003174693614,1.00024232936625,1.00030042937792,1.00034634854798,1.00050410628208,1.00061002845119,1.00068692012596
0.582914572864322,1.00002008944466,1.00023087096487,1.000283370883,1.00033002545027,1.00049126346237,1.00059869501317,1.00067644008139
0.587939698492462,0.999976966944787,1.00021355770288,1.00026660907914,1.00031334770887,1.00047822186194,1.00058722923151,1.00066586324944
0.592964824120603,0.99833779618683,1.00018958784836,1.00024975151661,1.00029632933616,1.00046494556637,1.00057560096905,1.00065516134559
0.597989949748744,0.994504379709727,1.00016715183872,1.00023206421503,1.00027897150771,1.00045145718957,1.00056382631307,1.0006443543605
0.603015075376884,0.988913111136467,1.00015162752573,1.00021267179352,1.00026122182465,1.00043772331788,1.00055187488217,1.00063341329047
0.608040201005025,0.981907458735688,1.00013285598827,1.00019088336409,1.00024295718489,1.00042376698256,1.00053976109542,1.00062235761397
0.613065326633166,0.973760384687669,1.00009736154613,1.00016654947772,1.00022393188274,1.00040955665958,1.00052745243485,1.00061115760932
0.618090452261307,0.964690430583997,1.00005753318255,1.00014022275117,1.00020373501906,1.00039510960064,1.00051496337361,1.00059983201661
0.623115577889447,0.954873543357284,1.00003858619473,1.00011286421497,1.00018176145804,1.00038038840669,1.00050225654298,1.00058835031731
0.628140703517588,0.944451954198037,0.995762275068663,1.0000846120912,1.00015722456455,1.00036539169229,1.00048934823541,1.00057673028816
0.633165829145729,0.933540964893441,0.980653902420606,1.00005019098318,1.00012915056843,1.00035005572689,1.00047619398836,1.00056494045602
0.638190954773869,0.922234216697101,0.962922753094377,0.998107250013113,1.0000960306212,1.00033434295778,1.00046281201205,1.00055299738306
0.64321608040201,0.91060783169628,0.945617609799396,0.983737259612441,1.00005358783797,1.00031813642382,1.00044915044788,1.00054086839986
0.648241206030151,0.898723706515809,0.929261539684176,0.965087978938594,0.99996554998654,1.00030135040984,1.00043522657346,1.00052856854287
0.653266331658292,0.886632152081372,0.91368109902221,0.946012602172134,0.987840065186597,1.00028380493479,1.00042098300541,1.00051606360487
0.658291457286432,0.874374026742468,0.898651061042761,0.927727675819483,0.969261263384034,1.00026537314162,1.00040643060535,1.00050336668466
0.663316582914573,0.861982469342181,0.884011206037054,0.910362960764959,0.949276131112445,1.00024583638432,1.00039150876908,1.00049044156806
0.668341708542714,0.849484311438326,0.869656580103374,0.893761497326483,0.929674586085611,1.00022503790244,1.0003762155963,1.00047729885683
0.673366834170854,0.836901234209042,0.855517574220773,0.877751121863191,0.91092357984881,1.00020271982662,1.00036048701525,1.00046389970274
0.678391959798995,0.824250717208893,0.841546511451369,0.862199423506048,0.893008238810811,1.0001786033956,1.00034430270975,1.00045025148538
0.683417085427136,0.811546815485254,0.827709587299275,0.847010484902153,0.875796034078174,1.00015216690452,1.00032758975166,1.00043631196941
0.688442211055276,0.798800798872346,0.813982362315368,0.832114415949444,0.85915589016559,1.00012249169219,1.00031030410526,1.00042208453495
0.693467336683417,0.786021677459935,0.800346493486296,0.817458774614836,0.842982352551972,1.00008749788251,1.00029235287529,1.00040752294973
0.698492462311558,0.77321663109099,0.786787453425539,0.803002776179768,0.827193416443927,1.00004095404011,1.00027366189836,1.00039262626928
0.703517587939699,0.760391361133038,0.773293985583818,0.788714672948936,0.81172557355347,0.995636680349859,1.00025410497663,1.00037734455361
0.708542713567839,0.747550378928729,0.759857275176798,0.774569485645378,0.796529061238447,0.980045150714011,1.00023357236215,1.00036167365019
0.71356783919598,0.73469724150796,0.746469979674256,0.760546896110681,0.781563916598305,0.960319000381179,1.00021189658659,1.00034556205455
0.718592964824121,0.721834741890031,0.733126100210363,0.746630393433998,0.766797817594959,0.93952864539997,1.00018892427529,1.00032900522399
0.723618090452261,0.70896506388701,0.719820620055047,0.732806341849274,0.752204235561584,0.918839802187977,1.00016440412834,1.0003119522426
0.728643216080402,0.696089907725004,0.706549134927993,0.719063168640947,0.737760974614117,0.898631958041916,1.00013796642453,1.00029439693127
0.733668341708543,0.683210591602664,0.693307978055067,0.705391278859255,0.723449627783914,0.878986046949472,1.0001086888707,1.00027627847014
0.738693467336683,0.670328132725715,0.680094056489987,0.691782636913874,0.70925478374282,0.859880653904918,1.00007403720584,1.00025756138502
0.743718592964824,0.657443312524791,0.66690455199584,0.678230184822467,0.695163125588667,0.841266027447303,1.00002390155675,1.00023811706425
0.748743718592965,0.644556727595142,0.653736968675696,0.664727790592929,0.6811631762066,0.823089754858612,0.990305531304822,1.00021778003524
0.753768844221106,0.631668831112411,0.640589163829559,0.651270226123321,0.667245146200412,0.805304312739606,0.972817085675549,1.00019619717162
0.758793969849246,0.618779965695509,0.627459258523265,0.637852973135624,0.65340060913537,0.787868311628317,0.952900708496866,1.00017284645549
0.763819095477387,0.605890389218124,0.614345583125405,0.624472077363229,0.639622233468806,0.770745970374885,0.932432855860087,1.00014684577111
0.768844221105528,0.593000294371336,0.601246649898552,0.611124060083746,0.625903600496522,0.753906280290126,0.912093772213194,1.0001168161836
0.773869346733668,0.580109823990139,0.58816113135266,0.597805851518023,0.61223906857578,0.737322238150478,0.89210561345765,1.00008003212056
0.778894472361809,0.567219083163405,0.575087841753591,0.584514736389501,0.598623665464366,0.720970215110882,0.8725191255686,1.00002782571246
0.78391959798995,0.554328149358168,0.562025722185721,0.571248311018635,0.585053004120294,0.704829448052682,0.853326107288666,0.991575116310255
0.78894472361809,0.541437078836933,0.548973834850097,0.558004458742314,0.571523223983993,0.688881626831684,0.834500995654932,0.974839111278681
0.793969849246231,0.528545912449534,0.53593135161559,0.544781312912484,0.558030913482376,0.673110518688917,0.81601515206803,0.955485998356168
0.798994974874372,0.515654679232725,0.522897510390101,0.531577170229174,0.544572976045659,0.657501599599863,0.797841237504133,0.935466678232315
0.804020100502513,0.502763399785959,0.509871599184943,0.518390457293957,0.531146576393755,0.64204182331165,0.779954310825423,0.915468339884147
0.809045226130653,0.489872088546439,0.496852986557317,0.505219782143851,0.517749204886744,0.626719544602212,0.762331980755793,0.895719953928173
0.814070351758794,0.476980755640352,0.483841140401684,0.49206396041145,0.504378699837975,0.611524404956049,0.744954229626937,0.876283419409086
0.819095477386935,0.464089408545449,0.470835576461165,0.478921915082026,0.491033097007027,0.596447049414026,0.727803035933091,0.857162808432119
0.824120603015075,0.451198052157398,0.457835810085671,0.465792591656415,0.477710512855222,0.581478907034614,0.710862045374485,0.838343964944555
0.829145728643216,0.438306689495436,0.444841423504884,0.452675073405733,0.464409292864353,0.566612257842869,0.694116492454061,0.819808275172421
0.834170854271357,0.425415323289398,0.431852062545314,0.439568571812089,0.451127993039543,0.551840149880938,0.67755302621558,0.801537074725109
0.839195979899497,0.412523953708705,0.418867367775965,0.42647230685631,0.437865218432595,0.537156178492255,0.661159438603437,0.783512809459205
0.844221105527638,0.399632582709973,0.405887026219055,0.413385591723548,0.424619728885746,0.522554530263912,0.644924616932259,0.7657193570382
0.849246231155779,0.386741209678363,0.392910764249823,0.400307822407413,0.411390423424367,0.508029920572697,0.628838426231932,0.748141980139603
0.85427135678392,0.373849836247183,0.379938311192977,0.387238408445191,0.39817624241596,0.493577451032995,0.612891535148438,0.730767146346892
0.85929648241206,0.360958462258734,0.366969427802583,0.374176824771828,0.384976235453793,0.479192642529744,0.597075389123552,0.71358245265418
0.864321608040201,0.348067088506523,0.354003894402364,0.361122589102586,0.371789530215829,0.464871380570016,0.581382122984884,0.696576502318862
0.869346733668342,0.335175715173396,0.341041507172946,0.348075255166998,0.358615321056732,0.450609875410803,0.565804489845499,0.679738800416402
0.874371859296482,0.322284342115414,0.32808208058494,0.335034416035534,0.345452871472998,0.436404637998824,0.550335806740316,0.66305966892566
0.879396984924623,0.309392969245015,0.315125440938224,0.321999691649379,0.332301495461642,0.422252437764249,0.534969889694147,0.646530158040897
0.884422110552764,0.296501596142594,0.302171429210131,0.308970733635397,0.31916056281004,0.408150287629618,0.519701013570389,0.6301419820319
0.889447236180904,0.283610222812747,0.289219896908828,0.2959472167728,0.306029485974576,0.394095413335498,0.504523863281312,0.61388745180482
0.894472361809045,0.270718850424044,0.276270708403712,0.282928842227184,0.29290772332368,0.380085241910219,0.489433502781012,0.597759425128313
0.899497487437186,0.257827477680086,0.263323734742164,0.269915328983303,0.279794767924913,0.36611737803074,0.474425337331789,0.58175125398901
0.904522613065327,0.244936104081535,0.25037885735873,0.256906417609434,0.266690150717162,0.352189594287488,0.459495088420976,0.565856743646189
0.909547738693467,0.232044729011456,0.237435965288541,0.243901865581455,0.253593433536069,0.338299812759467,0.44463876400148,0.550070106965659
0.914572864321608,0.219153354504639,0.224494957731008,0.230901449432779,0.240504210405182,0.324446096095993,0.429852637513914,0.534385918103835
0.919597989949749,0.20626198036242,0.211555738455271,0.217904958412541,0.22742210021942,0.31062663307343,0.415133224168412,0.518799037323021
0.924623115577889,0.19337060597977,0.19861821740168,0.204912195707946,0.214346747235069,0.29683973059684,0.400477262779357,0.503304459951381
0.92964824120603,0.180479231328942,0.185682310660742,0.19192297733972,0.201277818542938,0.283083803024674,0.385881695440357,0.487896937480754
0.934673366834171,0.167587856514683,0.172747939887486,0.178937131337855,0.188215002770631,0.269357364604184,0.371343644654337,0.472569990138129
0.939698492462312,0.154696482081191,0.159815032038486,0.165954496832538,0.175158008272264,0.2556590214897,0.356860365917225,0.457313356951107
0.944723618090452,0.141805107891801,0.146883517921704,0.152974922216152,0.162106560718605,0.24198746429186,0.342429096470686,0.442106673764971
0.949748743718593,0.128913734098961,0.133953332951268,0.139998265601191,0.149060403047211,0.228341462511905,0.328046489416158,0.426904660393087
0.954773869346734,0.116022360876025,0.121024416229684,0.12702439319802,0.136019292915964,0.21471985538393,0.313706482837066,0.411604780568771
0.959798994974874,0.10313098826296,0.108096710566233,0.114053179454922,0.122983002872039,0.20112153402967,0.299392693437106,0.395982547762579
0.964824120603015,0.0902396158924224,0.0951701613677707,0.101084505056042,0.109951317214496,0.187545314867468,0.285053204099706,0.37957537693143
0.969849246231156,0.0773482422572078,0.0822447164662911,0.0881182573068775,0.0969240329926966,0.173989027948812,0.270524753354579,0.361500374227389
0.974874371859296,0.0644568677074691,0.0693203279978155,0.0751543307758414,0.0839009589227728,0.160443068918747,0.25533154428417,0.340212290313782
0.979899497487437,0.0515654931837791,0.0563969517658705,0.0621926272301385,0.0708819127462846,0.146849293300043,0.238231371755941,0.313237273575163
0.984924623115578,0.0386741205810945,0.0434745462780655,0.0492330472416378,0.0578665884143315,0.132872089896777,0.216382974532667,0.276909132242992
0.989949748743719,0.0257827463300697,0.0305530517487369,0.0362750916470913,0.0448502374137895,0.116840290752107,0.184121992160518,0.225979351454649
0.994974874371859,0.0128913752231941,0.0176303574924994,0.0232959159326779,0.031699217319442,0.0918993191100385,0.13109314894398,0.152302498318062
1,-3.23696869308776e-09,0.00448414030210331,0.0092511345664047,0.0152562552336943,0.0335377334778177,0.0343979419518007,0.0364999205483995


==> DATA/H_two_phases_low_rho.dat <==
x,T1,T24,T48,T70,T140,T210,T280
0,1,1,1,1,1.000143517419,1.00026240984498,1.00047950657244
0.001,0.982026435830203,0.992693941841664,0.996853621890992,0.999965842751261,1.00013754469974,1.00025860319856,1.00047698574767
0.001025782478073,0.981569437082853,0.992497458509004,0.996762442043684,0.99995316392508,1.00013725532028,1.00025847602772,1.00047690373676
0.00105222969232159,0.981100991175093,0.992295493676988,0.996668397677995,0.999939557323589,1.00013713161075,1.00025838761653,1.00047684680664
0.00107935878129164,0.980620820557487,0.992087884741155,0.996571388738581,0.999924968492263,1.00013694998983,1.00025827626132,1.0004767712186
0.00110718732540319,0.980128641448707,0.99187446383214,0.996471311274142,0.999909340046239,1.00013678137613,1.00025817234914,1.00047670466036
0.00113573335834311,0.979624163723551,0.991655057627003,0.996368057272286,0.999892611520294,1.00013660226373,1.00025806046835,1.00047662927274
0.00116501537875136,0.979107090800654,0.991429487153408,0.996261514487222,0.999874719211594,1.00013642048852,1.00025794841754,1.00047655658225
0.00119505236220873,0.978577119530024,0.991197567586888,0.99615156626039,0.999855596015247,1.00013623312429,1.00025783200943,1.00047647893444
0.00122586377353347,0.978033940080529,0.99095910804051,0.996038091333374,0.999835171252037,1.00013604105391,1.00025771335321,1.00047640133194
0.00125746957939509,0.977477235827508,0.990713911345439,0.995920963651914,0.999813370487233,1.00013584376353,1.00025759118794,1.00047632033046
0.00128989026125331,0.976906683219934,0.990461773822725,0.995800052161121,0.999790115340498,1.00013564125981,1.00025746608207,1.00047623817917
0.00132314682863065,0.976321951500189,0.990202485047018,0.995675220592294,0.999765323287172,1.00013543334273,1.00025733758963,1.00047615324624
0.00135726083272719,0.975722703137135,0.989935827601893,0.995546327240974,0.999738907450553,1.00013521988905,1.00025720583073,1.00047606656776
0.00139225438038632,0.975108593201582,0.989661576825366,0.995413224735055,0.999710776384038,1.00013500073859,1.00025707059921,1.00047597732388
0.00142815014842067,0.974479269415012,0.98937950054439,0.995275759791925,0.999680833842184,1.00013477574091,1.000256931874,1.00047588599398
0.00146497139830729,0.973834372041603,0.989089358799263,0.995133772965161,0.999648978541042,1.00013454473541,1.00025678952156,1.00047579213547
0.00150274199126172,0.973173533781804,0.988790903559201,0.994987098381568,0.999615103908351,1.00013430755987,1.00025664347136,1.00047569596054
0.00154148640370081,0.972496379667714,0.988483878427469,0.994835563467181,0.999579097822339,1.00013406404644,1.00025649361077,1.00047559720782
0.00158122974310405,0.971802526960577,0.988168018333018,0.994678988659862,0.99954084233692,1.00013381402335,1.00025633984869,1.00047549595562
0.00162199776428402,0.971091584831665,0.9878430492099,0.994517187109204,0.999500213393854,1.00013355731411,1.00025618207632,1.00047539203627
0.00166381688607613,0.970363154725344,0.987508687666723,0.994349964365261,0.999457080523056,1.00013329373729,1.00025602019149,1.00047528545172
0.00170671420845888,0.969616830044797,0.987164640644823,0.994177118054894,0.999411306529907,1.00013302310707,1.00025585408315,1.00047517608048
0.00175071753011535,0.96885219596785,0.986810605061702,0.993998437543048,0.999362747167108,1.00013274523239,1.00025568364113,1.00047506388908
0.00179585536644757,0.968068829428847,0.986446267439459,0.993813703578483,0.999311250790562,1.0001324599174,1.00025550874975,1.00047494877434
0.00184215696805529,0.967266299035807,0.986071303521247,0.993622687926037,0.999256658000943,1.00013216696105,1.00025532929178,1.00047483068257
0.00188965233969121,0.966444164992347,0.985685377876233,0.993425152985472,0.999198801270889,1.00013186615706,1.00025514514573,1.00047470951885
0.0019383722597049,0.965601978803718,0.985288143488706,0.993220851393515,0.999137504554721,1.00013155729395,1.00025495618747,1.00047458521614
0.00198834829998806,0.96473928366131,0.984879241328941,0.993009525607054,0.999072582878805,1.00013124015471,1.00025476228899,1.00047445768245
0.00203961284643399,0.963855614119399,0.984458299910052,0.992790907470358,0.999003841914873,1.00013091451691,1.00025456331907,1.00047432684122
0.00209219911992459,0.962950496025042,0.984024934833585,0.992564717768038,0.998931077537666,1.00013058015246,1.00025435914263,1.00047419259988
0.0021461411978584,0.962023446505677,0.983578748318188,0.992330665759318,0.998854075362876,1.00013023682758,1.00025414962103,1.00047405487449
0.00220147403623376,0.961073973928867,0.983119328706562,0.992088448689808,0.998772610261939,1.00012988430267,1.00025393461165,1.00047391357013
0.00225823349230124,0.960101577870691,0.98264624995671,0.991837751284867,0.998686445857054,1.00012952233219,1.00025371396799,1.00047376859638
0.00231645634780022,0.95910574909353,0.982159071122696,0.991578245228041,0.998595333999253,1.00012915066461,1.00025348753939,1.00047361985475
0.00237618033279445,0.958085969534002,0.981657335817348,0.991309588618698,0.998499014224252,1.00012876904221,1.00025325517103,1.00047346724878
0.00243744415012222,0.957041712301877,0.98114057164996,0.991031425403409,0.998397213181188,1.00012837720106,1.00025301670372,1.00047331067569
0.00250028750047692,0.955972441690831,0.980608289647569,0.990743384787001,0.998289644039155,1.0001279748708,1.00025277197379,1.00047315003304
0.00256475110813417,0.954877613201963,0.980059983667096,0.99044508062819,0.998176005875577,1.00012756177454,1.00025252081296,1.00047298521318
0.00263087674734235,0.95375667358105,0.979495129788082,0.990136110811875,0.998055983039366,1.00012713762873,1.00025226304818,1.00047281610775
0.00269870726939347,0.952609060833622,0.978913185678008,0.98981605659184,0.997929244483209,1.00012670214292,1.00025199850149,1.00047264260361
0.00276828663039207,0.951434204356558,0.978313589942519,0.989484481912399,0.997795443072166,1.00012625501958,1.00025172698984,1.00047246458644
0.00283965991973994,0.950231525024939,0.977695761468371,0.989140932714215,0.997654214872813,1.00012579595387,1.00025144832499,1.00047228193703
0.00291287338935542,0.94900043524183,0.977059098745246,0.988784936213672,0.997505178413521,1.00012532463333,1.00025116231325,1.000472094535
0.00298797448364591,0.947740339084497,0.976402979159796,0.988416000150502,0.997347933911033,1.00012484073759,1.00025086875539,1.00047190225463
0.0030650118702532,0.946450632447759,0.975726758279294,0.988033612015747,0.997182062473489,1.00012434393787,1.00025056744641,1.00047170496924
0.0031440354715915,0.945130703209635,0.975029769130424,0.987637238263522,0.997007125282594,1.00012383389652,1.00025025817538,1.00047150254638
0.00322509649719855,0.943779931420792,0.974311321454777,0.987226323492572,0.996822662742537,1.0001233102665,1.00024994072521,1.00047129485223
0.00330824747692089,0.942397689519403,0.973570700940029,0.986800289596278,0.996628193594208,1.0001227726905,1.00024961487248,1.00047108174766
0.00339354229495467,0.940983342573076,0.972807168450357,0.986358534897564,0.996423214008561,1.00012222080018,1.00024928038723,1.00047086309133
0.00348103622476415,0.939536248396156,0.972019959255128,0.985900433267314,0.996207196657547,1.00012165421507,1.00024893703271,1.00047063873689
0.00357078596490046,0.938055758149179,0.971208282232489,0.985425333208613,0.995979589747044,1.00012107254126,1.00024858456519,1.00047040853518
0.0036628496757439,0.93654121657003,0.970371319058975,0.98493255691415,0.995739816017749,1.00012047536989,1.00024822273367,1.00047017233219
0.00375728701719347,0.934991962237239,0.96950822341237,0.984421399315721,0.995487271729882,1.00011986227527,1.00024785127972,1.00046992997057
0.00385415918732824,0.933407328034367,0.968618120176254,0.983891127116602,0.995221325623359,1.00011923281265,1.00024746993715,1.00046968128818
0.0039535289620654,0.931786641594243,0.967700104624639,0.983340977790281,0.994941317838794,1.00011858651562,1.00024707843176,1.00046942611911
0.00405546073584083,0.930129225784689,0.966753241612951,0.982770158563666,0.994646558814474,1.00011792289291,1.0002466764811,1.00046916429255
0.00416002056333857,0.928434399238251,0.965776564795024,0.982177845398005,0.994336328170124,1.00011724142472,1.00024626379414,1.00046889563367
0.00426727620229609,0.926701476596926,0.964769075847034,0.981563181952682,0.994009873564234,1.00011654155832,1.00024584007101,1.00046861996252
0.00437729715741324,0.924929769827384,0.963729743697185,0.980925278530009,0.993666409522804,1.000115822703,1.00024540500268,1.0004683370948
0.00449015472539326,0.923118588516643,0.962657503786443,0.980263211018144,0.993305116253596,1.00011508422408,1.00024495827061,1.00046804684095
0.0046059220411451,0.921267240543602,0.961551257368345,0.979576019836727,0.992925138449235,1.00011432543613,1.00024449954647,1.00046774900677
0.00472467412517689,0.919375032940266,0.960409870839318,0.978862708877819,0.992525584072132,1.00011354559504,1.00024402849176,1.0004674433925
0.00484648793221135,0.917441272742465,0.959232175111319,0.978122244449373,0.99210552312676,1.00011274388915,1.00024354475747,1.00046712979352
0.00497144240105466,0.915465267811345,0.958016965039758,0.977353554229208,0.991663986425362,1.00011191942916,1.00024304798371,1.00046680799939
0.00509961850575105,0.913446327555684,0.956762998920623,0.97655552623808,0.991199964353676,1.00011107123688,1.00024253779928,1.00046647779444
0.00523109930805626,0.911383764945525,0.955468998074678,0.97572700784317,0.9907124056455,1.00011019823288,1.00024201382136,1.00046613895701
0.00536597001126393,0.90927689676068,0.954133646501537,0.974866804778137,0.990200216153405,1.00010929922302,1.000241475655,1.00046579125983
0.00550431801541973,0.907125045054718,0.952755590621428,0.973973680190933,0.989662257624281,1.00010837288412,1.00024092289275,1.00046543446939
0.00564623297395913,0.904927538445284,0.951333439175497,0.973046353768541,0.9890973465206,1.00010741774893,1.00024035511419,1.00046506834622
0.00579180685180529,0.902683713192201,0.949865763264937,0.972083500922721,0.988504252872765,1.00010643219096,1.00023977188544,1.00046469264434
0.00594113398496503,0.900392915036694,0.948351096475799,0.971083751997027,0.987881699127631,1.00010541440953,1.00023917275872,1.00046430711142
0.00609431114166117,0.898054500928681,0.946787935194692,0.970045691568751,0.987228359054811,1.00010436241608,1.00023855727179,1.00046391148838
0.00625143758504111,0.895667840274216,0.945174739221347,0.968967857919616,0.986542856772139,1.00010327402251,1.00023792494743,1.00046350550936
0.00641261513750218,0.893232316850621,0.94350993249523,0.96784874254279,0.985823765776442,1.00010214683295,1.00023727529288,1.00046308890147
0.00657794824667543,0.890747330443317,0.941791903972885,0.966686789710968,0.985069607999434,1.00010097824054,1.00023660779921,1.00046266138465
0.00674754405311069,0.888212299087564,0.940019008985853,0.965480396339239,0.984278853085634,1.00009976543092,1.00023592194072,1.00046222267143
0.00692151245970664,0.885626661225321,0.938189570896888,0.964227912010841,0.983449917778563,1.00009850539455,1.00023521717425,1.00046177246678
0.00709996620293105,0.882989877706657,0.936301882834689,0.962927639008088,0.982581165280243,1.00009719495,1.0002344929384,1.00046131046793
0.00728302092587718,0.880301434196377,0.934354209918002,0.961577832640418,0.981670904829884,1.00009583078024,1.00023374865281,1.00046083636414
0.00747079525320384,0.877560843634156,0.932344792210396,0.960176702039992,0.980717391643744,1.00009440948376,1.0002329837172,1.00046034983666
0.00766341086800746,0.874767649022486,0.930271847715243,0.958722410933046,0.979718826798661,1.00009292764148,1.00023219751051,1.00045985055778
0.00786099259067627,0.871921425731131,0.928133575605826,0.957213078527102,0.978673357176125,1.00009138189885,1.00023138938974,1.0004593381921
0.00806366845977743,0.869021784689261,0.925928160748663,0.955646781266173,0.977579076100866,1.00008976906081,1.00023055868888,1.00045881239446
0.00827156981502961,0.866068375307387,0.923653778686207,0.954021554862598,0.97643402417194,1.00008808619359,1.00022970471746,1.00045827281146
0.00848483138241492,0.863060888641676,0.921308600452633,0.952335396165022,0.975236189912577,1.00008633072301,1.00022882675914,1.00045771907946
0.00870359136148517,0.859999061107693,0.918890798560944,0.95058626581665,0.973983511044764,1.00008450051363,1.00022792406996,1.00045715082619
0.00892799151491903,0.856882677030202,0.916398554593814,0.948772092015424,0.972673876646734,1.00008259390559,1.00022699587639,1.00045656766885
0.00915817726038839,0.853711572925022,0.913830066450298,0.946890774002586,0.971305129036019,1.00008060967975,1.00022604137311,1.00045596921504
0.00939429776479303,0.85048564106626,0.911183555640409,0.944940185569905,0.969875065619011,1.00007854691446,1.00022505972045,1.00045535506132
0.00963650604092507,0.847204833677958,0.908457277424702,0.942918180579857,0.968381442397088,1.0000764046954,1.00022405004143,1.00045472479448
0.00988495904662559,0.843869166652376,0.905649532636715,0.940822599691416,0.966821978428442,1.00007418164273,1.00022301141841,1.000454077989
0.0101398177864977,0.84047872364317,0.902758678045632,0.938651276085011,0.965194359412138,1.00007187523801,1.00022194288922,1.00045341420941
0.0104012474162424,0.837033660663005,0.899783136960829,0.93640204142017,0.963496241419463,1.00006948096628,1.00022084344273,1.00045273300713
0.0106694173496835,0.833534210787886,0.896721414140385,0.934072734934725,0.961725257226078,1.00006699134728,1.00021971201389,1.00045203392268
0.0109445013685535,0.82998068835477,0.893572111845355,0.93166121348466,0.959879023401692,1.00006439500246,1.00021854747803,1.00045131648294
0.0112266777351081,0.826373493630731,0.890333943802317,0.929165360274353,0.957955146270792,1.0000616759688,1.00021734864455,1.00045058020276
0.0115161293076462,0.822713117891122,0.887005751764795,0.926583095657861,0.955951229575089,1.00005881346609,1.00021611424982,1.00044982458272
0.0118130436590065,0.819000148802613,0.883586526377501,0.923912391286454,0.953864884961968,1.0000557821697,1.00021484294949,1.00044904911005
0.0121176131981203,0.815235274268863,0.880075425697277,0.921151282958959,0.951693741356404,1.00005255268795,1.00021353331002,1.00044825325694
0.0124300352946979,0.811419288233193,0.876471793326172,0.918297883645644,0.949435454511702,1.00004909146692,1.00021218379973,1.00044743648079
0.0127505124071301,0.807553096177679,0.872775182832433,0.91535040154218,0.947087720842646,1.00004535894908,1.00021079277939,1.00044659822285
0.0130792522136865,0.803637719343618,0.868985380429377,0.912307157556473,0.944648290801859,1.00004130456052,1.0002093584926,1.00044573790804
0.0134164677470972,0.799674299996762,0.865102426709197,0.909166602920346,0.942114982478696,1.00003685644438,1.00020787905634,1.00044485494369
0.0137623775326039,0.795664108157002,0.861126642500903,0.905927340702617,0.939485698646545,1.00003190122809,1.00020635245196,1.00044394871901
0.0141172057295706,0.791608543463709,0.85705865282683,0.902588147084504,0.936758443729738,1.00002624022465,1.00020477651732,1.00044301860381
0.0144811822767453,0.787509140782095,0.852899412320065,0.899147994992644,0.933931342997014,1.00001947447389,1.00020314894058,1.00044206394765
0.0148545430412667,0.783367576912429,0.848650230370921,0.89560607905515,0.931002663212129,1.00001055574911,1.00020146725643,1.00044108407843
0.0152375299715126,0.779185676236837,0.844312795010439,0.891961841385565,0.927970834286038,0.999991574816819,1.00019972884564,1.00044007830123
0.0156303912538899,0.774965406114169,0.839889196575029,0.888214999184633,0.924834472965193,0.99984989432941,1.00019793093876,1.00043904589668
0.0160333814736658,0.770708888171119,0.835381948762985,0.884365572671242,0.921592407295014,0.999570236808078,1.00019607062496,1.00043798611946
0.0164467617799466,0.766418405827949,0.830794009176862,0.880413915116223,0.918243703632198,0.999149774137559,1.00019414486656,1.00043689819636
0.01687080005491,0.762096393736528,0.826128796450814,0.876360743111809,0.91478769448432,0.998585324975306,1.00019215052014,1.00043578132438
0.0173057710873998,0.757745454393244,0.821390204024393,0.872207167342277,0.911224007889203,0.997873629947399,1.00019008436394,1.00043463466844
0.0177519567509971,0.753368348166716,0.816582610123957,0.86795472373389,0.907552598080565,0.997011560831093,1.00018794313152,1.00043345735897
0.0182096461866825,0.748968001236302,0.811710882210626,0.863605403838569,0.903773776846804,0.995996235972743,1.00018572354999,1.00043224848924
0.0186791359902078,0.744547502272309,0.806780375628391,0.85916168432151,0.899888245575299,0.994825081802105,1.00018342238084,1.00043100711239
0.019160730404298,0.740110101484861,0.801796926663053,0.854626555698349,0.895897128292824,0.99349587111296,1.00018103645943,1.0004297322382
0.0196547415158096,0.735659210648041,0.796766837413079,0.850003548216572,0.891802004173436,0.99200675270573,1.00017856272828,1.00042842282964
0.0201614894579715,0.731198396615222,0.791696854233264,0.845296755921055,0.887604940523677,0.990356279032138,1.00017599825773,1.00042707779901
0.0206813026178407,0.726731380659185,0.786594137132078,0.840510856422479,0.883308524392759,0.988543433609808,1.00017334024604,1.00042569600388
0.0212145178491063,0.722262029943537,0.781466221199488,0.835651126487223,0.878915893034508,0.986567659387872,1.00017058599062,1.00042427624269
0.0217614806903802,0.717794349590907,0.776320969093408,0.830723451742438,0.874430761918975,0.984428888079405,1.00016773282187,1.0004228172501
0.022322545589116,0.713332478356953,0.771166515698331,0.825734330145963,0.869857450079557,0.982127570661606,1.00016477799259,1.00042131769205
0.022898076131301,0.708880671870752,0.766011204734098,0.820690867546029,0.865200901378741,0.9796647084185,1.00016171851922,1.00041977616062
0.0234884452770703,0.704443296249979,0.76086351494565,0.815600761586432,0.860466698390223,0.977041882585501,1.00015855097666,1.00041819116879
0.0240940356023953,0.700024810967764,0.755731988211849,0.810472281932885,0.85566107555247,0.974261286012568,1.00015527125611,1.000416561145
0.0247152395470042,0.695629754064061,0.750625149954849,0.805314236862,0.850790922715325,0.971325751907048,1.00015187430513,1.00041488442783
0.0253524596686938,0.691262724807606,0.745551428350129,0.800135929148901,0.845863781109057,0.968238780559241,1.00014835387879,1.0004131592608
0.0260061089041986,0.686928363579497,0.740519073544237,0.794947099925041,0.840887829883117,0.965004562922986,1.00014470233736,1.00041138378747
0.0266766108367853,0.68263133126339,0.735536075827664,0.789757857329559,0.835871859544073,0.961627998670525,1.00014091052476,1.00040955604707
0.0273643999707467,0.678376286256306,0.73061009618976,0.784578599524238,0.830825239510448,0.958114713112785,1.00013696774548,1.00040767397087
0.0280699220129734,0.674167860087872,0.725748399120296,0.779419922049756,0.825757869730129,0.954471066448531,1.00013286181992,1.0004057353796
0.0287936341617838,0.670010631810229,0.720957797799656,0.774292517542639,0.820680121833016,0.950704158347469,1.0001285791352,1.00040373798222
0.029536005403202,0.665909100484876,0.716244608927313,0.769207065599745,0.815602766193944,0.946821824864226,1.00012410452273,1.00040167937644
0.0302975168148742,0.661867655818737,0.711614616746824,0.764174113460636,0.810536883648951,0.942832625837999,1.00011942070468,1.00039955705133
0.0310786618778201,0.657890552100006,0.70707305411859,0.759203956789535,0.805493768304523,0.938745825986893,1.00011450699046,1.00039736839258
0.0318799467962233,0.65398187347482,0.702624590153561,0.754306514427677,0.800484814206777,0.934571363210011,1.00010933692896,1.0003951106907
0.0327018908254655,0.650145508702576,0.69827333410082,0.749491210216929,0.795521396089965,0.930319809426913,1.0001038747969,1.00039278115284
0.0335450266086188,0.646385117572847,0.694022846014662,0.744766858373631,0.790614739873032,0.926002318836313,1.00009807118168,1.00039037691835
0.0344099005216138,0.642704100937078,0.689876153129449,0.74014155693519,0.785775786275347,0.92163056355934,1.0000918584621,1.00038789507867
0.0352970730273065,0.639105576560518,0.685835771731939,0.735622594765057,0.781015052500241,0.917216657681409,1.00008514742069,1.00038533270171
0.0362071190386742,0.635592345755135,0.681903729541576,0.7312163728274,0.776342493346347,0.912773067999956,1.000077825743,1.00038268686053
0.0371406282913755,0.632166869768324,0.678081589117099,0.726928344832199,0.771767367991212,0.908312513480903,1.000069756173,1.00037995466635
0.0380982057259154,0.628831249542415,0.674370467385813,0.722762976123056,0.767298113814771,0.903847851991716,1.00006076403946,1.00037713330493
0.0390804718796646,0.625587199107915,0.67077105337414,0.718723724819466,0.76294223420769,0.899391957541568,1.00005058665868,1.00037422007527
0.0400880632889846,0.622436029771809,0.667283619923203,0.714813041691973,0.758706200981177,0.894957587018052,1.00003871728729,1.0003712124287
0.0411216329017221,0.619378636224819,0.6639080333625,0.711032391387972,0.754595378192593,0.890557241045636,1.00002391052783,1.00036810800575
0.0421818505003368,0.616415484248467,0.660643757603017,0.707382289063761,0.750613966361251,0.886203018440194,1.00000098699746,1.000364904667
0.0432694031359404,0.613546602452594,0.657489858198365,0.703862353915916,0.746764972886741,0.881906470282742,0.999378961052486,1.0003616005134
0.0443849955735248,0.610771579882005,0.654445002990699,0.700471371865983,0.743050205279716,0.87767845348888,0.997983212000108,1.00035819388983
0.0455293507486695,0.608089566620704,0.651507465740095,0.697207368574408,0.739470291408657,0.873528991068093,0.996004976795054,1.00035468336511
0.0467032102360252,0.605499275202538,0.648675128821007,0.694067684295743,0.736024720726776,0.869467139049024,0.99358433850891,1.0003510676797
0.0479073347298743,0.602999002888482,0.645945486826209,0.691049048015711,0.732711904759119,0.865500864395455,0.990829461400997,1.00034734565244
0.0491425045370833,0.600586629126844,0.643315660223945,0.688147655993728,0.729529261113592,0.861636943947195,0.987826932944716,1.00034351603652
0.0504095200827631,0.598259639745055,0.640782400817435,0.685359234935397,0.726473300359013,0.857880873852024,0.984646586444416,1.00033957731609
0.0517092024289676,0.59601514860238,0.638342119592001,0.6826791170974,0.723539738749629,0.854236815338402,0.981344741394999,1.00033552743631
0.053042393806765,0.593849922304464,0.635990908133581,0.680102299643348,0.720723606823165,0.85070755777681,0.977966808881874,1.00033136346379
0.0544099581620275,0.591760407133355,0.633724545478748,0.677623480847024,0.718019342686141,0.847294494321496,0.974549358768962,1.00032708118053
0.055812781715293,0.589742761117505,0.631538548164523,0.675237128375634,0.715420918295741,0.843997654925623,0.971121748110236,1.00032267462347
0.0572517735360608,0.587792881612424,0.629428200606893,0.672937521961172,0.712921940291737,0.84081574952614,0.967707369466055,1.00031813559542
0.0587278661318948,0.585906440659183,0.627388563385964,0.67071876963107,0.710515721415174,0.837746218110157,0.964324604702604,1.0003134531891
0.0602420160527147,0.584078920839139,0.625414531079505,0.668574866239823,0.708195385386721,0.834785340131382,0.960987600118557,1.00030861338663
0.0617952045106673,0.582305651604137,0.62350087521282,0.66649973534874,0.705953948118168,0.831928352110189,0.95770687731818,1.00030359881871
0.0633884380159803,0.580581845834146,0.62164225367128,0.664487238003189,0.703784359138933,0.829169555304202,0.954489808471109,1.0002983887873
0.0650227490292093,0.578902633612731,0.619833254622689,0.662531212976279,0.701679564578164,0.826502460729458,0.951341031632674,1.00029295967096
0.0666991966303013,0.577263096555449,0.61806845645089,0.660625531889506,0.699632576949584,0.823919953684674,0.948262819292235,1.00028728582775
0.0684188672049089,0.57565829948191,0.616342442738936,0.658764112450268,0.69763649923989,0.821414427167071,0.945255377858822,1.0002813410862
0.0701828751483992,0.574083322987405,0.614649806963381,0.656940922219613,0.695684535126188,0.818977905485136,0.942317112091706,1.00027510084534
0.0719923635880131,0.572533292757523,0.612985209327366,0.655150031454507,0.693770041996059,0.816602201583913,0.939444904020776,1.0002685446884
0.0738485051236447,0.571003406055869,0.611343429866261,0.653385662939728,0.691886578879831,0.814279063484929,0.936634375950529,1.0002616592338
0.0757525025877192,0.569488955364162,0.609719362975592,0.651642187257478,0.690027901421189,0.812000265644797,0.933880103581142,1.0002544407018
0.0777055898246622,0.567985349695333,0.608108012468666,0.649914118410187,0.688187956222778,0.809757687192247,0.931175817488983,1.00024689638687
0.0797090324904663,0.566488132503349,0.606504541651645,0.648196160831497,0.686360923328079,0.807543417602855,0.928514628674407,1.00023904392392
0.081764128872872,0.564992997554495,0.604904319499652,0.646483252915388,0.684541255534032,0.805349846410875,0.925889239556542,1.000230907031
0.083872210732695,0.563495800719659,0.603302898143117,0.644770546216192,0.682723657075532,0.8031696883523,0.923292095735674,1.00022250643617
0.0860346441668451,0.56199256912946,0.601695985495158,0.643053379569912,0.680903057345191,0.800995991703857,0.920715517018707,1.00021384521866
0.0882528304935954,0.560479507779744,0.600079489437588,0.641327319782178,0.679074647413814,0.79882218917049,0.918151856862665,1.00020488914412
0.090528207160677,0.558953003238467,0.598449561335152,0.639588201809955,0.677233916368419,0.796642140315875,0.915593643957294,1.00019554515942
0.0928622486767854,0.557409623318452,0.596802555761679,0.637832090467904,0.675376613651365,0.794450104268242,0.913033650551785,1.00018564531163
0.0952564675671044,0.555846115618505,0.595134984190725,0.636055235798498,0.673498705018934,0.792240700839506,0.910464936266183,1.00017494848204
0.097712415353465,0.554259404631539,0.593443555384803,0.634254109105903,0.671596404415677,0.790008931795133,0.907880929489409,1.00016317606838
0.100231683559776,0.552646586284604,0.591725213497891,0.63242543711606,0.669666204354355,0.787750198916149,0.90527549219831,1.00015009444164
0.102815904743376,0.551004919295241,0.58997707825941,0.630566144535593,0.667704819859275,0.785460247269884,0.902642906560601,1.00013563856372
0.105466753552978,0.549331816488119,0.588196393269886,0.62867330352257,0.665709138415953,0.783135111709719,0.899977851713873,1.00012002927096
0.108185947813889,0.547624835277414,0.586380577963394,0.626744179973145,0.66367626115852,0.780771140216321,0.897275436787378,1.00010375685141
0.110975249641207,0.545881665629633,0.584527237277498,0.624776240829363,0.661603507680036,0.778364987375093,0.894531200098693,1.00008713287968
0.113836466581728,0.544100118057547,0.582634080926931,0.622767076668267,0.659488340768004,0.775913540047475,0.891741042755025,1.00006871428536
0.116771452785279,0.542278112564158,0.580698919317056,0.620714395310655,0.657328357724456,0.773413899056764,0.888901205416232,1.00004114020405
0.119782110206268,0.540413666271569,0.578719713793334,0.618616066507462,0.655121330181631,0.770863403174665,0.886008278792602,0.999897092752113
0.1228703898362,0.538504880151941,0.576694517420538,0.616470064531967,0.652865147899126,0.768259572946013,0.883059142889604,0.997195536180714
0.126038292967973,0.536549926160208,0.574621417158424,0.614274411447943,0.650557762850519,0.765600054390816,0.88005090440453,0.993930302052068
0.129287872492778,0.534547036111558,0.572498607797823,0.612027243664885,0.648197250004905,0.762882662350239,0.876980920261369,0.990521433389652
0.132621234230429,0.532494490862959,0.570324354248396,0.609726774820603,0.64578177142053,0.760105343553588,0.87384675243719,0.987034351108097
0.136040538293989,0.530390609228368,0.568096911787558,0.60737121925104,0.643309503545156,0.757266107602782,0.870646094879796,0.983475804356221
0.139548000489594,0.528233737389321,0.565814600369918,0.604958860987337,0.640778702642314,0.754363074230749,0.867376801924834,0.979844426523505
0.143145893752348,0.526022239090617,0.563475769008749,0.602488023907229,0.63818767782083,0.751394442289962,0.864036850718328,0.97613795767478
0.146836549619258,0.523754487548921,0.561078746489825,0.59995703435246,0.635534754798658,0.748358448430075,0.860624295589359,0.972354150936633
0.150622359740132,0.521428856766418,0.558621878672225,0.597364269628573,0.63281831545292,0.745253388636621,0.857137278455399,0.96849088977683
0.154505777427436,0.519043714867784,0.556103489331313,0.594708122643168,0.630036751039916,0.742077567983928,0.853573978980061,0.96454614768704
0.158489319246111,0.516597418104293,0.553521982617558,0.591987046505236,0.627188487478924,0.738829315964079,0.849932623159995,0.960517987811645
0.162718016134322,0.514000838634908,0.550785235233937,0.589103838864277,0.624171716244629,0.735392457624727,0.846082979184884,0.956262339099456
0.166946713022532,0.511404451425262,0.54804931562002,0.586223157686351,0.621159047988282,0.731964644560393,0.842247216887264,0.952025379575118
0.171175409910743,0.508808197665109,0.545314780592937,0.583345366928536,0.618150729118156,0.728545875187379,0.83842514272889,0.947806715837242
0.175404106798953,0.506212036453297,0.542581809440885,0.580470633417747,0.615146873020038,0.725136097637715,0.834616555822926,0.943605988979917
0.179632803687164,0.503615939217552,0.539850422832907,0.577599010175573,0.612147518112293,0.721735245411703,0.830821271577669,0.939422885248705
0.183861500575374,0.501019886046,0.537120593926738,0.574730484409749,0.6091526487182,0.718343235487005,0.827039113031604,0.935257120806569
0.188090197463585,0.498423863416098,0.534392287159716,0.571865013181789,0.606162215976123,0.71495996853579,0.823269904190281,0.931108429771379
0.192318894351795,0.495827861577926,0.531665470013822,0.569002545925825,0.603176157200324,0.711585334493268,0.819513468965247,0.926976558420346
0.196547591240006,0.493231874048496,0.528940112386512,0.566143031404207,0.600194404885074,0.70821921570925,0.81576962950136,0.922861259951058
0.200776288128216,0.490635895788791,0.526216188392735,0.563286422507474,0.597216893643097,0.704861492155464,0.812038207846523,0.918762293159652
0.205004985016427,0.488039924450933,0.523493674987337,0.560432675599792,0.594243560748897,0.701512042766473,0.808319025641441,0.914679420228273
0.209233681904637,0.485443957719003,0.520772554609462,0.557581752372478,0.591274348073956,0.698170748239261,0.804611906052087,0.910612407179165
0.213462378792848,0.482847994453127,0.518052802872371,0.554733607164995,0.588309189947912,0.694837481715228,0.800916665711467,0.906561015981566
0.217691075681058,0.480252033567789,0.515334404592625,0.551888201298116,0.585348026682789,0.69151212104853,0.797233125600438,0.902525013692908
0.221919772569269,0.477656073991044,0.512617326353833,0.549045477655217,0.582390781044688,0.688194529724408,0.793561094857637,0.898504157964373
0.226148469457479,0.475060115278945,0.509901543136833,0.546205387599634,0.579437384154309,0.684884579264568,0.789900390361753,0.894498214137979
0.23037716634569,0.472464156931886,0.507187034368218,0.54336788852633,0.57648777378756,0.681582148727367,0.786250836811908,0.890506955499718
0.2346058632339,0.469868198866873,0.504473780060277,0.540532939948218,0.573541890821458,0.678287122174811,0.782612264849624,0.88653016177756
0.238834560122111,0.467272241192182,0.501761761570476,0.537700503662973,0.570599679233931,0.67499938872632,0.778984511206534,0.882567619356773
0.243063257010321,0.464676282940733,0.499050960030096,0.534870541900213,0.56766108417832,0.671718840758348,0.775367417090514,0.878619119886024
0.247291953898532,0.462080324816507,0.496341357807639,0.532043018538566,0.564726053041234,0.668445374489071,0.771760828517438,0.87468446054434
0.251520650786742,0.459484367226364,0.49363293701896,0.529217897905378,0.561794534308056,0.665178888651792,0.768164594951244,0.87076344279779
0.255749347674953,0.456888409923379,0.490925680948926,0.526395146331147,0.558866478979666,0.661919285238858,0.764578569737795,0.86685587272635
0.259978044563163,0.454292452537555,0.488219573336455,0.52357473143269,0.555941839708281,0.658666468301445,0.761002608922897,0.862961559944497
0.264206741451374,0.451696495782034,0.485514600547654,0.520756623816159,0.553020572039478,0.655420344589148,0.757436571736383,0.859080318003039
0.268435438339584,0.44910054001941,0.482810747049621,0.517940792112871,0.550102629312695,0.652180819019509,0.753880316657273,0.855211960895665
0.272664135227795,0.446504583812912,0.480108003017692,0.515127208981653,0.54718796811521,0.648947799356322,0.750333705483007,0.851356306611343
0.276892832116005,0.443908627728898,0.477406342868882,0.51231583058025,0.5442765291713,0.645721180330296,0.746796589571084,0.847513164935596
0.281121529004216,0.44131267165079,0.474705747756535,0.509506619719187,0.541368259612373,0.642500862610661,0.743268826120203,0.843682351641491
0.285350225892426,0.43871671547174,0.472006201977945,0.506699543679697,0.538463111498898,0.639286752283685,0.739750278006405,0.839863688484845
0.289578922780637,0.436120759088964,0.469307690106512,0.503894571193726,0.535561039076114,0.636078758875532,0.736240812272149,0.836057001985739
0.293807619668847,0.43352480231775,0.46661019767146,0.501091672575741,0.532661998721948,0.632876795290476,0.732740300156959,0.832262123518831
0.298036316557058,0.430928844976908,0.463913710067577,0.4982908183772,0.529765947492104,0.629680776412802,0.729248615897465,0.828478888283723
0.302265013445268,0.428332887676989,0.461218213539216,0.495491980227903,0.52687284379758,0.626490619468837,0.725765636987722,0.824707135518944
0.306493710333479,0.425736930279181,0.45852369404637,0.492695129813967,0.523982646397808,0.623306243031179,0.722291243253539,0.820946707650755
0.310722407221689,0.423140972844733,0.455830138263726,0.489900239775749,0.521095315216188,0.620127567605444,0.718825317283759,0.817197450612579
0.3149511041099,0.420545015460605,0.453137532650537,0.487107282788993,0.518210810465141,0.616954514860096,0.715367743704439,0.813459213141625
0.31917980099811,0.417949058181623,0.450445864355841,0.484316232419351,0.515329093451405,0.613787008294217,0.711918409690584,0.809731847154537
0.323408497886321,0.415353101185584,0.4477551202707,0.481527062247428,0.512450125775136,0.6106249725841,0.708477204342792,0.806015207130371
0.327637194774531,0.412757144634774,0.445065287831785,0.478739746707535,0.509573870137962,0.60746833426444,0.70504401919841,0.802309150490779
0.331865891662742,0.410161187636912,0.442376354246097,0.475954260345291,0.506700289665038,0.604317021143144,0.701618747647258,0.798613537031277
0.336094588550952,0.407565230574349,0.439688307526215,0.473170578714137,0.503829348772005,0.601170962948218,0.698201285398349,0.794928229284862
0.340323285439163,0.404969273609991,0.437001135634994,0.470388677758466,0.500961012610339,0.598030090718718,0.694791529880721,0.791253091970259
0.344551982327373,0.402373316776562,0.434314827381068,0.467608534809128,0.498095247932788,0.594894337311851,0.691389380625379,0.787587992314888
0.348780679215584,0.399777360109307,0.431629372188371,0.464830128167117,0.495232022502315,0.591763636704111,0.687994738654435,0.783932799525858
0.353009376103794,0.397181403634091,0.428944761653779,0.462053437927591,0.492371305640854,0.588637924353518,0.684607506819119,0.780287385100731
0.357238072992005,0.394585446930307,0.426260981472098,0.459278437916103,0.489513060564706,0.58551713075014,0.681227584233109,0.776651617911798
0.361466769880215,0.39198949022156,0.42357802116594,0.456505105362952,0.486657253590688,0.582401189199139,0.677854872927795,0.773025369986497
0.365695466768426,0.389393533479567,0.420895867761253,0.453733415286308,0.483803849151445,0.579290032009099,0.67448927468558,0.769408513768696
0.369924163656636,0.386797576671399,0.418214509886502,0.450963344747615,0.480952813946826,0.57618359414598,0.671130694227753,0.765800924921873
0.374152860544847,0.384201619759479,0.415533937182766,0.448194872352689,0.478104116540673,0.573081813066667,0.667779039174702,0.762202482353723
0.378381557433057,0.381605662763856,0.41285413926645,0.445427977045258,0.475257726167717,0.569984627721984,0.664434219231823,0.758613067536813
0.382610254321268,0.379009705931273,0.410175106256669,0.442662638499631,0.472413613020981,0.566891978697564,0.661096146295424,0.755032564605023
0.386838951209478,0.376413749094027,0.407496828076065,0.439898836438091,0.469571747560399,0.563803807532744,0.65776473382922,0.751460859794568
0.391067648097689,0.373817792254907,0.404819295117041,0.43713655120855,0.4667321010195,0.560720057052143,0.654439897094782,0.747897841617292
0.395296344985899,0.371221835417696,0.402142497649471,0.434375763204315,0.463894644848373,0.55764067084879,0.65112155266265,0.744343400402681
0.39952504187411,0.368625878587175,0.399466426386338,0.431616453417452,0.461059351226482,0.554565593673017,0.647809618703604,0.740797428519529
0.40375373876232,0.366029921745458,0.396791071915144,0.428858602890346,0.458226192547316,0.55149477098646,0.644504014578924,0.737259819990698
0.407982435650531,0.36343396485736,0.394116425251306,0.426102193242405,0.455395141905912,0.548428149348671,0.64120466114675,0.733730470735383
0.412211132538741,0.360838007947426,0.391442477307109,0.423347206145834,0.452566172605475,0.545365675998632,0.637911480389215,0.730209278224732
0.416439829426952,0.358242051012692,0.388769219396728,0.420593623821881,0.449739258618407,0.542307299223043,0.634624395711685,0.726696141725409
0.420668526315162,0.355646094050092,0.386096642733605,0.417841428548416,0.446914374122997,0.539252967965,0.631343331598859,0.723190961986745
0.424897223203373,0.353050137056449,0.383424738921831,0.415090603129505,0.444091493937417,0.536202632170837,0.628068213898963,0.719693641475507
0.429125920091583,0.35045418007,0.380753499477693,0.41234113042354,0.441270593076557,0.533156242417603,0.624798969498127,0.716204084082056
0.433354616979794,0.347858223115283,0.378082916275583,0.409592993784137,0.438451647161892,0.5301137502413,0.621535526589562,0.712722195343679
0.437583313868004,0.345262266177456,0.375412981092062,0.406846176612674,0.435634632001076,0.52707510778443,0.61827781436568,0.70924788216736
0.441812010756215,0.342666309266541,0.372743686048269,0.404100662779183,0.43281952397725,0.524040268107249,0.615025763272505,0.705781053040704
0.446040707644425,0.340070352393716,0.370075023181558,0.401356436204202,0.430006299658471,0.521009184860578,0.611779304723293,0.702321617774012
0.450269404532636,0.337474395571312,0.367406984842219,0.398613481255433,0.427194936166952,0.517981812579117,0.608538371337362,0.698869487698021
0.454498101420846,0.334878438709012,0.364739563293666,0.395871782355045,0.424385410808431,0.514958106368341,0.605302896665945,0.695424575417261
0.458726798309057,0.332282481811597,0.362072751131617,0.393131324364959,0.421577701425202,0.511938022182669,0.602072815418353,0.691986794997163
0.462955495197267,0.32968652489929,0.359406540896535,0.390392092213224,0.41877178604702,0.508921516532196,0.598848063205843,0.688556061733855
0.467184192085478,0.327090567963994,0.356740925420777,0.387654071244876,0.415967643216905,0.50590854674032,0.595628576751342,0.685132292327488
0.471412888973688,0.324494610996491,0.354075897483027,0.384917246871326,0.413165251659409,0.502899070666072,0.592414293647735,0.681715404665138
0.475641585861899,0.32189865398643,0.351411450160732,0.382181604902808,0.410364590586087,0.499893046946997,0.589205152555481,0.678305317983831
0.479870282750109,0.319302697068787,0.348747576483056,0.379447131203641,0.407565639376624,0.496890434735623,0.58600109297314,0.674901952664392
0.484098979638319,0.31670674016501,0.346084269701903,0.376713811999917,0.404768377868009,0.493891193928178,0.582802055422433,0.671505230383574
0.48832767652653,0.314110783263855,0.343421523022912,0.373981633576208,0.401972786065162,0.490895284920808,0.579607981235391,0.668115073922586
0.492556373414741,0.31151482636527,0.34075932991354,0.371250582579157,0.39917884441905,0.487902668826466,0.576418812729368,0.664731407310717
0.496785070302951,0.308918869469203,0.338097683800931,0.368520645719097,0.396386533547796,0.484913307242226,0.573234493004237,0.661354155643044
0.501013767191161,0.3063229125756,0.335436578351637,0.365791810048641,0.393595834494683,0.481927162452066,0.570054966105822,0.657983245214231
0.505242464079372,0.30372695568441,0.332776007195726,0.363064062684476,0.390806728467589,0.478944197210398,0.566880176837478,0.65461860334915
0.509471160967582,0.301130998795579,0.330115964188642,0.360337391068128,0.388019197079619,0.47596437493028,0.563710070911457,0.651260158526496
0.513699857855793,0.298535041909055,0.327456443155476,0.357611782707293,0.385233222106519,0.472987659481653,0.560544594773334,0.647907840220944
0.517928554744003,0.295939085024785,0.324797438136488,0.354887225420631,0.38244878571231,0.470014015367181,0.557383695743042,0.644561579018046
0.522157251632214,0.293343128146279,0.322138943144564,0.352163707091057,0.37966587021807,0.467043407530294,0.554227321847912,0.64122130646418
0.526385948520425,0.290747171272102,0.319480952393256,0.349441215895873,0.376884458314338,0.464075801520171,0.551075421954529,0.637886955173627
0.530614645408635,0.288151214401445,0.316823460074686,0.346719740079597,0.374104532848074,0.461111163314956,0.547927945614972,0.634558458690273
0.534843342296845,0.285555257534374,0.314166460572896,0.343999268168448,0.371326077020172,0.458149459474641,0.544784843188712,0.631235751586293
0.539072039185056,0.282959300670957,0.31150994825433,0.341279788755645,0.36854907418417,0.45519065697441,0.541646065697808,0.627918769331917
0.543300736073266,0.28036334381126,0.308853917664763,0.338561290700743,0.365773508029945,0.452234723346431,0.538511564939556,0.624607448386252
0.547529432961477,0.277767386955351,0.306198363338474,0.335843762933467,0.362999362399884,0.449281626527979,0.535381293354469,0.621301726078354
0.551758129849687,0.275171430103296,0.303543279979914,0.333127194637844,0.360226621458427,0.446331334992029,0.532255204129639,0.618001540690247
0.555986826737898,0.272575473255162,0.300888662283678,0.330411575066017,0.357455269517745,0.443383817603367,0.529133251073636,0.614706831344247
0.560215523626108,0.269979516411016,0.298234505102279,0.327696893710733,0.354685291196858,0.440439043740232,0.526015388712294,0.611417538079539
0.564444220514319,0.267383559559619,0.295580803282764,0.324983140136557,0.351916671262996,0.437496983162842,0.522901572174343,0.608133601749047
0.568672917402529,0.264787602701896,0.292927551828056,0.322270304140393,0.34914939477828,0.434557606124943,0.519791757279018,0.604854964089197
0.57290161429074,0.262191645842855,0.290274745741746,0.319558375590845,0.346383446949412,0.431620883250277,0.516685900428789,0.601581567623177
0.57713031117895,0.259595688982095,0.287622380166131,0.316847344572693,0.343618813261227,0.428686785634319,0.513583958688818,0.598313355723794
0.581359008067161,0.256999732119215,0.284970450247767,0.314137201245086,0.340855479343614,0.425755284734732,0.510485889691629,0.595050272527253
0.585587704955371,0.254403775253814,0.282318951266014,0.311427935974016,0.338093431093082,0.422826352463016,0.507391651708308,0.591792262989126
0.589816401843582,0.251807818385492,0.27966787850689,0.308719539198962,0.335332654547372,0.419899961081159,0.504301203558548,0.588539272802991
0.594045098731792,0.249211861513848,0.27701722738064,0.30601200155511,0.332573135997763,0.41697608328586,0.501214504675644,0.585291248451152
0.598273795620003,0.246615904638481,0.274366993308372,0.303305313752999,0.329814861875984,0.414054692115516,0.498131515025439,0.582048137131123
0.602502492508213,0.244019947758992,0.271717171827135,0.300599466688211,0.327057818854978,0.411135761025433,0.495052195163962,0.578809886800216
0.606731189396424,0.24142399087616,0.269067758488909,0.297894451333421,0.324301993747407,0.40821926380436,0.491976506164624,0.575576446109306
0.610959886284634,0.238828033990058,0.266418748954066,0.295190258836853,0.321547373596053,0.405305174641478,0.488904409669194,0.572347764441857
0.615188583172845,0.236232077099365,0.263770138899354,0.292486880423107,0.318793945580307,0.402393468049461,0.485835867820606,0.56912379185265
0.619417280061055,0.233636120203743,0.261121924101763,0.289784307481272,0.316041697096933,0.399484118923845,0.48277084330759,0.565904479101415
0.623645976949266,0.231040163302855,0.25847410036024,0.287082531480521,0.313290615680638,0.396577102477761,0.479709299307283,0.562689777600087
0.627874673837476,0.228444206396362,0.255826663566397,0.284381544045131,0.310540689072906,0.393672394292108,0.476651199522321,0.559479639440194
0.632103370725687,0.225848249483927,0.253179609636492,0.281681336880387,0.307791905152136,0.3907699702577,0.47359650812964,0.556274017345625
0.636332067613897,0.223252292565212,0.250532934572921,0.27898190183842,0.305044251993961,0.387869806618128,0.47054518981163,0.55307286469517
0.640560764502108,0.22065633563988,0.247886634406246,0.276283230854631,0.302297717810659,0.384971879918745,0.467497209710965,0.549876135480651
0.644789461390318,0.218060378707593,0.245240705249989,0.27358531600476,0.299552291002272,0.382076167042515,0.464452533456421,0.546683784325087
0.649018158278529,0.215464421779898,0.242595143252058,0.270888149447335,0.296807960101669,0.379182645165269,0.461411127123224,0.54349576644564
0.653246855166739,0.212868464870984,0.239949944628596,0.268191723465364,0.294064713814638,0.37629129178473,0.458372957253186,0.54031203766697
0.65747555205495,0.210272507964231,0.237305105618475,0.265496030422326,0.291322540978809,0.373402084685797,0.45533799082307,0.537132554391063
0.66170424894316,0.20767655106018,0.234660622531314,0.262801062802348,0.288581430597628,0.370515001962229,0.452306195258605,0.533957273605541
0.665932945831371,0.205080594159374,0.232016491715243,0.260106813177944,0.285841371810068,0.367630021990433,0.449277538410023,0.530786152859771
0.670161642719581,0.202484637262356,0.229372709579669,0.257413274235031,0.283102353913361,0.364747123444004,0.446251988560715,0.52761915026888
0.674390339607792,0.199888680369667,0.226729272571611,0.254720438745271,0.280364366336015,0.361866285270187,0.443229514405261,0.524456224492105
0.678619036496002,0.197292723481851,0.224086177193148,0.252028299584808,0.277627398654297,0.358987486699629,0.440210085054251,0.521297334733555
0.682847733384213,0.194696766599449,0.221443419986786,0.249336849716585,0.274891440574936,0.356110707231134,0.437193670019046,0.518142440726266
0.687076430272423,0.192100809723005,0.218800997541164,0.246646082197178,0.272156481941557,0.353235926634204,0.434180239210586,0.514991502727989
0.691305127160634,0.189504852847204,0.216158906485569,0.243955990172918,0.269422512731003,0.350363124943349,0.431169762931765,0.511844481511796
0.695533824048844,0.186908895955881,0.213517143492364,0.24126656688061,0.266689523051734,0.347492282452777,0.428162211870133,0.508701338357054
0.699762520937055,0.184312939065498,0.210875705293844,0.238577805655024,0.263957503148327,0.344623379717163,0.425157557095906,0.505562035045089
0.703991217825265,0.181716982176055,0.20823458865551,0.235889699911976,0.261226443387973,0.34175639754024,0.422155770050247,0.502426533846932
0.708219914713476,0.179121025287552,0.205593790388793,0.233202243156901,0.258496334266604,0.338891316976702,0.419156822544197,0.499294797520254
0.712448611601686,0.17652506839999,0.202953307337078,0.230515428968383,0.255767166392602,0.336028119317013,0.416160686743755,0.496166789295246
0.716677308489897,0.173929111513367,0.200313136396067,0.227829251021296,0.253038930508109,0.333166786101297,0.413167335178835,0.493042472881444
0.720906005378107,0.171333154627685,0.197673274489296,0.22514370305795,0.25031161746112,0.33030729909602,0.410176740723065,0.48992181245156
0.725134702266318,0.168737197742943,0.195033718593617,0.222458778916664,0.247585218231553,0.327449640311325,0.407188876607145,0.486804772654725
0.729363399154528,0.166141240859141,0.192394465708135,0.219774472495378,0.244859723896413,0.324593791973128,0.404203716398098,0.48369131860251
0.733592096042739,0.163545283976278,0.1897555128886,0.217090777791387,0.242135125666752,0.321739736550002,0.401221234025247,0.48058141589393
0.737820792930949,0.160949327094356,0.187116857208919,0.214407688855624,0.239411414843831,0.318887456722026,0.398241403763846,0.477475030603038
0.74204948981916,0.158353370213374,0.184478495801063,0.211725199838911,0.23668858286242,0.316036935419657,0.39526420027667,0.47437212930897
0.74627818670737,0.155757413333333,0.18184042580975,0.209043304938323,0.233966621241074,0.313188155802758,0.392289598606032,0.471272679076237
0.750506883595581,0.153161456454231,0.179202644441059,0.206361998456303,0.231245521643236,0.310341101333224,0.389317574228357,0.468176647477384
0.754735580483791,0.150565499576069,0.176565148910528,0.203681274746534,0.228525275840789,0.30749575577876,0.386348103032787,0.465084002547331
0.758964277372002,0.147969542698848,0.173927936506636,0.201001128317601,0.225805875839336,0.304652103310434,0.383381161348589,0.461994712781198
0.763192974260212,0.145373585822566,0.171291004590678,0.198321553875361,0.223087313930062,0.30181012847812,0.38041672586652,0.458908747058503
0.767421671148423,0.142777628947225,0.168654350898458,0.195642546593282,0.220369582883737,0.298969816219496,0.377454773607739,0.455826074626291
0.771650368036633,0.140181672072823,0.166017972529662,0.192964100922023,0.217652674767811,0.296131150803496,0.374495281066123,0.452746664393421
0.775879064924844,0.137585715199362,0.163381867775937,0.190286212615595,0.214936582741876,0.293294117102262,0.371538225255074,0.449670485808308
0.780107761813054,0.134989758326841,0.160746032967093,0.187608874784384,0.212221297286435,0.29045869795001,0.368583581673309,0.44659750717495
0.784336458701265,0.13239380145407,0.158110465480541,0.1849320820252,0.209506810448944,0.287624877508799,0.365631326939572,0.443527697804183
0.788565155589475,0.129797844563151,0.155475162820373,0.182255829238563,0.206793114732167,0.284792640663268,0.36268143846689,0.440461027825191
0.792793852477686,0.127201887667964,0.15284012249277,0.179580111351199,0.204080202718877,0.281961972602779,0.359733894142175,0.437397467950302
0.797022549365896,0.124605930768509,0.150205342074171,0.176904923408367,0.201368067141757,0.279132858779351,0.356788672246496,0.434336989400897
0.801251246254107,0.122009973864786,0.14757081912176,0.174230260454067,0.198656700762833,0.27630528478743,0.353845751323983,0.431279563779695
0.805479943142317,0.119414016956795,0.144936551272191,0.171556117655903,0.195946096493208,0.27347923643961,0.350905110219316,0.428225163082504
0.809708640030528,0.116818060044535,0.142302536140962,0.168882490175806,0.193236247266569,0.270654699672103,0.347966727996969,0.425173759620403
0.813937336918738,0.114222103138917,0.139668771432356,0.166209373305371,0.190527146168912,0.267831660636537,0.345030584007667,0.422125326066524
0.818166033806949,0.11162614624954,0.137035254818041,0.163536762316141,0.187818786295501,0.265010105599082,0.342096657809731,0.419079835388357
0.822394730695159,0.1090301893633,0.134401984041457,0.160864652603216,0.18511116089228,0.262190021039079,0.339164929241436,0.416037260903421
0.82662342758337,0.106434232480197,0.131768956823872,0.158193039546288,0.182404263214794,0.259371393544347,0.336235378340059,0.412997576211838
0.83085212447158,0.103838275600233,0.129136170972129,0.155521918656633,0.179698086673599,0.256554209913944,0.333307985417603,0.409960755255312
0.835080821359791,0.101242318723406,0.126503624259236,0.152851285419255,0.176992624679021,0.253738457047956,0.330382730976517,0.406926772247532
0.839309518248001,0.0986463618497162,0.123871314542956,0.150181135451067,0.174287870797523,0.250924122056797,0.327459595789429,0.403895601736318
0.843538215136212,0.0960504049679781,0.121239239641391,0.147511464339155,0.171583818592079,0.24811119214616,0.324538560811502,0.400867218531789
0.847766912024422,0.0934544480824765,0.118607397470155,0.144842267810877,0.168880461785981,0.245299654728427,0.321619607261563,0.397841597769579
0.851995608912633,0.0908584911961728,0.115975785903085,0.142173541554944,0.16617779408816,0.242489497301307,0.31870271653086,0.394818714836386
0.856224305800843,0.0882625343090672,0.113344402903337,0.139505281399852,0.163475809370778,0.239680707571146,0.315787870272717,0.391798545439881
0.860453002689054,0.0856665774211596,0.110713246391527,0.136837483131824,0.160774501486299,0.236873273323072,0.312875050305685,0.388781065530248
0.864681699577264,0.0830706205324502,0.108082314379481,0.134170142677762,0.158073864450023,0.234067182546665,0.309964238703948,0.385766251370223
0.868910396465475,0.0804746636424896,0.105451604830934,0.131503255913699,0.155373892248192,0.231262423301784,0.307055417697691,0.38275407945444
0.873139093353685,0.0778787067476079,0.102821115803879,0.128836818863662,0.152674579038239,0.228458983856426,0.304148569771866,0.379744526585886
0.877367790241896,0.0752827498507649,0.100190845310991,0.126170827498877,0.149975918943951,0.225656852542837,0.301243677560622,0.37673756979116
0.881596487130106,0.0726867929519603,0.0975607914581481,0.123505277937981,0.147277906259946,0.222856017898632,0.298340723947347,0.373733186397641
0.885825184018317,0.0700908360511945,0.0949309523001732,0.120840166240686,0.144580535240742,0.220056468518907,0.295439691956837,0.370731353947356
0.890053880906527,0.0674948791484672,0.0923013259881479,0.118175488617249,0.141883800313997,0.217258193201463,0.292540564857497,0.367732050275577
0.894282577794738,0.0648989222437786,0.0896719106181203,0.115511241211407,0.139187695857838,0.214461180791924,0.289643326049809,0.364735253421953
0.898511274682948,0.0623029653441722,0.0870427043908606,0.112847420326872,0.136492216432553,0.211665420342909,0.286747959178436,0.361740941715612
0.902739971571159,0.0597070084521963,0.0844137054444311,0.110184022190857,0.13379735653871,0.208870900948579,0.2838544480146,0.358749093677382
0.906968668459369,0.0571110515602204,0.0817849120096708,0.107521043184055,0.131103110855452,0.206077611905863,0.280962776567031,0.35575968808234
0.91119736534758,0.0545150946682446,0.0791563222627896,0.104858479613048,0.128409474000411,0.203285542546661,0.278072928963011,0.352772703773267
0.91542606223579,0.0519191377762687,0.0765279344822929,0.102196327947815,0.125716440779435,0.200494682410107,0.275184889566567,0.349788119371886
0.919654759124001,0.0493231808842928,0.0738997468835338,0.0995345845743845,0.123024005926745,0.197705021062947,0.272298642850111,0.346805911695526
0.923883456012211,0.0467272239923169,0.0712717577850651,0.0968732460446179,0.120332164367589,0.194916548278032,0.269414173497667,0.343826050274415
0.928112152900422,0.0441312671006133,0.0686439654402694,0.0942123088210742,0.117640910948091,0.192129253847938,0.266531466177375,0.340848477288261
0.932340849788632,0.0415353102108278,0.0660163682076871,0.0915517695355926,0.114950240709449,0.189343127772035,0.263650505145327,0.337873039676219
0.936569546676843,0.0389393533210423,0.0633889643744224,0.0888916247217487,0.112260148603626,0.186558160060022,0.260771271494447,0.334899269847776
0.940798243565053,0.0363433964312567,0.0607617523361293,0.0862318710891258,0.109570629785849,0.183774340918239,0.257893730857209,0.331925720219173
0.945026940453264,0.0337474395414712,0.0581347304181146,0.0835725052460817,0.106881679316288,0.180991660443457,0.255017777686337,0.328948071595845
0.949255637341474,0.0311514826516857,0.0555078970528186,0.080913523977474,0.104193292459994,0.178210108058959,0.252143002691739,0.325954140931073
0.953484334229685,0.0285555257619001,0.0528812505987905,0.0782549239593627,0.101505464376852,0.175429666801192,0.249267787408093,0.322911763744778
0.957713031117895,0.0259595688721146,0.050254789525868,0.0755967020527687,0.098818190438198,0.17265027689906,0.246386061888814,0.31974208796561
0.961941728006106,0.0233636119885237,0.0476285122309895,0.0729388550034574,0.0961314658400572,0.169871610314686,0.243476739997723,0.316267020903597
0.966170424894316,0.0207676551066258,0.0450024172120386,0.0702813797234396,0.0934452851035683,0.167091807631504,0.240472898395737,0.312118977040606
0.970399121782527,0.0181716982185182,0.0423765028870601,0.0676242727312489,0.0907596305369814,0.16430110486123,0.237182979595783,0.306609848355118
0.974627818670737,0.0155757413259804,0.0397507677850849,0.0649675252987664,0.0880743356121866,0.161453481950205,0.233119465103067,0.298577541869868
0.978856515558948,0.01297978443515,0.037125209880737,0.062311031095785,0.0853875972972217,0.1583584499207,0.227195092231882,0.286251280787138
0.983085212447158,0.0103838275470826,0.0344998097961018,0.0596531503390012,0.0826819769758638,0.154340444595715,0.217308295007199,0.267170637529685
0.987313909335369,0.00778787066011066,0.0318739935158195,0.0569716147830009,0.0798141197782696,0.147402210268537,0.199933516777623,0.238125148728023
0.991542606223579,0.00519191377752803,0.0292324181694245,0.0540165578847186,0.0758249285824427,0.132715868886215,0.169766076051476,0.194916881489702
0.99577130311179,0.00259595688953618,0.0262466559867508,0.048595911122078,0.0657337737547362,0.100473721912014,0.118801965695023,0.131223543170164
1,-1.98618899105441e-12,0.0176428128995898,0.0260567548479902,0.0289075980071168,0.0293462206820413,0.0296522612398263,0.031409645141915


==> DATA/H_two_phases_rescaled.dat <==
x,T1,T6,T12,T21,T100,T200,T300
0,1.23569341379907,2.17287256705376,3.20314498383598,4.36434745816609,4.73722530014641,4.92225092602345,5.06548250256799
0.0050251256281407,1.22934287366721,2.16635580718772,3.19584057779331,4.35046502861344,4.7165994472737,4.90214828627443,5.04573308742212
0.0100502512562814,1.22296598628647,2.15978488894859,3.18845661225295,4.33658995399117,4.69585082168218,4.88193911377788,5.02588509683876
0.0150753768844221,1.21656685405374,2.15321841647491,3.18107519549415,4.32232667915054,4.6751032977913,4.86172355030323,5.00603166004308
0.0201005025125628,1.21014520477328,2.14659735686302,3.17361368327723,4.30773432064568,4.65423060047344,4.84140068589859,4.986078790453
0.0251256281407035,1.20370074351249,2.13998076665595,3.1661524908947,4.29235388816011,4.63336605852266,4.82107022915709,4.96611941824811
0.0301507537688442,1.19723320691512,2.1333092549065,3.15861085933093,4.27611637793337,4.61237301790396,4.80063189506409,4.94605973140243
0.0351758793969849,1.19074232031201,2.12663947335452,3.15106649231249,4.25876510001694,4.59139346881806,4.78018455195936,4.92599246201793
0.0402010050251256,1.18422771987892,2.11991501413366,3.14344069794226,4.24010051984411,4.57028172111547,4.75962895191773,4.9058239751823
0.0452261306532663,1.17768913237233,2.11319326807571,3.1358101772333,4.22023967820487,4.54918630791336,4.73906264960283,4.88564680735007
0.050251256281407,1.1711262792691,2.10641446217254,3.12809759595668,4.1989446308394,4.52795530625371,4.71838789619591,4.86536750513698
0.0552763819095477,1.16453886974399,2.09963588403509,3.12037677484073,4.17674247741821,4.50674057750709,4.6977004518752,4.8450784129666
0.0603015075376884,1.15792643534221,2.09280303231085,3.1125727131133,4.15342573450253,4.48538792406331,4.67690450347562,4.82468626662682
0.0653266331658292,1.15128873977106,2.08596849496787,3.10475852691572,4.12982021896253,4.46404844626435,4.65609362000886,4.80428322351193
0.0703517587939698,1.14462546683241,2.07907592473425,3.0968597473461,4.10572855111786,4.4425702558874,4.63517422753412,4.78377622067421
0.0753768844221105,1.13793627551867,2.07218451391251,3.08894689569313,4.08206949840734,4.42109933036689,4.61423750968039,4.76325723550798
0.0804020100502513,1.13122067727483,2.06523417258585,3.08094842677236,4.05857783095888,4.39949064633268,4.59319217358888,4.74263342387544
0.085427135678392,1.12447840911256,2.0582794340843,3.07293379309472,4.03606359085514,4.37788107410227,4.57212715660852,4.72199659317435
0.0904522613065327,1.1177091260085,2.051270456281,3.06483100140859,4.01411615486372,4.35613634461327,4.55095309677165,4.70125414178181
0.0954773869346734,1.11091242322223,2.04425449253245,3.05670806233218,3.99330503884888,4.33438123735605,4.52975727569782,4.68049772103579
0.100502512562814,1.10408779919045,2.03717923784304,3.0484963964884,3.97304384118676,4.31249479682686,4.50845141922963,4.65963500194416
0.105527638190955,1.09723495688358,2.0301031047199,3.04026147784096,3.95362829220078,4.29058802162144,4.48712226653351,4.63875749820302
0.110552763819095,1.09035351869912,2.02296095030441,3.03193396013092,3.93433023626288,4.26855427951184,4.46568125952647,4.61777318948564
0.115577889447236,1.08344301907146,2.01581782681637,3.02357992594168,3.91524129558726,4.2464906406606,4.44421621908255,4.59677347438261
0.120603015075377,1.07650295033406,2.00861234184589,3.01513242925582,3.89561238139246,4.22430422728479,4.42263646748415,4.57566668147013
0.125628140703518,1.06953292632351,2.00139538081303,3.00665329543206,3.87549894335163,4.20207950216533,4.40103291703434,4.55454411914708
0.130653266331658,1.0625324953272,1.99412647204756,2.99807687671192,3.8543094161414,4.17973539612587,4.37931065820045,4.53331450573563
0.135678391959799,1.05550119620405,1.98683360426396,2.98946658540828,3.83225242767398,4.15734621402966,4.3575658385557,4.5120690832615
0.14070351758794,1.04843850908686,1.97949706079384,2.98075567520822,3.8090344505118,4.13483979539276,4.33569723787827,4.49071699506651
0.14572864321608,1.04134395750778,1.97212808837207,2.97200430730165,3.78510513222845,4.11228332078458,4.31380815656355,4.46934943417007
0.150753768844221,1.03421704239992,1.9647190736345,2.96315022791769,3.76045098968644,4.08961013267036,4.2917894161454,4.44787598941239
0.155778894472362,1.02705724991516,1.95727318167379,2.95425194031712,3.7356682566902,4.06688362200145,4.2697527426984,4.42638780860982
0.160804020100503,1.01986403657939,1.94978770795684,2.94524438788551,3.71084873175546,4.04403935693532,4.24758020022675,4.40479491957457
0.165829145728643,1.01263680904885,1.94226291896261,2.93618779953968,3.68653334449066,4.02114005865987,4.22539217847107,4.38318840682807
0.170854271356784,1.00537503115141,1.93469753025448,2.92701933006912,3.66270329989556,3.99812061928776,4.20306237109752,4.36147868934397
0.175879396984925,0.998078125510107,1.92709103193944,2.9177935159515,3.63966962048289,3.97504560862993,4.18071877588838,4.33975673989224
0.180904522613065,0.990745501480182,1.91944251465486,2.90845041051301,3.6171817302864,3.95184697283499,4.15822844726051,4.31793326514934
0.185929648241206,0.983376499091085,1.91175122253144,2.89904592705559,3.59527827056107,3.92859292207806,4.13572460758823,4.29609904043426
0.190954773869347,0.975970480584263,1.90401619708327,2.8895156721531,3.5735016884986,3.90521106829413,4.11307064916178,4.27416488972979
0.195979899497487,0.968526810866645,1.89623659712378,2.87991602035485,3.55172170973048,3.8817744134051,4.09040154558677,4.25222126499834
0.201005025125628,0.961044823588913,1.88841147947835,2.87018652057657,3.52943841531664,3.85820565272914,4.06758088297219,4.23017886625736
0.206030150753769,0.953523827015939,1.88053998776393,2.86037670498477,3.5065611469618,3.83458298195869,4.04474131079811,4.2081276595569
0.21105527638191,0.945963018545759,1.87262108621936,2.8504283666094,3.48275589581212,3.81082416857157,4.02175076642062,4.18597791732303
0.21608040201005,0.938361707975121,1.86465374026962,2.8403932598033,3.45815243642393,3.7870124084655,3.99873554158667,4.16381893282622
0.221105527638191,0.930719138047302,1.85663681102764,2.83020703836547,3.43269614264091,3.7630610206786,3.97557172033309,4.14156021113716
0.226130653266332,0.92303453247329,1.84856924636553,2.81992307970457,3.40675876241819,3.73905778549351,3.9523759001174,4.11929018366465
0.231155778894472,0.915307029820638,1.84044991658216,2.80947966867862,3.3804818494683,3.71491243949184,3.92903514758684,4.09691726021722
0.236180904522613,0.907535741714287,1.83227765225301,2.79892157960529,3.35431988619759,3.69071674090415,3.90565424519477,4.07452884942244
0.241206030150754,0.899719841676824,1.82405114723015,2.78819219349203,3.32840828573605,3.6663776981292,3.88213271854136,4.05203202041748
0.246231155778894,0.891858439078361,1.81576911520917,2.77733451246011,3.30307744787605,3.6419903152369,3.85856290463576,4.02951305993331
0.251256281407035,0.883950619969626,1.80743019248376,2.76628496780759,3.27827726149887,3.61745954408285,3.83485677545279,4.00687762171589
0.256281407035176,0.875995272484771,1.79903301714151,2.75509202532904,3.25409908970439,3.59288295833002,3.81109507339012,3.98421086123711
0.261306532663317,0.867991456418074,1.79057609295582,2.74368598240383,3.23026704145515,3.56816404064125,3.78720085665948,3.96141720474822
0.266331658291457,0.859938151653383,1.78205786525821,2.73211037509687,3.20666480546534,3.5434024452749,3.76324534201098,3.93858076737645
0.271356783919598,0.851834299629033,1.77347674064037,2.72030075510865,3.18288529001751,3.51850046909678,3.73916031516219,3.91560527020803
0.276381909547739,0.843678758636771,1.76483107215894,2.70828717339121,3.15875738551541,3.49355919672846,3.71501031934325,3.8925739614789
0.281407035175879,0.835470240270955,1.75611910252108,2.69600746924453,3.13392522981742,3.46847956637984,3.69073296513244,3.869390733941
0.28643216080402,0.827207594142703,1.74733895216437,2.68348610970815,3.10834070477336,3.4433633273952,3.66638925409789,3.8461381752846
0.291457286432161,0.818889564373602,1.73848873426337,2.67064840678945,3.08184416821902,3.41810977351589,3.64191962878919,3.82272151755779
0.296482412060302,0.810514801017507,1.72956641516374,2.65752200424822,3.05460278901903,3.3928205459461,3.617384485266,3.79922285637236
0.301507537688442,0.802081922082388,1.72056985641075,2.64401335938139,3.02666679012924,3.36739300075259,3.59272438302424,3.77555005383188
0.306532663316583,0.793589537305764,1.71149677102818,2.63014809792074,2.99835175093086,3.34192755048289,3.56800147677567,3.75178478140799
0.311557788944724,0.785036192651755,1.70234479207154,2.61582370086667,2.96979571280382,3.31631933332778,3.54315423768481,3.72783867843158
0.316582914572864,0.77642018231437,1.69311153814476,2.60105318586931,2.94131695164508,3.29066606387089,3.518248136134,3.70379294815478
0.321608040201005,0.767739955779333,1.68379437731522,2.58574383232668,2.91299172586842,3.26486079586334,3.49321794434067,3.67956368325135
0.326633165829146,0.758993852686596,1.674390454227,2.56989850922216,2.88501747239721,3.23899713199271,3.46813311417829,3.65523154240887
0.331658291457286,0.75018009423401,1.66489674659668,2.55345940254476,2.85733529170836,3.21296692871192,3.44292366843871,3.63071695792445
0.336683417085427,0.741296648446664,1.65531025433441,2.53644737511672,2.82999730245899,3.18685854472031,3.4176628711404,3.60610011768341
0.341708542713568,0.732341678661574,1.64562768151412,2.51887523123092,2.80281995885997,3.16056407458739,3.39227540028033,3.58130466715303
0.346733668341709,0.72331318206778,1.63584544601463,2.50083111662921,2.77575649037089,3.13416598139118,3.36683750209696,3.55641079147934
0.351758793969849,0.714208940887195,1.62595984149503,2.48243920009135,2.7485720252537,3.10755840555982,3.34126825495185,3.53134316828377
0.35678391959799,0.705026586674739,1.61596685483482,2.46389743216745,2.7211979341153,3.08081860052279,3.3156456605459,3.50618304977828
0.361809045226131,0.695763806006844,1.60586225579668,2.44544926549576,2.69341898582458,3.05384456225797,3.28988321594296,3.48085311266674
0.366834170854271,0.686418060766067,1.59564135944542,2.42737250889668,2.6652147032791,3.02671063411953,3.26405937472399,3.45543738632494
0.371859296482412,0.676986692921018,1.58529929050235,2.40992246854762,2.63644407642603,2.99931954043039,3.23808235459677,3.42985313073827
0.376884422110553,0.667466987631231,1.57483081205905,2.39325988798409,2.60716155585986,2.97174650879095,3.21203001970734,3.40418926133595
0.381909547738693,0.657855878964224,1.56423017510075,2.37734684905034,2.57731001088746,2.94389792880099,3.18580597711895,3.37835451937222
0.386934673366834,0.648150167444102,1.55349123142952,2.3618416949617,2.54701651656311,2.9158547973672,3.15948702144148,3.3524446709448
0.391959798994975,0.638346647044453,1.54260728641081,2.34602601472656,2.51628127413916,2.88752398242771,3.13297328877399,3.32635795144914
0.396984924623116,0.628441669683576,1.53157107836297,2.32882579781115,2.48526409290844,2.85899728951417,3.10634077110128,3.3001980704239
0.402010050251256,0.618431459155302,1.52037468316079,2.30897773638547,2.4539868165782,2.83017715076664,3.07948777599453,3.27385258473984
0.407035175879397,0.608312167717448,1.50900950386291,2.28534786356288,2.42260260539278,2.80116983809004,3.05249049271806,3.24743270143548
0.412060301507538,0.59807938222567,1.49746603460989,2.25732017630144,2.39110973370165,2.77186809765221,3.02524740987338,3.22081729545387
0.417085427135678,0.587728451926241,1.48573362023349,2.22509782031334,2.35962414110507,2.74239339432911,2.99783637922692,3.19412276672824
0.422110552763819,0.57725452278636,1.47380074201494,2.18975989195554,2.32809975669869,2.71262536652599,2.97015809658974,3.16722329880379
0.42713567839196,0.566652317681888,1.46165457149026,2.15302011425851,2.29659095300615,2.68269767200505,2.94229351379036,3.14023654238684
0.4321608040201,0.555916293823485,1.44928065245116,2.1167709956467,2.26499535422939,2.65247724930771,2.91414707555389,3.11303724247054
0.437185929648241,0.545040084844278,1.43666258771856,2.08257640392717,2.23331132074805,2.62210346266868,2.88580367085007,3.08573947781714
0.442211055276382,0.534017308512576,1.42378204322766,2.05125840518576,2.20138370218223,2.59143528625699,2.85717207770715,3.05822395757109
0.447236180904523,0.522840620721543,1.41061793138144,2.02266603411234,2.16916808562707,2.56060902880779,2.8283409365289,3.03059655810058
0.452261306532663,0.511502435167159,1.39714609696749,1.99567753355138,2.13649246061339,2.52948341965565,2.79922276598502,3.00274833507425
0.457286432160804,0.499994260016626,1.38333840553573,1.96848082369429,2.10330652267123,2.4981829701867,2.76990868457914,2.97477356923013
0.462311557788945,0.488306523372937,1.36916143905591,1.93913412875966,2.0694595481923,2.46657462465067,2.74031335627123,2.94657614043017
0.467336683417085,0.476429203316627,1.35457510229018,1.90627767242892,2.0349500488851,2.43476494905248,2.71052836863085,2.91823727226426
0.472361809045226,0.464351354644433,1.33953043043797,1.86970775721735,1.99969240768663,2.40263561388785,2.68046845905188,2.88967387457027
0.477386934673367,0.452060235986602,1.32396578786203,1.83049934902206,1.963756904318,2.37027297899651,2.65022356870516,2.86095474948067
0.482412060301508,0.4395421093773,1.30780172613493,1.7905679018277,1.92714309361519,2.33757587188149,2.61970662047072,2.83200796718355
0.487437185929648,0.426781719910505,1.29093395928467,1.75186385924046,1.88998774469977,2.30461219963229,2.58900432596722,2.8028922893047
0.492462311557789,0.41376174162241,1.27322522937742,1.71556248665817,1.85233704653875,2.27129606688488,2.5580266079882,2.77354363385556
0.49748743718593,0.400462666246256,1.25449886210541,1.68156908666927,1.81435490499389,2.23768183484538,2.52685629292002,2.74401414539284
0.50251256281407,0.386862440445613,1.23454243731101,1.6485174528276,1.77608069595533,2.20369376754568,2.4954000068264,2.71424367354631
0.507537688442211,0.372935762204193,1.21313882609612,1.61429948832447,1.73763600734765,2.1693788734758,2.4637369965295,2.68428139661408
0.512562814070352,0.358653289167442,1.19014632199887,1.57698453087334,1.69900552422204,2.13466502468438,2.43177101596397,2.65406738100533
0.517587939698492,0.343981035469389,1.16565181347973,1.5357489713208,1.66022412918571,2.09959759045075,2.39957871688098,2.62365101160304
0.522613065326633,0.32887918861463,1.14020067462794,1.49131369614876,1.62117619055068,2.06410197119629,2.36706173948232,2.59296964732428
0.527638190954774,0.31330026364197,1.11503753020616,1.44560153735522,1.58179882860685,2.0282257301238,2.33429535177404,2.56207512294851
0.532663316582915,0.297186418538755,1.09216951124748,1.40079692861246,1.54187084950072,1.99188724860154,2.30117977909825,2.53090024235787
0.537688442211055,0.280468072937326,1.07386470160932,1.35831809768816,1.50123776303597,1.95513776850295,2.26778987553607,2.49950044977985
0.542713567839196,0.26305685936944,1.061075742816,1.3181706443403,1.45962509143397,1.91788629968762,2.23402489232291,2.46780321488397
0.547738693467337,0.244840724948112,1.05079986032362,1.27890490914592,1.41684656276046,1.88018766822385,2.19995960193198,2.43586776688036
0.552763819095477,0.225672299809162,1.03442239534084,1.2381845817541,1.37265989110582,1.84194130507546,2.16549255814479,2.40361630750652
0.557788944723618,0.205350128931643,1.00128023828915,1.19378716753207,1.32696329198872,1.80320476955382,2.13069786389044,2.37111130083011
0.562814070351759,0.183587330275407,0.948127401750284,1.14461668403088,1.27963052635076,1.76386888211718,2.09547378965372,2.33827026774706
0.5678391959799,0.159946972093656,0.885319494345383,1.09117815783287,1.23071949743638,1.72399305113874,2.05989216543942,2.30515794085769
0.57286432160804,0.13369932401246,0.829854867248798,1.03521800459598,1.18024427465918,1.68346105857921,2.02385176483473,2.27168794678016
0.577889447236181,0.10342876373712,0.789488052014584,0.978772849583369,1.12837352191336,1.64233453337262,1.98741977110239,2.23792617677172
0.582914572864322,0.0654496678317929,0.752157574377604,0.923197753049779,1.07519428568657,1.60049374093171,1.95049641325392,2.20378310074579
0.587939698492462,0,0.695752468828334,0.868589250225542,1.02085965108444,1.55800533817517,1.91314189130443,2.16932469986226
0.592964824120603,0,0.617660762299501,0.81366877399152,0.965415269216847,1.51475231896574,1.87525802102593,2.1344588255465
0.597989949748744,0,0.544566189331848,0.756045079873648,0.908864970019944,1.47080835755704,1.83689721334661,2.09925060567073
0.603015075376884,0,0.49398932442967,0.692866252996088,0.851038042454287,1.42606459506773,1.79796048832483,2.06360554871574
0.608040201005025,0,0.432833283887321,0.621881440151227,0.791533430684792,1.38059606536812,1.75849482202235,2.02758711380089
0.613065326633166,0,0.317195470705571,0.542603749441296,0.729550646817359,1.33430006590998,1.71839427371785,1.99109847032532
0.618090452261307,0,0.187438117454299,0.456833558307836,0.663751017117569,1.28723280122309,1.67770599569204,1.95420067182309
0.623115577889447,0,0.125710474895312,0.36770182084756,0.592163061604842,1.23927242849639,1.63630824387557,1.9167942915771
0.628140703517588,0,0,0.275658852617059,0.512223991319165,1.1904144340036,1.59425409766304,1.87893724471391
0.633165829145729,0,0,0.163517868880975,0.420761347518633,1.14045118920527,1.55139870197484,1.84052699443237
0.638190954773869,0,0,0,0.312859432752062,1.08926035060151,1.50780138408671,1.80161749884382
0.64321608040201,0,0,0,0.174584527098481,1.0364608689622,1.4632931932357,1.76210232382407
0.648241206030151,0,0,0,0,0.981773491658969,1.41793041833193,1.72203045681905
0.653266331658292,0,0,0,0,0.924611856104461,1.37152610932066,1.68129045367188
0.658291457286432,0,0,0,0,0.864562673006423,1.32411565243913,1.63992498915061
0.663316582914573,0,0,0,0,0.800913612632163,1.2755016043972,1.5978160805852
0.668341708542714,0,0,0,0,0.733153963034486,1.22567777423201,1.55499826758168
0.673366834170854,0,0,0,0,0.660443608202174,1.17443542170773,1.51134498601331
0.678391959798995,0,0,0,0,0.581874368170019,1.12170835844311,1.46688027788169
0.683417085427136,0,0,0,0,0.495746573705586,1.06725899091783,1.42146654417907
0.688442211055276,0,0,0,0,0.399067306402625,1.01094385457657,1.37511479701115
0.693467336683417,0,0,0,0,0.285060510358347,0.952460304675852,1.32767441565266
0.698492462311558,0,0,0,0,0.133424709721997,0.891566723369939,1.27914232310161
0.703517587939699,0,0,0,0,0,0.82785196905215,1.22935581920989
0.708542713567839,0,0,0,0,0,0.760958492356951,1.17830137539375
0.71356783919598,0,0,0,0,0,0.690340696081561,1.12581119454723
0.718592964824121,0,0,0,0,0,0.615498898808594,1.07187047697127
0.723618090452261,0,0,0,0,0,0.535614387289972,1.01631334304542
0.728643216080402,0,0,0,0,0,0.449482641887087,0.959119661743872
0.733668341708543,0,0,0,0,0,0.354098911446144,0.900091287250395
0.738693467336683,0,0,0,0,0,0.241206793548487,0.839112647715853
0.743718592964824,0,0,0,0,0,0.0778691983103276,0.775764737527575
0.748743718592965,0,0,0,0,0,0,0.709508461352274
0.753768844221106,0,0,0,0,0,0,0.639193364083838
0.758793969849246,0,0,0,0,0,0,0.563118756742986
0.763819095477387,0,0,0,0,0,0,0.478410782699015
0.768844221105528,0,0,0,0,0,0,0.380576991803766
0.773869346733668,0,0,0,0,0,0,0.260737705606411
0.778894472361809,0,0,0,0,0,0,0.0906537571867633
0.78391959798995,0,0,0,0,0,0,0
0.78894472361809,0,0,0,0,0,0,0
0.793969849246231,0,0,0,0,0,0,0
0.798994974874372,0,0,0,0,0,0,0
0.804020100502513,0,0,0,0,0,0,0
0.809045226130653,0,0,0,0,0,0,0
0.814070351758794,0,0,0,0,0,0,0
0.819095477386935,0,0,0,0,0,0,0
0.824120603015075,0,0,0,0,0,0,0
0.829145728643216,0,0,0,0,0,0,0
0.834170854271357,0,0,0,0,0,0,0
0.839195979899497,0,0,0,0,0,0,0
0.844221105527638,0,0,0,0,0,0,0
0.849246231155779,0,0,0,0,0,0,0
0.85427135678392,0,0,0,0,0,0,0
0.85929648241206,0,0,0,0,0,0,0
0.864321608040201,0,0,0,0,0,0,0
0.869346733668342,0,0,0,0,0,0,0
0.874371859296482,0,0,0,0,0,0,0
0.879396984924623,0,0,0,0,0,0,0
0.884422110552764,0,0,0,0,0,0,0
0.889447236180904,0,0,0,0,0,0,0
0.894472361809045,0,0,0,0,0,0,0
0.899497487437186,0,0,0,0,0,0,0
0.904522613065327,0,0,0,0,0,0,0
0.909547738693467,0,0,0,0,0,0,0
0.914572864321608,0,0,0,0,0,0,0
0.919597989949749,0,0,0,0,0,0,0
0.924623115577889,0,0,0,0,0,0,0
0.92964824120603,0,0,0,0,0,0,0
0.934673366834171,0,0,0,0,0,0,0
0.939698492462312,0,0,0,0,0,0,0
0.944723618090452,0,0,0,0,0,0,0
0.949748743718593,0,0,0,0,0,0,0
0.954773869346734,0,0,0,0,0,0,0
0.959798994974874,0,0,0,0,0,0,0
0.964824120603015,0,0,0,0,0,0,0
0.969849246231156,0,0,0,0,0,0,0
0.974874371859296,0,0,0,0,0,0,0
0.979899497487437,0,0,0,0,0,0,0
0.984924623115578,0,0,0,0,0,0,0
0.989949748743719,0,0,0,0,0,0,0
0.994974874371859,0,0,0,0,0,0,0
1,0,0,0,0,0,0,0


==> DATA/H_two_phases_rescaled_low_rho.dat <==
x,T1,T24,T48,T70,T140,T210,T280
0,0,0,0,0,0.467567300288705,0.854908509636711,1.56219081352154
0.001,0,0,0,0,0.448108699099883,0.842506785844099,1.5539781851211
0.001025782478073,0,0,0,0,0.447165925900641,0.84209247428662,1.55371100067296
0.00105222969232159,0,0,0,0,0.446762891006943,0.841804438303481,1.55352552729423
0.00107935878129164,0,0,0,0,0.44617118580048,0.841441652673197,1.55327926801562
0.00110718732540319,0,0,0,0,0.445621856997686,0.841103115817395,1.55306242703337
0.00113573335834311,0,0,0,0,0.445038324337188,0.840738617910592,1.55281682070199
0.00116501537875136,0,0,0,0,0.444446116452596,0.840373566079946,1.55258000139156
0.00119505236220873,0,0,0,0,0.44383570004849,0.839994318562289,1.55232703157088
0.00122586377353347,0,0,0,0,0.443209951418611,0.839607746881798,1.55207420936469
0.00125746957939509,0,0,0,0,0.442567196486917,0.839209743051116,1.55181031357774
0.00128989026125331,0,0,0,0,0.441907456943718,0.83880215897581,1.55154267178511
0.00132314682863065,0,0,0,0,0.441230081108433,0.838383541737347,1.55126596767587
0.00135726083272719,0,0,0,0,0.440534667558375,0.837954282692831,1.55098357671283
0.00139225438038632,0,0,0,0,0.439820694352641,0.837513710131079,1.55069282790354
0.00142815014842067,0,0,0,0,0.439087671446754,0.837061755430899,1.55039528298528
0.00146497139830729,0,0,0,0,0.438335075552712,0.836597983526318,1.55008950012404
0.00150274199126172,0,0,0,0,0.437562378223693,0.836122164635663,1.54977617052692
0.00154148640370081,0,0,0,0,0.436769032594682,0.835633931828599,1.54945444274476
0.00158122974310405,0,0,0,0,0.435954479056046,0.83513298830869,1.5491245718635
0.00162199776428402,0,0,0,0,0.435118142629647,0.834618979625366,1.54878601162133
0.00166381688607613,0,0,0,0,0.434259432230792,0.834091572890795,1.54843876842773
0.00170671420845888,0,0,0,0,0.433377742449392,0.833550406334478,1.54808244641568
0.00175071753011535,0,0,0,0,0.432472450858745,0.832995121015044,1.54771693656014
0.00179585536644757,0,0,0,0,0.43154291934395,0.832425340065785,1.54734190272473
0.00184215696805529,0,0,0,0,0.430588492971963,0.831840681572538,1.54695716997306
0.00188965233969121,0,0,0,0,0.429608499685904,0.831240749716803,1.54656242910064
0.0019383722597049,0,0,0,0,0.428602250451673,0.830625140106561,1.54615746164053
0.00198834829998806,0,0,0,0,0.427569038330763,0.829993435680218,1.54574196796295
0.00203961284643399,0,0,0,0,0.426508138638815,0.829345208934309,1.54531569857266
0.00209219911992459,0,0,0,0,0.42541880826444,0.828680019823878,1.54487835192718
0.0021461411978584,0,0,0,0,0.424300285602584,0.827997416627305,1.54442965457061
0.00220147403623376,0,0,0,0,0.423151790000485,0.827296934720509,1.54396929720135
0.00225823349230124,0,0,0,0,0.421972521605032,0.826578096803119,1.54349698532632
0.00231645634780022,0,0,0,0,0.420761660852376,0.825840412073493,1.54301239797906
0.00237618033279445,0,0,0,0,0.419518368205025,0.825083376126013,1.54251522097679
0.00243744415012222,0,0,0,0,0.418241783720602,0.824306470307788,1.54200511943259
0.00250028750047692,0,0,0,0,0.416931026620695,0.823509161439283,1.54148175962355
0.00256475110813417,0,0,0,0,0.415585194870565,0.822690901240907,1.54094479079473
0.00263087674734235,0,0,0,0,0.41420336460608,0.821851125952244,1.54039385998509
0.00269870726939347,0,0,0,0,0.412784589604554,0.820989255769443,1.53982859855103
0.00276828663039207,0,0,0,0,0.411327900554594,0.820104694394439,1.53924863406543
0.00283965991973994,0,0,0,0,0.409832304298431,0.819196828460758,1.53865357813549
0.00291287338935542,0,0,0,0,0.408296782886989,0.818265027029143,1.53804303855665
0.00298797448364591,0,0,0,0,0.406720292540237,0.817308640994302,1.53741660582215
0.0030650118702532,0,0,0,0,0.405101762133655,0.816327002485386,1.53677386712061
0.0031440354715915,0,0,0,0,0.403440091694404,0.815319424288045,1.53611439100029
0.00322509649719855,0,0,0,0,0.401734150511714,0.814285199175327,1.53543774149098
0.00330824747692089,0,0,0,0,0.399982774519701,0.81322359926876,1.53474346528358
0.00339354229495467,0,0,0,0,0.398184763759621,0.812133875340501,1.53403110193558
0.00348103622476415,0,0,0,0,0.396338878614934,0.811015256102457,1.5333001746297
0.00357078596490046,0,0,0,0,0.394443835804821,0.80986694747364,1.53255019744074
0.0036628496757439,0,0,0,0,0.392498303290448,0.808688131796656,1.53178066856077
0.00375728701719347,0,0,0,0,0.390500894191908,0.807477967054943,1.53099107545144
0.00385415918732824,0,0,0,0,0.388450159607468,0.806235586026832,1.53018088977545
0.0039535289620654,0,0,0,0,0.386344579957557,0.804960095437488,1.5293495710829
0.00405546073584083,0,0,0,0,0.384182554735437,0.803650575050704,1.52849656288413
0.00416002056333857,0,0,0,0,0.381962390484705,0.802306076750061,1.52762129555742
0.00426727620229609,0,0,0,0,0.379682286472564,0.800925623563029,1.52672318286476
0.00437729715741324,0,0,0,0,0.377340318192816,0.799508208666884,1.52580162438468
0.00449015472539326,0,0,0,0,0.374934417951495,0.798052794340973,1.52485600252287
0.0046059220411451,0,0,0,0,0.372462352622804,0.79655831089014,1.52388568457892
0.00472467412517689,0,0,0,0,0.369921698010036,0.795023655520676,1.52289001982731
0.00484648793221135,0,0,0,0,0.367309809785949,0.793447691178462,1.52186834154625
0.00497144240105466,0,0,0,0,0.364623790654978,0.791829245337162,1.52081996419967
0.00509961850575105,0,0,0,0,0.361860453795354,0.790167108747033,1.51974418511361
0.00523109930805626,0,0,0,0,0.359016282498462,0.7884600341283,1.51864028216761
0.00536597001126393,0,0,0,0,0.356087386370786,0.786706734819571,1.51750751491529
0.00550431801541973,0,0,0,0,0.353069454603037,0.784905883368279,1.51634512261769
0.00564623297395913,0,0,0,0,0.349957707016977,0.783056110064767,1.51515232507792
0.00579180685180529,0,0,0,0,0.346746844634029,0.781156001415095,1.51392832093913
0.00594113398496503,0,0,0,0,0.343431001033036,0.779204098542886,1.51267228813988
0.00609431114166117,0,0,0,0,0.340003697645113,0.777198895520312,1.51138338259194
0.00625143758504111,0,0,0,0,0.33645780581181,0.775138837611904,1.51006073818226
0.00641261513750218,0,0,0,0,0.33278552003442,0.773022319427011,1.50870346582039
0.00657794824667543,0,0,0,0,0.328978347330377,0.770847682961858,1.5073106530873
0.00674754405311069,0,0,0,0,0.325027118803513,0.768613215520753,1.50588136348842
0.00692151245970664,0,0,0,0,0.320922029629384,0.766317147488549,1.50441463578603
0.00709996620293105,0,0,0,0,0.316652714958589,0.763957649937746,1.50290948363075
0.00728302092587718,0,0,0,0,0.312208368228555,0.761532832031657,1.5013648946107
0.00747079525320384,0,0,0,0,0.307577907619627,0.759040738191335,1.49977983027538
0.00766341086800746,0,0,0,0,0.302750194027806,0.756479344980731,1.49815322302328
0.00786099259067627,0,0,0,0,0.297714298619935,0.753846557651536,1.49648398008226
0.00806366845977743,0,0,0,0,0.292459812210141,0.751140206292285,1.49477097697296
0.00827156981502961,0,0,0,0,0.286977176821249,0.748358041493278,1.49301306236988
0.00848483138241492,0,0,0,0,0.281258005959983,0.74549772945367,1.49120905154464
0.00870359136148517,0,0,0,0,0.275295342593777,0.742556846410304,1.48935773171155
0.00892799151491903,0,0,0,0,0.269083778993993,0.739532872289,1.48745785567193
0.00915817726038839,0,0,0,0,0.262619343358135,0.736423183425381,1.48550814508205
0.00939429776479303,0,0,0,0,0.255899033006074,0.733225044224196,1.48350728553724
0.00963650604092507,0,0,0,0,0.248919869134329,0.729935597578769,1.48145393087239
0.00988495904662559,0,0,0,0,0.241677356415398,0.726551853884028,1.47934669473068
0.0101398177864977,0,0,0,0,0.234163289922304,0.723070678458129,1.47718415840382
0.0104012474162424,0,0,0,0,0.226362960342519,0.719488777179152,1.47496486048957
0.0106694173496835,0,0,0,0,0.218251997625337,0.715802680175867,1.47268730398122
0.0109445013685535,0,0,0,0,0.209793331451029,0.712008723387847,1.47034994754176
0.0112266777351081,0,0,0,0,0.200934955663059,0.708103027904557,1.46795121059329
0.0115161293076462,0,0,0,0,0.19160917018406,0.704081476982386,1.46548946605746
0.0118130436590065,0,0,0,0,0.181733469513164,0.699939690795381,1.46296304338175
0.0121176131981203,0,0,0,0,0.171212098139129,0.695672999020541,1.46037022300733
0.0124300352946979,0,0,0,0,0.159935740315478,0.691276411575597,1.45770923716774
0.0127505124071301,0,0,0,0,0.147775520998209,0.68674458797713,1.45497826551068
0.0130792522136865,0,0,0,0,0.134566674818289,0.682071806054803,1.45217543449438
0.0134164677470972,0,0,0,0,0.120075098324297,0.677251931046741,1.44929881323626
0.0137623775326039,0,0,0,0,0.103931433537813,0.67227838640867,1.44634641185399
0.0141172057295706,0,0,0,0,0.0854883754361943,0.667144128080031,1.44331617722245
0.0144811822767453,0,0,0,0,0.063446146424262,0.66184162426178,1.44020599027071
0.0148545430412667,0,0,0,0,0.0343897148422409,0.656362843196156,1.43701366135927
0.0152375299715126,0,0,0,0,0,0.650699251647465,1.4337369264953
0.0156303912538899,0,0,0,0,0,0.644841827034273,1.43037344205014
0.0160333814736658,0,0,0,0,0,0.638781086043116,1.4269207798125
0.0164467617799466,0,0,0,0,0,0.632507132271624,1.42337642074228
0.01687080005491,0,0,0,0,0,0.626009724636124,1.41973774872749
0.0173057710873998,0,0,0,0,0,0.619278366999194,1.41600204313715
0.0177519567509971,0,0,0,0,0,0.612302417510927,1.4121664710367
0.0182096461866825,0,0,0,0,0,0.605071213463304,1.40822807833065
0.0186791359902078,0,0,0,0,0,0.597574204021677,1.40418378022766
0.019160730404298,0,0,0,0,0,0.589801079041871,1.40003035073967
0.0196547415158096,0,0,0,0,0,0.581741877580115,1.39576441123823
0.0201614894579715,0,0,0,0,0,0.57338705499916,1.39138241813934
0.0206813026178407,0,0,0,0,0,0.564727483492911,1.38688064947478
0.0212145178491063,0,0,0,0,0,0.555754358283852,1.38225519070457
0.0217614806903802,0,0,0,0,0,0.546458982030443,1.3775019194093
0.022322545589116,0,0,0,0,0,0.536832404576628,1.37261648936212
0.022898076131301,0,0,0,0,0,0.526864905767509,1.36759431371897
0.0234884452770703,0,0,0,0,0,0.51654532690427,1.36243054784145
0.0240940356023953,0,0,0,0,0,0.505860281880144,1.35712007174168
0.0247152395470042,0,0,0,0,0,0.494793310301578,1.35165747267128
0.0253524596686938,0,0,0,0,0,0.483324066687318,1.34603702815725
0.0260061089041986,0,0,0,0,0,0.471427661493681,1.34025269007467
0.0266766108367853,0,0,0,0,0,0.459074265019382,1.33429807041273
0.0273643999707467,0,0,0,0,0,0.446229032152256,1.32816642942478
0.0280699220129734,0,0,0,0,0,0.432852282916476,1.32185066725388
0.0287936341617838,0,0,0,0,0,0.418899667618423,1.31534331988175
0.029536005403202,0,0,0,0,0,0.404321768383338,1.3086365608443
0.0302975168148742,0,0,0,0,0,0.389062295519388,1.3017222097551
0.0310786618778201,0,0,0,0,0,0.373053840884632,1.29459174940622
0.0318799467962233,0,0,0,0,0,0.356210229046482,1.28723635256952
0.0327018908254655,0,0,0,0,0,0.338415076663219,1.27964692031454
0.0335450266086188,0,0,0,0,0,0.319507401754425,1.27181413290399
0.0344099005216138,0,0,0,0,0,0.299266900354319,1.26372851456343
0.0352970730273065,0,0,0,0,0,0.277402909655816,1.25538051270467
0.0362071190386742,0,0,0,0,0,0.253549518924033,1.2467605916899
0.0371406282913755,0,0,0,0,0,0.227259559943664,1.23785934008153
0.0380982057259154,0,0,0,0,0,0.197963968974774,1.22866758934499
0.0390804718796646,0,0,0,0,0,0.164806945355516,1.21917653984101
0.0400880632889846,0,0,0,0,0,0.126137563083519,1.20937788826653
0.0411216329017221,0,0,0,0,0,0.0778984253127741,1.19926394761383
0.0421818505003368,0,0,0,0,0,0.00321555209669616,1.18882774787033
0.0432694031359404,0,0,0,0,0,0,1.17806310206989
0.0443849955735248,0,0,0,0,0,0,1.16696461803664
0.0455293507486695,0,0,0,0,0,0,1.15552763305853
0.0467032102360252,0,0,0,0,0,0,1.1437480436545
0.0479073347298743,0,0,0,0,0,0,1.13162200173794
0.0491425045370833,0,0,0,0,0,0,1.11914544533265
0.0504095200827631,0,0,0,0,0,0,1.10631343586737
0.0517092024289676,0,0,0,0,0,0,1.09311927889176
0.053042393806765,0,0,0,0,0,0,1.0795534176614
0.0544099581620275,0,0,0,0,0,0,1.06560211030707
0.055812781715293,0,0,0,0,0,0,1.05124592968307
0.0572517735360608,0,0,0,0,0,0,1.03645817008415
0.0587278661318948,0,0,0,0,0,0,1.02120329652301
0.0602420160527147,0,0,0,0,0,0,1.00543563996533
0.0617952045106673,0,0,0,0,0,0,0.989098612717085
0.0633884380159803,0,0,0,0,0,0,0.97212478237641
0.0650227490292093,0,0,0,0,0,0,0.954437192341608
0.0666991966303013,0,0,0,0,0,0,0.935952303398108
0.0684188672049089,0,0,0,0,0,0,0.916584851150288
0.0701828751483992,0,0,0,0,0,0,0.896254687816563
0.0719923635880131,0,0,0,0,0,0,0.874895297278026
0.0738485051236447,0,0,0,0,0,0,0.852463083535498
0.0757525025877192,0,0,0,0,0,0,0.828945732523228
0.0777055898246622,0,0,0,0,0,0,0.804367008990857
0.0797090324904663,0,0,0,0,0,0,0.778784365937991
0.081764128872872,0,0,0,0,0,0,0.752275074710028
0.083872210732695,0,0,0,0,0,0,0.724906665529083
0.0860346441668451,0,0,0,0,0,0,0.696689170304653
0.0882528304935954,0,0,0,0,0,0,0.667511056436472
0.090528207160677,0,0,0,0,0,0,0.637069164902685
0.0928622486767854,0,0,0,0,0,0,0.604816319670118
0.0952564675671044,0,0,0,0,0,0,0.569966976864877
0.097712415353465,0,0,0,0,0,0,0.531613474464343
0.100231683559776,0,0,0,0,0,0,0.488994669442249
0.102815904743376,0,0,0,0,0,0,0.441898673306964
0.105466753552978,0,0,0,0,0,0,0.391044951664594
0.108185947813889,0,0,0,0,0,0,0.338030820503971
0.110975249641207,0,0,0,0,0,0,0.283871362787587
0.113836466581728,0,0,0,0,0,0,0.223865180399798
0.116771452785279,0,0,0,0,0,0,0.134031215689436
0.119782110206268,0,0,0,0,0,0,0
0.1228703898362,0,0,0,0,0,0,0
0.126038292967973,0,0,0,0,0,0,0
0.129287872492778,0,0,0,0,0,0,0
0.132621234230429,0,0,0,0,0,0,0
0.136040538293989,0,0,0,0,0,0,0
0.139548000489594,0,0,0,0,0,0,0
0.143145893752348,0,0,0,0,0,0,0
0.146836549619258,0,0,0,0,0,0,0
0.150622359740132,0,0,0,0,0,0,0
0.154505777427436,0,0,0,0,0,0,0
0.158489319246111,0,0,0,0,0,0,0
0.162718016134322,0,0,0,0,0,0,0
0.166946713022532,0,0,0,0,0,0,0
0.171175409910743,0,0,0,0,0,0,0
0.175404106798953,0,0,0,0,0,0,0
0.179632803687164,0,0,0,0,0,0,0
0.183861500575374,0,0,0,0,0,0,0
0.188090197463585,0,0,0,0,0,0,0
0.192318894351795,0,0,0,0,0,0,0
0.196547591240006,0,0,0,0,0,0,0
0.200776288128216,0,0,0,0,0,0,0
0.205004985016427,0,0,0,0,0,0,0
0.209233681904637,0,0,0,0,0,0,0
0.213462378792848,0,0,0,0,0,0,0
0.217691075681058,0,0,0,0,0,0,0
0.221919772569269,0,0,0,0,0,0,0
0.226148469457479,0,0,0,0,0,0,0
0.23037716634569,0,0,0,0,0,0,0
0.2346058632339,0,0,0,0,0,0,0
0.238834560122111,0,0,0,0,0,0,0
0.243063257010321,0,0,0,0,0,0,0
0.247291953898532,0,0,0,0,0,0,0
0.251520650786742,0,0,0,0,0,0,0
0.255749347674953,0,0,0,0,0,0,0
0.259978044563163,0,0,0,0,0,0,0
0.264206741451374,0,0,0,0,0,0,0
0.268435438339584,0,0,0,0,0,0,0
0.272664135227795,0,0,0,0,0,0,0
0.276892832116005,0,0,0,0,0,0,0
0.281121529004216,0,0,0,0,0,0,0
0.285350225892426,0,0,0,0,0,0,0
0.289578922780637,0,0,0,0,0,0,0
0.293807619668847,0,0,0,0,0,0,0
0.298036316557058,0,0,0,0,0,0,0
0.302265013445268,0,0,0,0,0,0,0
0.306493710333479,0,0,0,0,0,0,0
0.310722407221689,0,0,0,0,0,0,0
0.3149511041099,0,0,0,0,0,0,0
0.31917980099811,0,0,0,0,0,0,0
0.323408497886321,0,0,0,0,0,0,0
0.327637194774531,0,0,0,0,0,0,0
0.331865891662742,0,0,0,0,0,0,0
0.336094588550952,0,0,0,0,0,0,0
0.340323285439163,0,0,0,0,0,0,0
0.344551982327373,0,0,0,0,0,0,0
0.348780679215584,0,0,0,0,0,0,0
0.353009376103794,0,0,0,0,0,0,0
0.357238072992005,0,0,0,0,0,0,0
0.361466769880215,0,0,0,0,0,0,0
0.365695466768426,0,0,0,0,0,0,0
0.369924163656636,0,0,0,0,0,0,0
0.374152860544847,0,0,0,0,0,0,0
0.378381557433057,0,0,0,0,0,0,0
0.382610254321268,0,0,0,0,0,0,0
0.386838951209478,0,0,0,0,0,0,0
0.391067648097689,0,0,0,0,0,0,0
0.395296344985899,0,0,0,0,0,0,0
0.39952504187411,0,0,0,0,0,0,0
0.40375373876232,0,0,0,0,0,0,0
0.407982435650531,0,0,0,0,0,0,0
0.412211132538741,0,0,0,0,0,0,0
0.416439829426952,0,0,0,0,0,0,0
0.420668526315162,0,0,0,0,0,0,0
0.424897223203373,0,0,0,0,0,0,0
0.429125920091583,0,0,0,0,0,0,0
0.433354616979794,0,0,0,0,0,0,0
0.437583313868004,0,0,0,0,0,0,0
0.441812010756215,0,0,0,0,0,0,0
0.446040707644425,0,0,0,0,0,0,0
0.450269404532636,0,0,0,0,0,0,0
0.454498101420846,0,0,0,0,0,0,0
0.458726798309057,0,0,0,0,0,0,0
0.462955495197267,0,0,0,0,0,0,0
0.467184192085478,0,0,0,0,0,0,0
0.471412888973688,0,0,0,0,0,0,0
0.475641585861899,0,0,0,0,0,0,0
0.479870282750109,0,0,0,0,0,0,0
0.484098979638319,0,0,0,0,0,0,0
0.48832767652653,0,0,0,0,0,0,0
0.492556373414741,0,0,0,0,0,0,0
0.496785070302951,0,0,0,0,0,0,0
0.501013767191161,0,0,0,0,0,0,0
0.505242464079372,0,0,0,0,0,0,0
0.509471160967582,0,0,0,0,0,0,0
0.513699857855793,0,0,0,0,0,0,0
0.517928554744003,0,0,0,0,0,0,0
0.522157251632214,0,0,0,0,0,0,0
0.526385948520425,0,0,0,0,0,0,0
0.530614645408635,0,0,0,0,0,0,0
0.534843342296845,0,0,0,0,0,0,0
0.539072039185056,0,0,0,0,0,0,0
0.543300736073266,0,0,0,0,0,0,0
0.547529432961477,0,0,0,0,0,0,0
0.551758129849687,0,0,0,0,0,0,0
0.555986826737898,0,0,0,0,0,0,0
0.560215523626108,0,0,0,0,0,0,0
0.564444220514319,0,0,0,0,0,0,0
0.568672917402529,0,0,0,0,0,0,0
0.57290161429074,0,0,0,0,0,0,0
0.57713031117895,0,0,0,0,0,0,0
0.581359008067161,0,0,0,0,0,0,0
0.585587704955371,0,0,0,0,0,0,0
0.589816401843582,0,0,0,0,0,0,0
0.594045098731792,0,0,0,0,0,0,0
0.598273795620003,0,0,0,0,0,0,0
0.602502492508213,0,0,0,0,0,0,0
0.606731189396424,0,0,0,0,0,0,0
0.610959886284634,0,0,0,0,0,0,0
0.615188583172845,0,0,0,0,0,0,0
0.619417280061055,0,0,0,0,0,0,0
0.623645976949266,0,0,0,0,0,0,0
0.627874673837476,0,0,0,0,0,0,0
0.632103370725687,0,0,0,0,0,0,0
0.636332067613897,0,0,0,0,0,0,0
0.640560764502108,0,0,0,0,0,0,0
0.644789461390318,0,0,0,0,0,0,0
0.649018158278529,0,0,0,0,0,0,0
0.653246855166739,0,0,0,0,0,0,0
0.65747555205495,0,0,0,0,0,0,0
0.66170424894316,0,0,0,0,0,0,0
0.665932945831371,0,0,0,0,0,0,0
0.670161642719581,0,0,0,0,0,0,0
0.674390339607792,0,0,0,0,0,0,0
0.678619036496002,0,0,0,0,0,0,0
0.682847733384213,0,0,0,0,0,0,0
0.687076430272423,0,0,0,0,0,0,0
0.691305127160634,0,0,0,0,0,0,0
0.695533824048844,0,0,0,0,0,0,0
0.699762520937055,0,0,0,0,0,0,0
0.703991217825265,0,0,0,0,0,0,0
0.708219914713476,0,0,0,0,0,0,0
0.712448611601686,0,0,0,0,0,0,0
0.716677308489897,0,0,0,0,0,0,0
0.720906005378107,0,0,0,0,0,0,0
0.725134702266318,0,0,0,0,0,0,0
0.729363399154528,0,0,0,0,0,0,0
0.733592096042739,0,0,0,0,0,0,0
0.737820792930949,0,0,0,0,0,0,0
0.74204948981916,0,0,0,0,0,0,0
0.74627818670737,0,0,0,0,0,0,0
0.750506883595581,0,0,0,0,0,0,0
0.754735580483791,0,0,0,0,0,0,0
0.758964277372002,0,0,0,0,0,0,0
0.763192974260212,0,0,0,0,0,0,0
0.767421671148423,0,0,0,0,0,0,0
0.771650368036633,0,0,0,0,0,0,0
0.775879064924844,0,0,0,0,0,0,0
0.780107761813054,0,0,0,0,0,0,0
0.784336458701265,0,0,0,0,0,0,0
0.788565155589475,0,0,0,0,0,0,0
0.792793852477686,0,0,0,0,0,0,0
0.797022549365896,0,0,0,0,0,0,0
0.801251246254107,0,0,0,0,0,0,0
0.805479943142317,0,0,0,0,0,0,0
0.809708640030528,0,0,0,0,0,0,0
0.813937336918738,0,0,0,0,0,0,0
0.818166033806949,0,0,0,0,0,0,0
0.822394730695159,0,0,0,0,0,0,0
0.82662342758337,0,0,0,0,0,0,0
0.83085212447158,0,0,0,0,0,0,0
0.835080821359791,0,0,0,0,0,0,0
0.839309518248001,0,0,0,0,0,0,0
0.843538215136212,0,0,0,0,0,0,0
0.847766912024422,0,0,0,0,0,0,0
0.851995608912633,0,0,0,0,0,0,0
0.856224305800843,0,0,0,0,0,0,0
0.860453002689054,0,0,0,0,0,0,0
0.864681699577264,0,0,0,0,0,0,0
0.868910396465475,0,0,0,0,0,0,0
0.873139093353685,0,0,0,0,0,0,0
0.877367790241896,0,0,0,0,0,0,0
0.881596487130106,0,0,0,0,0,0,0
0.885825184018317,0,0,0,0,0,0,0
0.890053880906527,0,0,0,0,0,0,0
0.894282577794738,0,0,0,0,0,0,0
0.898511274682948,0,0,0,0,0,0,0
0.902739971571159,0,0,0,0,0,0,0
0.906968668459369,0,0,0,0,0,0,0
0.91119736534758,0,0,0,0,0,0,0
0.91542606223579,0,0,0,0,0,0,0
0.919654759124001,0,0,0,0,0,0,0
0.923883456012211,0,0,0,0,0,0,0
0.928112152900422,0,0,0,0,0,0,0
0.932340849788632,0,0,0,0,0,0,0
0.936569546676843,0,0,0,0,0,0,0
0.940798243565053,0,0,0,0,0,0,0
0.945026940453264,0,0,0,0,0,0,0
0.949255637341474,0,0,0,0,0,0,0
0.953484334229685,0,0,0,0,0,0,0
0.957713031117895,0,0,0,0,0,0,0
0.961941728006106,0,0,0,0,0,0,0
0.966170424894316,0,0,0,0,0,0,0
0.970399121782527,0,0,0,0,0,0,0
0.974627818670737,0,0,0,0,0,0,0
0.978856515558948,0,0,0,0,0,0,0
0.983085212447158,0,0,0,0,0,0,0
0.987313909335369,0,0,0,0,0,0,0
0.991542606223579,0,0,0,0,0,0,0
0.99577130311179,0,0,0,0,0,0,0
1,0,0,0,0,0,0,0


==> DATA/a_vs_t_data.dat <==
t, a, approx1, approx2
0,0.587216922375676,0.587216922375676,0.587216922375676
1.05300105300105e-06,0.603341915516077,0.604831115030198,0.604831115030198
2.10600210600211e-06,0.607157396944607,0.608539712052493,0.608539712052493
3.15900315900316e-06,0.609405726086253,0.611179573298165,0.611179573298165
4.21200421200421e-06,0.61137832298521,0.613143058951552,0.613143058951552
5.26500526500527e-06,0.613166476453229,0.61454495069327,0.614914581978974
6.31800631800632e-06,0.614598927733651,0.616191440883441,0.616191440883441
7.37100737100737e-06,0.615643287772537,0.617368391708563,0.61773465159931
8.42400842400842e-06,0.617118330047003,0.618852460294942,0.618852460294942
9.47700947700948e-06,0.618159786858764,0.619909436429852,0.619909436429852
1.05300105300105e-05,0.619160532703743,0.620917353446304,0.620917353446304
1.15830115830116e-05,0.620135732000663,0.621884038756363,0.621884038756363
1.26360126360126e-05,0.620754513433405,0.622816600744146,0.622816600744146
1.36890136890137e-05,0.62164710182427,0.623720240531884,0.623720240531884
1.47420147420147e-05,0.622622641701832,0.624599057815507,0.624599057815507
1.57950157950158e-05,0.623341989736304,0.625097310417572,0.625453783194734
1.68480168480168e-05,0.624173492608258,0.625938556719303,0.626282776988163
1.79010179010179e-05,0.624674530614707,0.626755202101087,0.626755202101087
1.8954018954019e-05,0.625500459696315,0.627557709283609,0.627557709283609
2.000702000702e-05,0.626217485718725,0.627989633979642,0.628339898728157
2.10600210600211e-05,0.626682081379968,0.628762744601894,0.629101276204465
2.21130221130221e-05,0.627442207918571,0.62952530547411,0.62952530547411
2.31660231660232e-05,0.628154896698071,0.629918986221112,0.630267186447207
2.42190242190242e-05,0.628639229429947,0.630659010631691,0.630659010631691
2.52720252720253e-05,0.629254747678399,0.631387146971362,0.631387146971362
2.63250263250263e-05,0.629676882425933,0.631752788084009,0.632094206353437
2.73780273780274e-05,0.630353018504618,0.63246665427062,0.63246665427062
2.84310284310284e-05,0.630740020898908,0.632812918146671,0.633158883637246
2.94840294840295e-05,0.63142332630177,0.633512552974827,0.633512552974827
3.05370305370305e-05,0.631808094968143,0.63384334723089,0.634191814925155
3.15900315900316e-05,0.632455491215927,0.634529833511924,0.634858062525894
3.26430326430326e-05,0.632820219593541,0.635196789831866,0.635196789831866
3.36960336960337e-05,0.633440581277202,0.635521998606829,0.63585056146899
3.47490347490348e-05,0.63376863274825,0.636176879897625,0.636176879897625
3.58020358020358e-05,0.634387093629887,0.636491586965011,0.636818755007421
3.68550368550369e-05,0.634712122246136,0.637134660691219,0.637134660691219
3.79080379080379e-05,0.635310805323539,0.637440371979412,0.637764743216199
3.8961038961039e-05,0.635672434271058,0.637727366656423,0.638072234995103
4.001404001404e-05,0.63622951424116,0.638369435076217,0.6386901730962
4.10670410670411e-05,0.636646796588022,0.638650768367325,0.638991177330477
4.21200421200421e-05,0.637157019787958,0.639279899723033,0.639596730328604
4.31730431730432e-05,0.637520075314891,0.639558098929753,0.63989244257989
4.42260442260442e-05,0.637762846017234,0.64017427411118,0.64017427411118
4.52790452790453e-05,0.638321007521598,0.640449198120928,0.640776406387756
4.63320463320463e-05,0.638668632501248,0.641053965982756,0.641053965982756
4.73850473850474e-05,0.639187164088274,0.641323147577752,0.641643695249499
4.84380484380484e-05,0.639585346528082,0.641581694599108,0.641918970845883
4.94910494910495e-05,0.639777144945936,0.642182495637158,0.642496360305908
5.05440505440505e-05,0.640308434812797,0.642440611185969,0.642768498604537
5.15970515970516e-05,0.640662743272855,0.643029762413619,0.643029762413619
5.26500526500527e-05,0.641158283527299,0.643283031670797,0.643602914866276
5.37030537030537e-05,0.641462068160395,0.643529152754752,0.643863680129856
5.47560547560548e-05,0.641703419970782,0.644113540872187,0.6444247260975
5.58090558090558e-05,0.64221548210522,0.644358420404591,0.644682639586387
5.68620568620569e-05,0.642632416831431,0.644932858099649,0.644932858099649
5.79150579150579e-05,0.642763825593237,0.645173576924706,0.645488865701106
5.8968058968059e-05,0.643269256782001,0.645410530420019,0.645738148845251
6.002106002106e-05,0.643652795212348,0.645979153278802,0.646283249637882
6.10740610740611e-05,0.643843998421764,0.646212221744569,0.646530183383507
6.21270621270621e-05,0.644309603996635,0.646441777265448,0.646771754953846
6.31800631800632e-05,0.644660838673071,0.647004961186047,0.647311268249193
6.42330642330642e-05,0.644913679430071,0.647231344302475,0.647550828941612
6.52860652860653e-05,0.645328326182811,0.647454339368997,0.647785535630563
6.63390663390663e-05,0.645664348224317,0.64801216324517,0.648319460894295
6.73920673920674e-05,0.645915598626004,0.648232542981357,0.648552561570213
6.84450684450684e-05,0.646322018427355,0.648449890272383,0.648781188987899
6.94980694980695e-05,0.646662945315555,0.649002270501333,0.649309453310172
7.05510705510706e-05,0.646854958828264,0.649217215765806,0.649536868477942
7.16040716040716e-05,0.647293458881863,0.649429664641783,0.650053543048786
7.26570726570727e-05,0.64765767407368,0.64997652326705,0.65028259743983
7.37100737100737e-05,0.647786491476425,0.650186604595859,0.650505040701571
7.47630747630748e-05,0.648250401584689,0.65039455894919,0.65101543147238
7.58160758160758e-05,0.648650228428221,0.650935940942944,0.65123999862264
7.68690768690769e-05,0.648734322724073,0.651141810059927,0.651458170824514
7.79220779220779e-05,0.649202622333461,0.651345289049062,0.651961961283219
7.8975078975079e-05,0.649520027741161,0.651881304275854,0.652182533528524
8.002808002808e-05,0.649697862986685,0.652083745702684,0.65239713357134
8.10810810810811e-05,0.650159172255581,0.652282770450641,0.652606807463161
8.21340821340821e-05,0.650375498822779,0.652813155842755,0.653110939058803
8.31870831870832e-05,0.650672023567874,0.653013075775581,0.653322606287639
8.42400842400842e-05,0.650827859464157,0.653208256803067,0.653528908164714
8.52930852930853e-05,0.651259676350585,0.65373196378872,0.654025946098525
8.63460863460863e-05,0.651653183604622,0.65393018213491,0.654235094720225
8.73990873990874e-05,0.651723205507718,0.654122500442563,0.654438798682544
8.84520884520885e-05,0.65217809941123,0.654312524166155,0.654928348240662
8.95050895050895e-05,0.652422377751434,0.654835174046042,0.655134982608446
9.05580905580906e-05,0.652679075178328,0.65502583107483,0.655336811949826
9.16110916110916e-05,0.652836175608089,0.655212435224953,0.655818767896452
9.26640926640927e-05,0.653255912506917,0.655728147868159,0.656022755248726
9.37170937170937e-05,0.653653138485467,0.655918166707292,0.656223051390814
9.47700947700948e-05,0.653713527142919,0.656102679024485,0.656418431119645
9.58230958230958e-05,0.654161577542245,0.656284765815922,0.656899198446977
9.68760968760969e-05,0.654357434144401,0.656799092027553,0.65709763638959
9.79290979290979e-05,0.654669486057278,0.656983039469728,0.657292040315703
9.8982098982099e-05,0.65475984082871,0.65716256997586,0.65776479042728
0.0001000351000351,0.655200008532671,0.657668749538757,0.657961191335742
0.000101088101088101,0.65547303672913,0.657852792584445,0.658154545918169
0.000102141102141102,0.655685428639367,0.658031549737296,0.658343678565799
0.000103194103194103,0.655822521961975,0.658206872215466,0.658814516478429
0.000104247104247104,0.656239104741162,0.658711385613305,0.659006218045597
0.000105300105300105,0.656584569322728,0.658890741509228,0.659194911011371
0.000106353106353106,0.656699464195373,0.659065082510852,0.659657542261231
0.000107406107406107,0.656900334336153,0.659560278596849,0.659848009039981
0.000108459108459108,0.657271547746841,0.659739028010772,0.660035488501281
0.00010951210951211,0.657658373920727,0.659914217330513,0.660219970494811
0.000110565110565111,0.657709515652506,0.660084739193265,0.660679980361177
0.000111618111618112,0.65796967929893,0.66057751072646,0.660866402174059
0.000112671112671113,0.658290783731569,0.660752683516611,0.661050057566647
0.000113724113724114,0.658661715656116,0.660924253282093,0.661501720715395
0.000114777114777115,0.658713993568222,0.661091421740143,0.661687905429049
0.000115830115830116,0.658985017011117,0.661581346180111,0.661870706456053
0.000116883116883117,0.659292941871606,0.661753243236042,0.662050886768629
0.000117936117936118,0.659662583036672,0.661921701951776,0.662499462820886
0.000118989118989119,0.65971257321451,0.662085909610873,0.662682267007361
0.00012004212004212,0.659936836960716,0.662572608540185,0.662861819397142
0.000121095121095121,0.660278116378104,0.662741498842853,0.663038833844845
0.000122148122148122,0.660661149987943,0.662907298692045,0.663484039595506
0.000123201123201123,0.660706327551681,0.663068911368655,0.663663839978834
0.000124254124254124,0.660866423575873,0.663552044049297,0.663840484381521
0.000125307125307125,0.66125021082112,0.663718144308692,0.664014611874669
0.000126360126360126,0.661588236714035,0.663881664790389,0.664456129083627
0.000127413127413127,0.661697018446013,0.664041054644741,0.664633262315143
0.000128466128466128,0.661805424122838,0.664520278429831,0.664807321998241
0.00012951912951913,0.66221558068187,0.664683770753222,0.664978829455387
0.000130572130572131,0.662485334985811,0.664845276730681,0.665416329242874
0.000131625131625132,0.662686258938733,0.665002839239012,0.665591087886286
0.000132678132678133,0.662760293006692,0.665477832977721,0.665762873746297
0.000133731133731134,0.663181260522221,0.665638927426101,0.665932038419063
0.000134784134784135,0.663378791908913,0.66579850454051,0.666365211446425
0.000135837135837136,0.663675164349058,0.665954639564836,0.666537830919428
0.000136890136890137,0.663727683974791,0.66642514938435,0.666707634780201
0.000137943137943138,0.663972882699785,0.666584132948542,0.666874750561505
0.000138996138996139,0.664283825099537,0.666741701760641,0.667303328324026
0.00014004914004914,0.664661136274912,0.666896720141706,0.667473975863034
0.000141102141102141,0.664703278256599,0.667048080472808,0.667642050061611
0.000142155142155142,0.66480403411585,0.667519824022643,0.667807416459637
0.000143208143208143,0.665209966950552,0.667675348527655,0.668231135585013
0.000144261144261144,0.665456373216164,0.66782927327768,0.668399931541754
0.000145314145314145,0.665683983886672,0.667979756089661,0.668566457383666
0.000146367146367146,0.66574081480379,0.668446345202041,0.668730361572925
0.000147420147420147,0.666064580094266,0.668600062808189,0.669148972705058
0.000148473148473148,0.666303141213809,0.668752525988611,0.66931606397699
0.00014952614952615,0.666668180093359,0.668902511075158,0.669481125494927
0.000150579150579151,0.666706045754493,0.669363893529151,0.669643803089339
0.000151632151632152,0.666799148814398,0.669516222532887,0.669803976637939
0.000152685152685153,0.667204022965275,0.669666953533781,0.670222723277039
0.000153738153738154,0.667431496960396,0.66981631443925,0.670386350054405
0.000154791154791155,0.66768231810402,0.669962569903207,0.670547923247975
0.000155844155844156,0.667730792599213,0.670423937980895,0.670707088571316
0.000156897156897157,0.667913240155962,0.670573231814244,0.671120195847601
0.000157950157950158,0.668261675459385,0.67072129522669,0.671282508680972
0.000159003159003159,0.66858327519022,0.670867499942529,0.671442960232806
0.00016005616005616,0.668696159959948,0.67132319479834,0.671601303729017
0.000161109161109161,0.668758780097678,0.671471575080053,0.671757300580736
0.000162162162162162,0.669171781763421,0.671618192472613,0.672169939996298
0.000163215163215163,0.669327287502481,0.671763730634086,0.672329261623198
0.000164268164268164,0.669672865355155,0.671906944614761,0.67248677930169
0.000165321165321165,0.669708796156084,0.672361912583793,0.672642167188256
0.000166374166374166,0.669789620020747,0.672507614500781,0.673048766467778
0.000167427167427167,0.670193830025477,0.672651821334519,0.673207157627859
0.000168480168480168,0.670391359184621,0.672794933017955,0.673363749581148
0.00016953316953317,0.670679982799863,0.672935450538175,0.673518563931315
0.000170586170586171,0.670719335649649,0.673389459004881,0.673671266810751
0.000171639171639172,0.670820199311469,0.673532757621012,0.674076747179956
0.000172692172692173,0.671213545383824,0.67367475046559,0.674232536252803
0.000173745173745174,0.671443534684553,0.673815574808181,0.674386625808089
0.000174798174798175,0.671685297628823,0.674263407983034,0.674538964614722
0.000175851175851176,0.671726855586991,0.67440646311912,0.674938012909318
0.000176904176904177,0.671843724432642,0.674547581922264,0.675093286516326
0.000177957177957178,0.672226707834945,0.674687513891901,0.675246702530608
0.000179010179010179,0.672475380891947,0.67482623658226,0.675398494962585
0.00018006318006318,0.672688519588633,0.675272478779557,0.675548578070154
0.000181116181116181,0.672730639144935,0.675413452282538,0.675945968995937
0.000182169182169182,0.67285239656864,0.67555258073629,0.676099003253607
0.000183222183222183,0.673230744925142,0.675690583589574,0.676250249989998
0.000184275184275184,0.673482294204948,0.675827407827972,0.676399932848318
0.000185328185328185,0.673689581145787,0.6762717970784,0.676547965509539
0.000186381186381186,0.673730500255672,0.676410906093512,0.676943452949481
0.000187434187434187,0.673843560222353,0.676548213317577,0.677094449937886
0.000188487188487188,0.674225149687895,0.676684407146063,0.677243711910581
0.00018954018954019,0.674464014022767,0.676819523052674,0.677391456148091
0.000190593190593191,0.674688609986972,0.677261829784337,0.677779997495083
0.000191646191646192,0.67472689332591,0.677399274183921,0.677930932771591
0.000192699192699193,0.674822168872957,0.677534919448221,0.67808007860532
0.000193752193752194,0.675211493213906,0.677669417636929,0.678227527564504
0.000194805194805195,0.675424249819976,0.677802977235342,0.678373489733496
0.000195858195858196,0.675685877239163,0.678242985202346,0.67875960935042
0.000196911196911197,0.675720697576998,0.678378953715097,0.678908806535847
0.000197964197964198,0.675796095725315,0.678513095465707,0.679056274603449
0.000199017199017199,0.676192993874432,0.678646014303958,0.679202074217402
0.0002000702000702,0.676369832522382,0.678778113923049,0.679346400114861
0.000201123201123201,0.676681737245916,0.679215589951608,0.679729851215078
0.000202176202176202,0.676712850656595,0.679350263404384,0.679877465868014
0.000203229203229203,0.676770977406812,0.679483066902862,0.680023416714147
0.000204282204282204,0.677110317222618,0.679614537807237,0.680167723903977
0.000205335205335205,0.677309369092751,0.679745220652162,0.680310553382493
0.000206388206388206,0.677654426192014,0.680179919484144,0.680691119280348
0.000207441207441207,0.677704081950448,0.680313466508832,0.680837287289316
0.000208494208494209,0.677749121520974,0.680445107188768,0.680981866836863
0.00020954720954721,0.677900574140132,0.680575282069639,0.681124831445817
0.000210600210600211,0.678251428353723,0.680704578446485,0.681266304263665
0.000211653211653212,0.678516167571872,0.681136251370416,0.681643732861935
0.000212706212706213,0.678694852765456,0.681268812506927,0.681788571432885
0.000213759213759214,0.678730687397417,0.681399472009812,0.681931909296184
0.000214812214812215,0.678813470059808,0.681528524137745,0.682073673550249
0.000215865215865216,0.679202963986399,0.681656517642249,0.682213933022635
0.000216918216918217,0.679388760529923,0.681783764583921,0.682587952690252
0.000217971217971218,0.679685476473458,0.682216532664247,0.682731564425193
0.000219024219024219,0.679714929914585,0.682346385355229,0.682873770807487
0.00022007722007722,0.679766874359459,0.682474507604517,0.683014465879754
0.000221130221130221,0.679999189156127,0.682601361747116,0.683153655791808
0.000222183222183222,0.680285069720852,0.682727471399601,0.683524048402421
0.000223236223236223,0.680587617433769,0.683156812307041,0.683666529940043
0.000224289224289224,0.680700954600314,0.683285997379759,0.683807692282883
0.000225342225342225,0.680737666549161,0.683413394513857,0.683947430294381
0.000226395226395226,0.680827331878856,0.68353931594356,0.684085687148261
0.000227448227448227,0.68121090238193,0.683664277048477,0.684452282028799
0.000228501228501229,0.681404203186062,0.684089837937992,0.684593737662516
0.00022955422955423,0.681688168631486,0.684218412190647,0.684733925300286
0.000230607230607231,0.681716711675229,0.684345276635839,0.684872790765665
0.000231660231660232,0.6817656016585,0.684470497382284,0.685010233969549
0.000232713232713233,0.681960265792746,0.684594495578839,0.685146255048911
0.000233766233766234,0.682273057786667,0.684717769710321,0.685513391343915
0.000234819234819235,0.682552921005848,0.685143772746403,0.685652675727448
0.000235872235872236,0.682699755610908,0.685270230204736,0.685790724498084
0.000236925236925237,0.682732779142326,0.685394986741787,0.685927445407945
0.000237978237978238,0.682802784658289,0.685518279169254,0.686062769560336
0.000239031239031239,0.683193107188853,0.685640569546512,0.686425636542337
0.00024008424008424,0.68335031777687,0.686062311804564,0.686564115216632
0.000241137241137241,0.68368503650492,0.686188343086852,0.686701390851496
0.000242190242190242,0.683710536720572,0.686312824889319,0.686837443818084
0.000243243243243243,0.683749285654288,0.68643568510847,0.686972174251478
0.000244296244296244,0.683854951549677,0.686557252075394,0.687330622078997
0.000245349245349245,0.684226178742993,0.686677995855989,0.687468413925445
0.000246402246402246,0.684434719642331,0.687099751019142,0.687604983445725
0.000247455247455247,0.68469269367047,0.687224005697637,0.687740393046569
0.000248508248508249,0.684720178287737,0.687346678277384,0.687874588513457
0.00024956124956125,0.684765938620014,0.687467830344969,0.688007478769618
0.000250614250614251,0.684929370538952,0.687587833760125,0.688365708532914
0.000251667251667252,0.685261349474413,0.688004722177652,0.688501680094228
0.000252720252720253,0.685516014113146,0.688128579796981,0.688636483044456
0.000253773253773254,0.685699178384146,0.688251177266057,0.688770157202466
0.000254826254826255,0.685728364020464,0.688372206567505,0.688902629216719
0.000255879255879256,0.685781679808332,0.688491811580356,0.689256079887222
0.000256932256932257,0.6860314624735,0.688610381014587,0.689391568177942
0.000257985257985258,0.686293342280974,0.689026813124181,0.689525857108728
0.000259038259038259,0.686584150930673,0.689149188027545,0.689659022290485
0.00026009126009126,0.686704252362255,0.689270261119695,0.689791084504816
0.000261144261144261,0.686734727504359,0.689389800773865,0.689921962281881
0.000262197262197262,0.686794667326609,0.689507995306932,0.690274700933046
0.000263250263250263,0.687151216937568,0.689625235619107,0.69040859311329
0.000264303264303264,0.687317437118969,0.690040950703454,0.690541325406644
0.000265356265356265,0.687631558314253,0.690161943151181,0.690672971210226
0.000266409266409266,0.687707785928299,0.690281625698255,0.690803539074573
0.000267462267462267,0.687738916294176,0.690399814510662,0.690932945639861
0.000268515268515269,0.687802779326608,0.690516715883798,0.691284752184883
0.00026956826956827,0.688190585515232,0.690632714451507,0.691417168930203
0.000270621270621271,0.688330193626153,0.691047443483596,0.691548459828341
0.000271674271674272,0.688653965078737,0.691167156288793,0.69167869555255
0.000272727272727273,0.688709733935118,0.691285577436643,0.691807879765645
0.000273780273780274,0.688740720236104,0.691402542013306,0.692154392795186
0.000274833274833275,0.688804570009375,0.691518254929374,0.69228658199707
0.000275886275886276,0.689191398720675,0.6916330889658,0.692417635124199
0.000276939276939277,0.689330010889478,0.692046574601066,0.692547591112595
0.000277992277992278,0.689650092895259,0.692165107770105,0.692676518392495
0.000279045279045279,0.689710131892512,0.692282389359305,0.692804422527916
0.00028009828009828,0.689740175059114,0.69239824738023,0.693149578070206
0.000281151281151281,0.689800078729623,0.692512869399767,0.69328048016317
0.000282204282204282,0.690146546366014,0.692920358364366,0.693410274455961
0.000283257283257283,0.690317319692549,0.69303862494609,0.693538995542218
0.000284310284310284,0.690621111241496,0.69315607002424,0.693666709801441
0.000285363285363285,0.690709086945101,0.693272324511025,0.6937934305711
0.000286416286416286,0.690737567009293,0.693387186983963,0.694137015573564
0.000287469287469288,0.690790792985312,0.69350081232758,0.694266730148194
0.000288522288522289,0.691034515963694,0.693906630170585,0.694395363825422
0.00028957528957529,0.691294402796171,0.694023844706724,0.694522944379433
0.000290628290628291,0.691570380991463,0.69414028099741,0.694649535124692
0.000291681291681292,0.691706754193949,0.694255609797765,0.694775161647472
0.000292734292734293,0.691733333852954,0.694369583067844,0.695116991404846
0.000293787293787294,0.691778825366228,0.694482306221679,0.695245610567217
0.000294840294840295,0.69194111811427,0.69488620947586,0.69537317538653
0.000295893295893296,0.692264911312213,0.69500244683329,0.695499704615831
0.000296946296946297,0.692503432187423,0.695117939878227,0.695625255993126
0.000297999297999298,0.692703308937611,0.695232430630355,0.695749869372149
0.000299052299052299,0.692727924696907,0.695345617047932,0.696089735230796
0.0003001053001053,0.692766034331802,0.695457535611146,0.69621734445232
0.000301158301158301,0.69287315392975,0.695568453762675,0.696343926765004
0.000302211302211302,0.693233200827958,0.695974642043357,0.696469490099847
0.000303264303264303,0.693427727290744,0.696089245197486,0.696594083107774
0.000304317304317304,0.693698935923991,0.696202966267689,0.696927809553155
0.000305370305370305,0.693721692136173,0.696315461226266,0.697055452610954
0.000306423306423306,0.693753600426932,0.696426676191526,0.697182130782897
0.000307476307476307,0.693825469496769,0.696536825071268,0.697307811581382
0.000308529308529309,0.694203389822921,0.696940635859981,0.69743249095765
0.00030958230958231,0.694357445550036,0.697054398615699,0.697556205019431
0.000310635310635311,0.69468150151823,0.697167393688838,0.69767901175285
0.000311688311688312,0.694714952534928,0.697279280674887,0.698014360927524
0.000312741312741313,0.694742020669959,0.697389896400815,0.698140179811234
0.000313794313794314,0.694791844726232,0.697499378187978,0.698265034029197
0.000314847314847315,0.694993640216683,0.697900593964468,0.698388907370256
0.000315900315900316,0.695283117693789,0.698013577018048,0.698511820735326
0.000316953316953317,0.695534956109305,0.698125863909246,0.698633828144094
0.000318006318006318,0.69570752152804,0.698237196517719,0.698966648542176
0.000319059319059319,0.695731297812845,0.698347305863637,0.699091672454926
0.00032011232011232,0.695767596466399,0.698456226516921,0.699215766767538
0.000321165321165321,0.695864681377103,0.698854644142607,0.699338905170577
0.000322218322218322,0.696227605005764,0.698966927155655,0.699461092391911
0.000323271323271323,0.69640706053299,0.699078515981682,0.699582369891375
0.000324324324324324,0.696699820373906,0.699189317933221,0.69991246701845
0.000325377325377325,0.696721143324961,0.699299005815758,0.700036755068139
0.000326430326430326,0.696749336581431,0.699407480584702,0.70016015005009
0.000327483327483328,0.696804958226027,0.699802928498345,0.700282620013771
0.000328536328536329,0.697068797813738,0.69991460739531,0.700404153604397
0.00032958932958933,0.697303510489284,0.700025531993414,0.700524774588775
0.000330642330642331,0.697572150840982,0.700135784734131,0.700851979631401
0.000331695331695332,0.697711219762304,0.700245097806604,0.700975587820597
0.000332748332748333,0.697734725362265,0.700353232485424,0.701098336496802
0.000333801333801334,0.697770960653572,0.700460233481937,0.701220196115471
0.000334854334854335,0.697868282814312,0.700856727881844,0.701341142136947
0.000335907335907336,0.69822915548251,0.70096706754328,0.701461179036015
0.000336960336960337,0.698406154856087,0.701076741489245,0.701785339225609
0.000338013338013338,0.698701376756946,0.701185670785269,0.701908323461502
0.000339066339066339,0.698722055503967,0.701293543837706,0.70203047311426
0.00034011934011934,0.698748759916158,0.701400250259559,0.70215177132819
0.000341172341172341,0.69879886645827,0.701793363122956,0.702272187341425
0.000342225342225342,0.698999330521685,0.701903225518138,0.702391707445954
0.000343278343278343,0.699285114389776,0.702012343451488,0.702712657489661
0.000344331344331344,0.699528820900468,0.702120827007633,0.702835077123058
0.000345384345384345,0.69971021733282,0.702228459412089,0.702956674357699
0.000346437346437346,0.699732245579159,0.702334980386086,0.703077452571232
0.000347490347490347,0.699763774785034,0.702440387314566,0.703197386271097
0.000348543348543349,0.69983665223307,0.702834079061652,0.703316448733348
0.00034959634959635,0.700209183558806,0.702942737576081,0.703434637117413
0.000350649350649351,0.700352378473083,0.703050726594883,0.703755960863868
0.000351702351702352,0.70065907093197,0.703158058032786,0.703877056871786
0.000352755352755353,0.700718219057944,0.703264449229821,0.703997353156302
0.000353808353808354,0.700741821487227,0.703369721330959,0.704116842017776
0.000354861354861355,0.700780012255723,0.703759679445169,0.704235494683503
0.000355914355914356,0.700889285066249,0.703868001106299,0.704353290520706
0.000356967356967357,0.701240069803797,0.70397554989801,0.704671090920698
0.000358020358020358,0.701425036846199,0.704082479156638,0.704791742712096
0.000359073359073359,0.701705180007295,0.704188700854758,0.704911598977475
0.00036012636012636,0.701725238525367,0.704293926770918,0.705030673744517
0.000361179361179361,0.701750725535491,0.704398053200041,0.705148951435136
0.000362232362232362,0.701797194393187,0.704788148099856,0.705266403350543
0.000363285363285363,0.701963362311042,0.704895384633462,0.705383015012362
0.000364338364338364,0.702272980048455,0.705001904295916,0.705700808734627
0.000365391365391365,0.70249586404876,0.705107829339072,0.705820276674612
0.000366444366444366,0.702710608001737,0.705212996549035,0.705938970993651
0.000367497367497367,0.702731198290389,0.705317142077236,0.706056899242509
0.000368550368550369,0.702758724652321,0.705703182907497,0.706174041053826
0.00036960336960337,0.702814341045836,0.705810237961943,0.706290369374002
0.000370656370656371,0.703065495716117,0.705916469067887,0.706604322373868
0.000371709371709372,0.703303931282525,0.70602202823027,0.706723458522514
0.000372762372762373,0.703557748587464,0.706127000947579,0.70684181803953
0.000373815373815374,0.703715034564575,0.706231179083803,0.706959423141002
0.000374868374868375,0.703736021567113,0.706334330069063,0.707076276244265
0.000375921375921376,0.703765428714994,0.706720102508658,0.707192354495287
0.000376974376974377,0.703829726057295,0.706826188280852,0.707307632854415
0.000378027378027378,0.70419418696153,0.706931484472846,0.707621226884788
0.000379080379080379,0.70432924818629,0.70703614238997,0.707739306009909
0.00038013338013338,0.704605049531337,0.707140215714575,0.707856627191677
0.000381186381186381,0.704718408445036,0.707243475040775,0.707973211050966
0.000382239382239382,0.704739625785691,0.707345714051646,0.708089056595937
0.000383292383292383,0.704770390467385,0.707731011078188,0.70820413998249
0.000384345384345384,0.704841162890198,0.707836199103964,0.708513633579146
0.000385398385398385,0.705210846096709,0.707940623936912,0.708631481814797
0.000386451386451387,0.705346003615174,0.708044434034431,0.708748571629143
0.000387504387504388,0.705634190920271,0.708147662848555,0.708864920322208
0.000388557388557389,0.705720717679884,0.708250074833481,0.708980547221858
0.00038961038961039,0.705741948118481,0.708351480247532,0.709095449625006
0.000390663390663391,0.705773247637111,0.708736100065869,0.709209603618326
0.000391716391716392,0.705846713808697,0.708840456663173,0.709518383758471
0.000392769392769393,0.706214179189113,0.708944068441627,0.70963529136936
0.000393822393822394,0.706352398941648,0.709047080375028,0.709751455878699
0.000394875394875395,0.706643525819397,0.709149519733228,0.709866894296321
0.000395928395928396,0.706721976800167,0.709251154266851,0.709981625240232
0.000396981396981397,0.706742975648464,0.70963113698701,0.710095645839005
0.000398034398034398,0.70677385004957,0.709735561329488,0.710208932729541
0.000399087399087399,0.706845541391434,0.709839148365571,0.710516840023114
0.0004001404001404,0.70721322481381,0.70994200135838,0.710632868277743
0.000401193401193401,0.707347951307864,0.710044261714797,0.710748167687978
0.000402246402246402,0.707632955017106,0.710145964174827,0.710862754375342
0.000403299403299403,0.707722222132252,0.710246887349548,0.710976646832805
0.000404352404352404,0.707742762597608,0.710625850416939,0.711089843407453
0.000405405405405405,0.707772318224647,0.710729553753175,0.711393260701749
0.000406458406458406,0.707838314837355,0.710832430239914,0.71150918423322
0.000407511407511408,0.708208387132089,0.710934576602571,0.7116243911779
0.000408564408564409,0.708333492921849,0.711036130078375,0.711738882622431
0.00040961740961741,0.708603674828033,0.7111371440811,0.711852673207708
0.000410670410670411,0.708721506776973,0.71123741713819,0.711965781663623
0.000411723411723412,0.708741423554637,0.711615178599556,0.712078208797496
0.000412776412776413,0.708769005184992,0.711718221136125,0.712380436811985
0.000413829413829414,0.708826835867805,0.711820444258174,0.712495579750114
0.000414882414882415,0.709088903725816,0.711921935355645,0.712610020525253
0.000415935415935416,0.709311022628048,0.712022825794133,0.712723758480608
0.000416988416988417,0.709558178769059,0.712123194295454,0.712836806140997
0.000418041418041418,0.709719893881238,0.712222872099668,0.712949182433261
0.000419094419094419,0.709739105819888,0.712599271781883,0.713060891668091
0.00042014742014742,0.709764386354719,0.712701710585283,0.713361784267252
0.000421200421200421,0.709813217859554,0.712803335956594,0.713476198511789
0.000422253422253422,0.709990619604593,0.712904222938393,0.713589925094172
0.000423306423306423,0.710283381098963,0.713004494388347,0.713702961202937
0.000424359424359424,0.710500334728524,0.71310425419821,0.713815316592439
0.000425412425412425,0.710717451528306,0.71320338291756,0.713927009830155
0.000426465426465426,0.710735953560213,0.713578255088369,0.714038049406344
0.000427518427518428,0.710758933836986,0.713680144149571,0.714337450664766
0.000428571428571429,0.710799211530802,0.713781226405981,0.71445118512655
0.00042962442962443,0.710918698741774,0.713881561169773,0.71456424669048
0.000430677430677431,0.711253878207172,0.713981259805058,0.714676630167492
0.000431730431730432,0.711435352443699,0.714080443630676,0.714788341954849
0.000432783432783433,0.711714258564236,0.714179058977542,0.714899399201217
0.000433836433836434,0.711732078736614,0.714552240568281,0.715009814596298
0.000434889434889435,0.711753020106668,0.714653630140075,0.715307567944266
0.000435942435942436,0.711785938902074,0.714754222824681,0.715420668726142
0.000436995436995437,0.711867332501856,0.714854058367906,0.715533111768716
0.000438048438048438,0.712225873518954,0.714953233564275,0.71564488953043
0.000439101439101439,0.712369234529923,0.715051874467017,0.715756004639329
0.00044015444015444,0.712659761506699,0.715150000642323,0.715866471472439
0.000441207441207441,0.712727548767232,0.715247411235239,0.71597630596138
0.000442260442260442,0.712746865772845,0.715622280681775,0.716272277768565
0.000443313443313443,0.712773930671514,0.71572243504929,0.716384787908417
0.000444366444366444,0.712830498116752,0.715821824871977,0.716496655867437
0.000445419445419445,0.713070704587606,0.715920528838337,0.716607872101548
0.000446472446472446,0.713307798232994,0.716018665723725,0.716718435317878
0.000447525447525448,0.713543472994617,0.716116317171236,0.716828355857647
0.000448578448578449,0.713722403436366,0.716213346139928,0.716937650843103
0.00044963144963145,0.713740532924087,0.716586188777428,0.717231697774815
0.000450684450684451,0.713763280662613,0.716685952418981,0.717343657688654
0.000451737451737452,0.713803675248123,0.716784949857776,0.717454991174699
0.000452790452790453,0.713922584914926,0.716883237349247,0.717565687443952
0.000453843453843454,0.714255685124362,0.716980918669918,0.717675741460915
0.000454896454896455,0.714433565259957,0.717078108505282,0.717785158721278
0.000455949455949456,0.714716707895816,0.71717476551515,0.717893954780087
0.000457002457002457,0.714733957599898,0.717545438149189,0.718185933509951
0.000458055458055458,0.714753792223834,0.717644852623092,0.718297381411346
0.000459108459108459,0.714783726329708,0.717743509185605,0.718408218341316
0.00046016146016146,0.714852090667406,0.717841436613863,0.718518433486616
0.000461214461214461,0.71521605294397,0.717938718754088,0.718628018670349
0.000462267462267462,0.715339405920892,0.718035472592903,0.718736974331754
0.000463320463320463,0.715599661311645,0.718131751646066,0.7188453119102
0.000464373464373464,0.715727023099593,0.718500121532971,0.719135101498434
0.000465426465426465,0.715745085621762,0.718599218934803,0.719246073598325
0.000466479466479466,0.715768456657711,0.718697581170049,0.719356449091303
0.000467532467532468,0.715811671486326,0.718795204454178,0.719466218779745
0.000468585468585469,0.715945876142007,0.718892147467022,0.719575372486192
0.00046963846963847,0.716266453621471,0.718988512151338,0.719683905951901
0.000470691470691471,0.716453104659136,0.719084405224463,0.719791825029511
0.000471744471744472,0.716719682881936,0.719179773930007,0.71989914475028
0.000472797472797473,0.716736695315456,0.719549121196253,0.720189825461594
0.000473850473850474,0.716756238001331,0.719647226952272,0.720299772626007
0.000474903474903475,0.716785849988564,0.719744598712167,0.720409129690888
0.000475956475956476,0.716852928718708,0.719841263841126,0.720517886227011
0.000477009477009477,0.717203312816909,0.719937301844805,0.720626034233052
0.000478062478062478,0.717336356479573,0.720032824401036,0.720733573735254
0.000479115479115479,0.717590031114255,0.720127888950862,0.720840515160175
0.00048016848016848,0.717728205432594,0.720494627673487,0.721128720046479
0.000481221481221481,0.717745767556779,0.720592501564769,0.72123827085102
0.000482274482274482,0.717767955980644,0.720689666720833,0.721347245741495
0.000483327483327483,0.717807404585687,0.720786113288952,0.72145563627523
0.000484380484380484,0.717919487679995,0.720881891824193,0.721563432383637
0.000485433485433485,0.718254147988685,0.720977095920264,0.721670628945538
0.000486486486486487,0.718422841260361,0.721071833325401,0.721777230058747
0.000487539487539488,0.718719455559118,0.721435823001919,0.722062852662663
0.000488592488592489,0.718735988371715,0.721533472848058,0.722172038602128
0.00048964548964549,0.71875443233724,0.721630462502928,0.722280659938029
0.000490698490698491,0.718780651776214,0.721726742802849,0.722388712431263
0.000491751491751492,0.718834744319478,0.72182232803151,0.722496186365111
0.000492804492804493,0.719042347753886,0.721917285308248,0.722603072978228
0.000493857493857494,0.719301768113182,0.722011717143097,0.722709370160737
0.000494910494910495,0.719520047376225,0.722105707321782,0.7228150854961
0.000495963495963496,0.719726201658392,0.722470204559749,0.72310114549416
0.000497016497016497,0.719743013986782,0.722567030477974,0.723209441675887
0.000498069498069498,0.719762840715375,0.722663183293471,0.723317182064858
0.000499122499122499,0.719794497539434,0.722758635382042,0.723424360104668
0.0005001755001755,0.719869786663143,0.722853419392695,0.723530965825192
0.000501228501228501,0.720226390133588,0.722947613952899,0.723636992192762
0.000502281502281502,0.720365213566414,0.723041325020752,0.723742439894623
0.000503334503334503,0.720629109106327,0.723402769441519,0.724025655266822
0.000504387504387504,0.720732382527469,0.723499423569069,0.724133655697326
0.000505440505440506,0.720749344976052,0.723595467824006,0.724241109467577
0.000506493506493507,0.72077098580621,0.723690835276588,0.724348015407437
0.000507546507546508,0.720809360387659,0.723785515713491,0.724454365536821
0.000508599508599509,0.72091472356019,0.723879554849525,0.724560150231853
0.00050965250965251,0.721251723213282,0.723973039049559,0.724665364183426
0.000510705510705511,0.721412193877276,0.724066071302853,0.724945644787154
0.000511758511758512,0.721713054870052,0.724427723598017,0.725053380003218
0.000512811512811513,0.72173740335275,0.724523648341512,0.725160573698059
0.000513864513864514,0.721754936161678,0.724618951481141,0.725267229880311
0.000514917514917515,0.721778782764531,0.72471357958004,0.725373345448608
0.000515970515970516,0.721824720127895,0.724807536979515,0.725478911604219
0.000517023517023517,0.72197119025221,0.724900879109671,0.725583919416323
0.000518076518076518,0.722277749846628,0.724993697255829,0.725688365257206
0.000519129519129519,0.722466103585609,0.725086085131324,0.72596866391912
0.00052018252018252,0.722725681604053,0.725447778254454,0.726075625462251
0.000521235521235521,0.722741800605386,0.725543012689809,0.726182055305788
0.000522288522288522,0.72275981045882,0.725637620563234,0.726287956183307
0.000523341523341523,0.722785873678411,0.72573155965169,0.726393323662252
0.000524394524394524,0.722839640936603,0.725824844379345,0.726498148614415
0.000525447525447525,0.72303896244118,0.725917536355752,0.726602422837348
0.000526500526500527,0.723301898298659,0.726009729479217,0.726879554858177
0.000527553527553528,0.723513158628055,0.726367940377291,0.726986313376263
0.000528606528606529,0.72372927096667,0.72646307557801,0.72709254347419
0.00052965952965953,0.723745400294092,0.726557659596459,0.72719825101786
0.000530712530712531,0.723763867634789,0.726651616675225,0.72730343767527
0.000531765531765532,0.723791904450722,0.726744913229389,0.727408098136351
0.000532818532818533,0.723852800742684,0.72683757047135,0.727512223206998
0.000533871533871534,0.724112109330731,0.726929653691879,0.727615805327466
0.000534924534924535,0.724321771435559,0.72702125761475,0.727892692794412
0.000535977535977536,0.724549800756857,0.7273792288009,0.727998750929553
0.000537030537030537,0.724732106501671,0.727473753816541,0.728104289516587
0.000538083538083538,0.724748204354626,0.727567727001168,0.728209314101495
0.000539136539136539,0.724767008560583,0.727661076479519,0.728313825598896
0.00054018954018954,0.72479648825834,0.727753774499223,0.728417818205313
0.000541242541242541,0.724862696521224,0.727845846205688,0.728521282798731
0.000542295542295542,0.725175552571062,0.727937358519574,0.728624212293179
0.000543348543348543,0.725335458128408,0.728028405690201,0.728900714128502
0.000544401544401544,0.725573630345418,0.728385979924156,0.729006110505516
0.000545454545454545,0.725734192834036,0.728479930144892,0.72911099567573
0.000546507546507547,0.725750215306819,0.728573331624411,0.729215374910453
0.000547560547560548,0.725769151501047,0.728666115393679,0.729319248701677
0.000548613548613549,0.725799320672096,0.728758256811853,0.729422611061572
0.00054966654966655,0.725868043018649,0.7288497824787,0.729525452996357
0.000550719550719551,0.726207849588352,0.728940759210066,0.729798471592365
0.000551772551772552,0.726341730133627,0.729031279923871,0.729903750743669
0.000552825552825553,0.726583388847282,0.729388305483272,0.730008522240205
0.000553878553878554,0.726735544788684,0.729481715478385,0.730112790363154
0.000554931554931555,0.72675144348771,0.729574583372183,0.730216560204268
0.000555984555984556,0.726770260285152,0.729666841793377,0.730319832152576
0.000557037557037557,0.726800256988624,0.729758466675999,0.730422600294747
0.000558090558090558,0.726868214472637,0.729849483866658,0.730524855784976
0.000559143559143559,0.727195636879429,0.729939958539033,0.730797247721236
0.00056019656019656,0.727340151196342,0.730292944678821,0.730901929626951
0.000561249561249561,0.727578802626352,0.730386318272177,0.731006111450257
0.000562302562302562,0.727736182286441,0.730479221223574,0.731109797256742
0.000563355563355563,0.727751912256572,0.730571592028314,0.731212992057676
0.000564408564408564,0.727770358761106,0.730663363650638,0.731315696433689
0.000565461565461565,0.727799348929956,0.730754510275364,0.731417904781458
0.000566514566514567,0.727863477597018,0.730845054963012,0.731519608423962
0.000567567567567568,0.728146104515916,0.730935059808193,0.731791243848416
0.000568620568620569,0.728331087180042,0.731287225909935,0.731895362571344
0.00056967356967357,0.728560446904353,0.731380115424079,0.731998988491237
0.000570726570726571,0.728736127414241,0.731472542939795,0.732102125310685
0.000571779571779572,0.7287516577118,0.731564451335961,0.732204778025621
0.000572832572832573,0.728769528426651,0.731655772993397,0.732306947668218
0.000573885573885574,0.728796828138939,0.731746478253991,0.73240862918016
0.000574938574938575,0.728854864770283,0.73183658545365,0.732509814106043
0.000575991575991576,0.729079586019801,0.73192615218941,0.732780575053272
0.000577044577044577,0.729315642893713,0.732277356432577,0.732884163121725
0.000578097578097578,0.729529722928902,0.732369791253548,0.73298726543388
0.000579150579150579,0.729735403663956,0.732461773042255,0.733089885168391
0.00058020358020358,0.729750723839131,0.732553251491092,0.733192027305305
0.000581256581256581,0.729767892562955,0.73264415811468,0.733293693539283
0.000582309582309582,0.729793047684813,0.732734457601537,0.733394879605126
0.000583362583362583,0.729843784481446,0.732824161664735,0.733495577378777
0.000584415584415584,0.730013620512628,0.732913321935254,0.733765342541563
0.000585468585468586,0.730295525208648,0.733263427646956,0.733868431119563
0.000586521586521587,0.730488887224762,0.733355436328967,0.733971040835114
0.000587574587574588,0.730734036319806,0.733447000046203,0.734073174166739
0.000588627588627589,0.730749153121771,0.73353807839779,0.734174835987531
0.00058968058968059,0.73076558992325,0.733628602725501,0.734276028791912
0.000590733590733591,0.730788402578381,0.733718530666993,0.734376749369048
0.000591786591786592,0.730831602823244,0.733807865438279,0.734476990111298
0.000592839592839593,0.730956725766582,0.733896651130357,0.73474564021727
0.000593892593892594,0.731272840870614,0.73424552010867,0.734848259172799
0.000594945594945595,0.73144103160954,0.734337130938014,0.734950406100635
0.000595998595998596,0.731732057024915,0.734428302436531,0.73505208260135
0.000597051597051597,0.731746977580125,0.734519007720594,0.73515329324768
0.000598104598104598,0.731762746989804,0.734609180020056,0.735254041361312
0.000599157599157599,0.731783258897821,0.734698769187939,0.735354325041701
0.0006002106002106,0.731819386025904,0.734787768134286,0.735454137467058
0.000601263601263601,0.73191079471947,0.734876211690187,0.735721569492919
0.000602316602316602,0.732249871351651,0.735223714439424,0.735823747221884
0.000603369603369603,0.732389897875078,0.735314955880206,0.735925459799882
0.000604422604422604,0.732656966149768,0.735405759637124,0.736026707796832
0.000605475605475605,0.732744214672686,0.735496115789337,0.736127495200005
0.000606528606528607,0.732759454246732,0.735585963242929,0.736227826033455
0.000607581607581608,0.732777904787386,0.735675244420967,0.736327699914151
0.000608634608634609,0.732807828353444,0.735763940327235,0.73642711115282
0.00060968760968761,0.732874751545426,0.735852074656817,0.736693212379799
0.000610740610740611,0.733174699545504,0.736198080897514,0.736794976026165
0.000611793611793612,0.73333945644837,0.736288982127733,0.736896281533432
0.000612846612846613,0.733567740774902,0.736379442326786,0.736997128345163
0.000613899613899614,0.733740872629805,0.736469470453074,0.737097519529003
0.000614952614952615,0.733755750525104,0.736559016680524,0.737197459500803
0.000616005616005616,0.733772523439609,0.736648018074003,0.737296949483258
0.000617058617058617,0.733797293960486,0.736736442654257,0.737395985310477
0.000618111618111618,0.733846711224898,0.73682430099766,0.737660646287466
0.000619164619164619,0.734004737445642,0.736911640151258,0.737762021754473
0.00062021762021762,0.73429334828059,0.737259274713939,0.737862946301585
0.000621270621270621,0.7344782893227,0.737349416591786,0.73796341823355
0.000622323622323622,0.734736970695479,0.737439135796845,0.738063439388783
0.000623376623376623,0.734751620474634,0.737528400453763,0.738163014082889
0.000624429624429624,0.734767183382351,0.737617146815115,0.738262145024173
0.000625482625482626,0.734787897412766,0.737705329948074,0.738360829934382
0.000626535626535627,0.734824866473913,0.737792945389996,0.738623953248749
0.000627588627588628,0.734918923530487,0.737880027364276,0.738724965073721
0.000628641628641629,0.735254454346207,0.738225901429546,0.738825533442459
0.00062969462969463,0.735395369888656,0.738315752278586,0.738925655605984
0.000630747630747631,0.735661160270864,0.738405181202252,0.739025331970769
0.000631800631800632,0.735747011963898,0.73849417990466,0.739124566150292
0.000632853632853633,0.735761842064889,0.738582691378711,0.739223361929845
0.000633906633906634,0.735779575007921,0.738670659816739,0.739321719139235
0.000634959634959635,0.735807736299496,0.73875806425973,0.739583201766636
0.000636012636012636,0.735868139900902,0.73884492380594,0.739683873282564
0.000637065637065637,0.736101749768604,0.739188915317531,0.739784109033979
0.000638118638118638,0.736324459789519,0.739278504907099,0.739883905406603
0.000639171639171639,0.736535420375999,0.739367664384874,0.739983261334065
0.00064022464022464,0.736741879402207,0.739456410029313,0.74008217916062
0.000641277641277641,0.736756363209568,0.739544701557534,0.74018066303662
0.000642330642330642,0.736772128463617,0.739632477668867,0.740278714823242
0.000643383643383643,0.736794159513216,0.739719700714836,0.74053846114078
0.000644436644436644,0.736835129278096,0.739806372368096,0.740638814471499
0.000645489645489646,0.736946306898743,0.740148364647358,0.740738739872271
0.000646542646542647,0.737268753024642,0.740237724273167,0.740838233158803
0.000647595647595648,0.737423203099588,0.740326639647101,0.740937291920756
0.000648648648648649,0.737702427443114,0.740415145159108,0.741035916866959
0.00064970164970165,0.737750560473284,0.740503226593028,0.741134111614367
0.000650754650754651,0.737765251006237,0.740590826875764,0.741231879543755
0.000651807651807652,0.737783208164747,0.74067789411689,0.741329220027822
0.000652860652860653,0.737812295838429,0.740764410817681,0.741589850236039
0.000653913653913654,0.737875609888768,0.740850397471049,0.741689486330178
0.000654966654966655,0.738130893461791,0.741193459846808,0.7417886979516
0.000656019656019656,0.738332617444893,0.741282161202258,0.741887481625779
0.000657072657072657,0.738547583837447,0.741370443568365,0.741985836353989
0.000658125658125658,0.738744281626728,0.741458321496967,0.742083764393714
0.000659178659178659,0.73875855818502,0.741545755477314,0.742181269681699
0.00066023166023166,0.738774084564518,0.741632686344382,0.742278353950172
0.000661284661284661,0.738795757096718,0.74171907740839,0.742537037582935
0.000662337662337662,0.738835695402925,0.741804929450822,0.742636404304142
0.000663390663390663,0.738941325696927,0.742145749852006,0.742735354410217
0.000664443664443664,0.73926653554461,0.742234269862631,0.74283388377783
0.000665496665496666,0.73941550580998,0.742322353769594,0.742931989900678
0.000666549666549667,0.739687326553155,0.742410036200732,0.743029673202618
0.000667602667602668,0.739751658505233,0.742497307161891,0.743126936982405
0.000668655668655669,0.739766039971284,0.74258411309479,0.743223784609511
0.00066970866970867,0.739783247209524,0.742670401877076,0.743480441007469
0.000670761670761671,0.739810360356134,0.742756152842437,0.743579557193106
0.000671814671814672,0.739866891205105,0.743094631341176,0.743678264570772
0.000672867672867673,0.740065873425108,0.743183002367804,0.743776558903166
0.000673920673920674,0.740316085851116,0.743270919662152,0.743874436579669
0.000674973674973675,0.740513687061637,0.74335842232769,0.743971896173059
0.000676026676026676,0.740744294482057,0.743445531039485,0.744068939358053
0.000677079677079677,0.740758356420702,0.743532214672241,0.744165569840846
0.000678132678132678,0.740773222735426,0.743618415832039,0.744261789840425
0.000679185679185679,0.74079299900422,0.743704093446567,0.744518994354304
0.00068023868023868,0.740827540466731,0.74378924135559,0.744617476743041
0.000681291681291681,0.740910078636994,0.744128388527468,0.744715553982446
0.000682344682344682,0.741249928038654,0.744216173611781,0.744813221920601
0.000683397683397683,0.74137615690322,0.744303523777461,0.744910477618281
0.000684450684450684,0.741620107766158,0.744390476192112,0.745007320718906
0.000685503685503686,0.741750439931574,0.744477033738275,0.745103753835734
0.000686556686556687,0.741764455982519,0.744563151269385,0.745199780508611
0.000687609687609688,0.741780265088824,0.744648774215401,0.745454762564613
0.000688662688662689,0.74180344903574,0.744733873312099,0.745553036932142
0.00068971568971569,0.741847777230224,0.745070454080538,0.745650913842832
0.000690768690768691,0.74197281313633,0.745158139777191,0.745748389284544
0.000691821691821692,0.742282066526609,0.745245372531688,0.745845459375336
0.000692874692874693,0.742443612611559,0.745332188060507,0.745942121907669
0.000693927693927694,0.742725976724302,0.745418616882901,0.746038377491906
0.000694980694980695,0.742755930811912,0.74550464487365,0.746134229308639
0.000696033696033696,0.742770052768546,0.745590219762426,0.746229680333285
0.000697086697086697,0.742787223158241,0.745675293155075,0.746484994244586
0.000698139698139698,0.742814551532955,0.745759846686028,0.746582686628522
0.000699192699192699,0.742871467105754,0.746096845008971,0.746679985404646
0.0007002457002457,0.743069998096236,0.746183995698428,0.746776886480838
0.000701298701298701,0.743318573763141,0.746270707501567,0.746873386346599
0.000702351702351702,0.743514123779108,0.746357017540207,0.746969483512334
0.000703404703404703,0.743747005629747,0.746442946611854,0.747065179385523
0.000704457704457705,0.743760789818369,0.746528467058037,0.747160477370995
0.000705510705510706,0.743775205279073,0.746613524516557,0.747413389973351
0.000706563706563707,0.743794046433927,0.746698077847454,0.74751091316192
0.000707616707616708,0.743826101742414,0.747032307117585,0.747608050073912
0.000708669708669709,0.743898785467699,0.747119407216669,0.747704797212333
0.00070972270972271,0.744234980729233,0.747206052892992,0.747801150531293
0.000710775710775711,0.744357044158274,0.747292272949992,0.74789710692698
0.000711828711828712,0.744582879791108,0.747378103824664,0.74799266556099
0.000712881712881713,0.744751372261842,0.747463555752468,0.748087828438557
0.000713934713934714,0.744765056095529,0.747548591648936,0.748182598930293
0.000714987714987715,0.744779918132037,0.747633158084412,0.74843563773326
0.000716040716040716,0.744800591932221,0.747717220923126,0.74853262695396
0.000717093717093717,0.744837725362852,0.748051619583301,0.748629233962574
0.000718146718146718,0.744929412027231,0.748138233297791,0.748725455066262
0.000719199719199719,0.745261009058749,0.748224402319484,0.748821286337531
0.00072025272025272,0.745394832351348,0.748310157729116,0.748916725065379
0.000721305721305721,0.745645492255306,0.748395533653711,0.74901177096129
0.000722358722358722,0.74575513799977,0.748480530698837,0.749106426434817
0.000723411723411723,0.745768758881255,0.748565105918334,0.749356896464683
0.000724464724464725,0.74578414779846,0.748649208269816,0.749453752165693
0.000725517725517726,0.745806648252969,0.748732809689689,0.749550232201272
0.000726570726570727,0.745848877008268,0.749067259142237,0.749646334051896
0.000727623727623728,0.74596212131269,0.749153413864925,0.749742053923906
0.000728676728676729,0.746277881267242,0.749239132930074,0.749837388037381
0.00072972972972973,0.74642929818503,0.749324448827201,0.749932334026094
0.000730782730782731,0.746698636291637,0.749409392537508,0.750026892032012
0.000731835731835732,0.746758316407415,0.749493956927783,0.750121064705683
0.000732888732888733,0.746771910126523,0.749578095828546,0.75037145959382
0.000733941733941734,0.74678781951519,0.749661760984338,0.750467825825021
0.000734994734994735,0.746811966440678,0.749993139165273,0.750563820628729
0.000736047736047736,0.746858870095182,0.750079308964756,0.750659441275701
0.000737100737100737,0.746994357731638,0.750165030879835,0.750754683935192
0.000738153738153738,0.747292674432925,0.750250325206592,0.750849544972401
0.000739206739206739,0.747458102448783,0.750335225119225,0.750944022295887
0.00074025974025974,0.747740228204684,0.75041975842927,0.751038116353846
0.000741312741312741,0.747760926949787,0.750503912456628,0.75113182991418
0.000742365742365742,0.747774508057103,0.750587639571106,0.751382053421422
0.000743418743418743,0.747790848148313,0.750670894064925,0.75147795330852
0.000744471744471745,0.747816296830647,0.75100209501499,0.751573485947622
0.000745524745524746,0.747866957456076,0.751087851016454,0.751668648482616
0.000746577746577747,0.748022137154174,0.751173165095409,0.751763437084962
0.000747630747630748,0.748304131478262,0.751258058522197,0.751857848241278
0.000748683748683749,0.748479420379253,0.751342564615582,0.751951880052594
0.00074973674973675,0.748749590515691,0.751426708620534,0.752045533153069
0.000750789750789751,0.748762988336192,0.751510474439621,0.752292943864521
0.000751842751842752,0.74877654530491,0.75159381408262,0.752388761621814
0.000752895752895753,0.748793158420261,0.751676683803256,0.752484217500227
0.000753948753948754,0.748819428937714,0.752007592173119,0.752579310277263
0.000755001755001755,0.748872463883196,0.752092958907209,0.752674037039038
0.000756054756054756,0.749040779259319,0.752177889079916,0.752768393981664
0.000757107757107757,0.749311331288044,0.752262404322282,0.752862377677135
0.000758160758160758,0.749492039180788,0.752346537732095,0.752955986331774
0.000759213759213759,0.749751206942107,0.75243031296605,0.753049220653448
0.00076026676026676,0.749764517199104,0.752513712450789,0.753296275409803
0.000761319761319761,0.749778017566015,0.752596688516859,0.753391666528084
0.000762372762372762,0.749794701647441,0.752679198640677,0.753486699938886
0.000763425763425763,0.749821228029207,0.753009701014373,0.75358137437678
0.000764478764478765,0.749874939154161,0.753094702162225,0.753675686929109
0.000765531765531766,0.750046603103554,0.753179271448324,0.753769633829571
0.000766584766584767,0.750313756650879,0.75326343030186,0.753863211694613
0.000767637767637768,0.750495360239499,0.753347211349249,0.753956418749456
0.000768690768690769,0.750752295867997,0.753430637779154,0.754049255671866
0.00076974376974377,0.750765528443471,0.753513692306172,0.754295858454449
0.000770796770796771,0.750778929657889,0.753596328062707,0.754390843826494
0.000771849771849772,0.750795466014482,0.753923399794294,0.754485475580162
0.000772902772902773,0.750821658899848,0.754008492197201,0.75457975247648
0.000773955773955774,0.750874272635041,0.754093150573546,0.754673671657196
0.000775008775008775,0.751038711100264,0.754177381139915,0.754767229403633
0.000776061776061776,0.751311333112666,0.754261204598403,0.754860422337179
0.000777114777114777,0.751489374110884,0.754344652883465,0.754953248620763
0.000778167778167778,0.751752868245477,0.754427749783796,0.75504570880521
0.000779220779220779,0.75176603619317,0.754510479951049,0.75529176563788
0.00078027378027378,0.751779298628122,0.754592797789453,0.755386365452605
0.000781326781326781,0.751795480196339,0.754919260527548,0.755480615658154
0.000782379782379782,0.751820791862251,0.755004027724129,0.755574515106277
0.000783432783432784,0.751870720012175,0.755088365418987,0.75566806104445
0.000784485784485785,0.752019442903491,0.755172278785424,0.75576124981446
0.000785538785538786,0.75230441371228,0.75525578729804,0.755854078009889
0.000786591786591787,0.752474615860096,0.7553389219282,0.755946543659068
0.000787644787644788,0.752752934984827,0.755421707912523,0.756038647094628
0.000788697788697789,0.752766053128013,0.755504133429144,0.756284072713668
0.00078975078975079,0.752779152364665,0.755586154775587,0.756378306398401
0.000790803790803791,0.752794808676524,0.755911904612172,0.756472194399511
0.000791856791856792,0.752818787188119,0.755996367897094,0.756565735717887
0.000792909792909793,0.752864825547155,0.756080406289261,0.756658927759212
0.000793962793962794,0.75299308905266,0.756164023400062,0.756751766946161
0.000795015795015795,0.753293742344205,0.756247236992021,0.756844249823211
0.000796068796068796,0.753452149612592,0.756330076703287,0.756936374224261
0.000797121797121797,0.753723604643185,0.756412569692423,0.757028140178346
0.000798174798174798,0.753765589255927,0.756494709196949,0.757272844683333
0.000799227799227799,0.753778525237138,0.756576454319874,0.757366731024441
0.0008002808002808,0.753793541643082,0.756901388042132,0.75746027551472
0.000801333801333801,0.753815865681763,0.756985567900241,0.757553477355071
0.000802386802386802,0.753857282721554,0.75706932771104,0.757646334164752
0.000803439803439803,0.753964018398085,0.757152669041615,0.757738842479102
0.000804492804492805,0.754280373304684,0.757235607468012,0.75783099878784
0.000805545805545806,0.754423533050323,0.757318170823566,0.757922800686694
0.000806598806598807,0.754679211026065,0.757400388156641,0.758014247824195
0.000807651807651808,0.754764650259874,0.757482259149756,0.75825814513378
0.000808704808704809,0.754777451334551,0.757563747021462,0.758351702284243
0.00080975780975781,0.754791781118462,0.757887763743769,0.758444921312569
0.000810810810810811,0.754812273334466,0.757971679804911,0.758537801659592
0.000811863811863812,0.754848791031289,0.758055181093032,0.758630341216204
0.000812916812916813,0.754935474537255,0.758138266692573,0.758722536675977
0.000813969813969814,0.755265576748132,0.758220949527057,0.758814384487497
0.000815022815022815,0.755390744884763,0.758303255091169,0.758905881984403
0.000816075816075816,0.755625616961493,0.758385213716124,0.758997028371335
0.000817128817128817,0.755763236944906,0.758466832551868,0.759240033121773
0.000818181818181818,0.75577595684043,0.758548080685166,0.759333278649471
0.000819234819234819,0.755789625975122,0.758871086008939,0.759426189669033
0.00082028782028782,0.755808248854368,0.758954756899726,0.759518765884861
0.000821340821340821,0.755839953518313,0.759038018938813,0.759611005517548
0.000822393822393822,0.755909320682145,0.759120868350202,0.759702905479022
0.000823446823446824,0.756190273127304,0.759203314950542,0.759794462212564
0.000824499824499824,0.756356039764861,0.759285381354344,0.75988567278938
0.000825552825552826,0.75656527082444,0.759367098053932,0.759976535926798
0.000826605826605827,0.756761347476571,0.759448479988438,0.760218564808802
0.000827658827658828,0.756774053093263,0.759529504228856,0.760311515725172
0.000828711828711829,0.756787157517851,0.759851401517872,0.76040413562728
0.00082976482976483,0.756803998884697,0.759934844844828,0.760496424483267
0.000830817830817831,0.756831228702913,0.760017886110789,0.760588380895859
0.000831870831870832,0.756886333925147,0.76010051839048,0.760680002068371
0.000832923832923833,0.75706151006665,0.760182747961956,0.760771284498642
0.000833976833976834,0.757321734312789,0.76026459404585,0.760862225022242
0.000835029835029835,0.757501458053337,0.760346085885498,0.760952821852103
0.000836082836082836,0.757758984774978,0.760427245460773,0.761193799035843
0.000837135837135837,0.757771732676072,0.760508060010929,0.761286471747522
0.000838188838188838,0.757784427140847,0.760828755724459,0.761378816823816
0.000839241839241839,0.757799681893725,0.760911987950643,0.761470834465322
0.00084029484029484,0.757822926033185,0.760994825972426,0.761562523694599
0.000841347841347841,0.757866619298804,0.761077259560139,0.761653882087431
0.000842400842400842,0.757981984556671,0.761159291066094,0.761744906280076
0.000843453843453844,0.758289973140067,0.761240935834101,0.761835592929499
0.000844506844506845,0.758438000553192,0.761322220491314,0.761925939758713
0.000845559845559846,0.758696379299338,0.761403172056028,0.762165786174018
0.000846612846612847,0.758768971043576,0.761483789587409,0.762258196568278
0.000847665847665848,0.758781446909999,0.761803190918469,0.762350282611226
0.000848718848718849,0.758795398269814,0.761886227286902,0.762442044666252
0.00084977184977185,0.758815224934306,0.761968878499786,0.762533482186479
0.000850824850824851,0.758849939873617,0.762051131067364,0.762624593200272
0.000851877851877852,0.758929157495354,0.762132983110668,0.762715374587276
0.000852930852930853,0.759262581870649,0.762214445636724,0.762805822915019
0.000853983853983854,0.759378696265431,0.762295541589091,0.762895935466476
0.000855036855036855,0.759600624230181,0.762376300051803,0.763134576224364
0.000856089856089856,0.759765737904706,0.762456732144957,0.7632267396489
0.000857142857142857,0.759778185829767,0.762536813038188,0.763318581950921
0.000858195858195858,0.759791184557093,0.762857601950255,0.763410103546121
0.000859248859248859,0.759808200751533,0.762940081520174,0.76350130428773
0.00086030186030186,0.759835924846169,0.763022169753325,0.763592182721791
0.000861354861354861,0.759892185371637,0.763103860373908,0.763682736090131
0.000862407862407863,0.760072334848808,0.763185159631219,0.763772960991793
0.000863460863460864,0.760326692040209,0.763266086043871,0.763862854357879
0.000864513864513864,0.760507036074706,0.76334666763418,0.763952414422125
0.000865566865566866,0.760762021208705,0.763426925601567,0.764192146243307
0.000866619866619867,0.760774574660491,0.763506848371617,0.764283759633436
0.000867672867672868,0.760787009169265,0.763826152741471,0.764375055455926
0.000868725868725869,0.760801844264378,0.763908474346246,0.764466033879573
0.00086977886977887,0.760824177913585,0.763990413624162,0.764556693999147
0.000870831870831871,0.760865272252851,0.764071959964198,0.764647033538082
0.000871884871884872,0.760968520877948,0.764153114523681,0.7647370492753
0.000872937872937873,0.761284093287049,0.764233890840609,0.764826737918201
0.000873990873990874,0.761422068186653,0.764314313487174,0.764916097083616
0.000875043875043875,0.761668444913888,0.764394409527566,0.765154459408324
0.000876096876096876,0.761770526032775,0.764474182466991,0.765245858250258
0.000877149877149877,0.761782772932036,0.76479191502444,0.765336942576997
0.000878202878202878,0.761796071570737,0.764874090832897,0.765427712728331
0.000879255879255879,0.761814322545944,0.764955895018651,0.765518168322812
0.00088030888030888,0.761845075235628,0.765037313046652,0.765608307665094
0.000881361881361881,0.761910441344889,0.765118340812301,0.765698127879267
0.000882414882414882,0.762151046447684,0.765198986401312,0.765787625616064
0.000883467883467884,0.762350544604522,0.765279269567819,0.765876798001516
0.000884520884520885,0.762548192259239,0.765359218149454,0.766113723330232
0.000885573885573886,0.762765975584808,0.765438849289521,0.766204921460378
0.000886626886626887,0.762778320633504,0.765754924181627,0.766295808126765
0.000887679887679888,0.762790724481713,0.765836964915836,0.766386383644244
0.000888732888732889,0.762806006241927,0.765918646113377,0.76647664805444
0.00088978588978589,0.762829548546542,0.765999950232742,0.766566600295482
0.000890838890838891,0.762873730684457,0.766080868018474,0.766656237999774
0.000891891891891892,0.762989590510924,0.766161401744187,0.766745557960457
0.000892944892944893,0.763294844954882,0.766241565602194,0.766834556987983
0.000893997893997894,0.763441494843327,0.766321384224687,0.767069977012054
0.000895050895050895,0.763695771541155,0.766400883182324,0.767160987741516
0.000896103896103896,0.763773475714672,0.766480063395711,0.767251690161033
0.000897156897156897,0.763785571014614,0.766797128284383,0.767342084342881
0.000898209898209898,0.76379888057046,0.766878696775557,0.767432170567297
0.000899262899262899,0.76381737058778,0.766959899490101,0.76752194837954
0.0009003159003159,0.763848683025552,0.767040722578918,0.767611416052023
0.000901368901368901,0.763915566283274,0.767121162359368,0.767700570735592
0.000902421902421903,0.764165807512422,0.767201226936248,0.767789409145689
0.000903474903474904,0.764355360048458,0.767280935682153,0.76787792847105
0.000904527904527905,0.764554369681978,0.767360315701954,0.768114097171669
0.000905580905580906,0.764768109085997,0.767439383557836,0.768204628246901
0.000906633906633907,0.76478032237553,0.767754611779185,0.768294854005154
0.000907686907686908,0.764792569964847,0.76783607620906,0.768384774713164
0.000908739908739909,0.764807624824477,0.767917187871069,0.768474390392422
0.00090979290979291,0.764830681347921,0.767997929536436,0.768563700016853
0.000910845910845911,0.764873449856648,0.768078291797436,0.768652701298374
0.000911898911898912,0.764982573340094,0.768158276314236,0.768741391111586
0.000912951912951913,0.765292000862218,0.768237896300872,0.768829766302324
0.000914004914004914,0.765433227411939,0.768317175237307,0.769064284554062
0.000915057915057915,0.765681021273827,0.768396138599934,0.769154656654866
0.000916110916110916,0.765774689100441,0.768709447257882,0.769244726511568
0.000917163917163917,0.76578664981831,0.768790815204859,0.769334494106625
0.000918216918216918,0.765799597910907,0.768871843970287,0.76942395969749
0.000919269919269919,0.765817240892938,0.768952515026449,0.769513122909594
0.00092032292032292,0.765846495699299,0.76903281407162,0.769601982165245
0.000921375921375921,0.765906694645502,0.769112736272678,0.769690534760959
0.000922428922428923,0.766107433866664,0.769192288138822,0.769778777480236
0.000923481923481924,0.76634070100926,0.769271487228167,0.769866707452668
0.000924534924534925,0.766525693540432,0.769350359496929,0.770101808054375
0.000925587925587926,0.766768493434056,0.769428924083863,0.770191734059805
0.000926640926640927,0.766780664944444,0.769742941900052,0.770281360648933
0.000927693927693928,0.76679264384721,0.769823894186618,0.770370688000337
0.000928746928746929,0.766806857217238,0.769904502812761,0.770459716201729
0.00092979992979993,0.766827927405959,0.769984750287653,0.77054844442858
0.000930852930852931,0.766865497960852,0.770064625767699,0.770636870628382
0.000931905931905932,0.76695350620589,0.770144128771442,0.770724991831395
0.000932958932958933,0.767277412933224,0.770223270054535,0.770812804878788
0.000934011934011934,0.767400340492337,0.770302070729905,0.771046114098274
0.000935064935064935,0.767627101841964,0.77038055673669,0.771135907731013
0.000936117936117936,0.767774223331852,0.770692485660246,0.771225405029354
0.000937170937170937,0.767786115924678,0.770773367172679,0.771314605785028
0.000938223938223938,0.767798463301842,0.770853919096311,0.771403510230805
0.000939276939276939,0.767814457441359,0.770934123555095,0.771492118182837
0.00094032994032994,0.767839820811747,0.771013965013078,0.771580428375482
0.000941382941382941,0.767888580917881,0.771093436177988,0.771668438383048
0.000942435942435943,0.768023895706951,0.771172540512042,0.771756145101876
0.000943488943488943,0.768311672176903,0.77125129239335,0.771843545538943
0.000944541944541945,0.768468679340817,0.771329715550013,0.772077277203644
0.000945594945594946,0.768729985760037,0.771407832983501,0.772166656406039
0.000946647946647947,0.768779400737676,0.771720288866555,0.772255741920041
0.000947700947700948,0.768791147542779,0.771800788318335,0.772344533750986
0.000948753948753949,0.768804205370341,0.771880955266102,0.772433032071634
0.00094980694980695,0.76882242299043,0.771960771963715,0.772521236379936
0.000950859950859951,0.768853003605391,0.772040225267893,0.772609145016708
0.000951912951912952,0.768916922346283,0.772119311267248,0.772696755287063
0.000952965952965953,0.769140479035609,0.7721980368792,0.772784064059451
0.000954018954018954,0.769351780213133,0.772276419500667,0.772871068576499
0.000955071955071955,0.769542211155014,0.772354484250042,0.773105147788509
0.000956124956124956,0.769772087811576,0.772664683819377,0.773194128905661
0.000957177957177957,0.769784058454032,0.772745135341752,0.773282819017834
0.000958230958230958,0.769795846967824,0.772825267972793,0.773371218250813
0.000959283959283959,0.769809899899991,0.772905065533471,0.7734593266399
0.00096033696033696,0.76983070497805,0.772984511161989,0.773547143360781
0.000961389961389961,0.769867491415389,0.773063594216853,0.773634666426721
0.000962442962442962,0.769952056306522,0.773142313851401,0.773721892966811
0.000963495963495964,0.77027717028605,0.773220679930143,0.773808819899005
0.000964548964548965,0.770395984389357,0.773298712283292,0.774040905360534
0.000965601965601966,0.770616680147445,0.773376435982385,0.774129792311512
0.000966654966654967,0.77077651305213,0.773686984645537,0.77421839125129
0.000967707967707968,0.770788250730535,0.77376708562222,0.774306701869022
0.000968760968760969,0.770800263966515,0.773846866566229,0.774394724332607
0.00096981396981397,0.77081551701833,0.773926310502938,0.77448245849795
0.000970866970866971,0.770839188089038,0.774005401859047,0.774569903242513
0.000971919971919972,0.770883196885764,0.774084132394283,0.774657056322068
0.000972972972972973,0.770995909881271,0.774162503939775,0.774743914765826
0.000974025974025974,0.771300038057797,0.774240528812929,0.77483047559177
0.000975078975078975,0.771442101383454,0.774318228683789,0.775062756886382
0.000976131976131976,0.771687904058734,0.774626357994339,0.775151274629595
0.000977184977184977,0.771780453738832,0.774706432236725,0.775239506859707
0.000978237978237978,0.771792026966763,0.774786197688154,0.77532745342198
0.000979290979290979,0.771804408962929,0.774865642058785,0.775415114468978
0.00098034398034398,0.771820979647787,0.774944748221978,0.775502489664244
0.000981396981396982,0.771847693524397,0.775023502043436,0.775589577626695
0.000982449982449983,0.771899876030271,0.775101897458075,0.775676375920048
0.000983502983502984,0.772050725351003,0.775179938562408,0.775762881531112
0.000984555984555985,0.772324034230097,0.775257639662949,0.775849091605276
0.000985608985608986,0.772487709276567,0.775335023664407,0.776081492444531
0.000986661986661987,0.772752497476933,0.775643333048637,0.776169656006136
0.000987714987714988,0.772783932254677,0.775723085704995,0.776257536557539
0.000988767988767989,0.772795420068545,0.775802530330657,0.776345134048675
0.00098982098982099,0.772808259632238,0.775881653167777,0.776432448580701
0.000990873990873991,0.772826176218971,0.775960437334201,0.776519479632786
0.000991926991926992,0.772855981181898,0.776038870112379,0.776606225611469
0.000992979992979993,0.772917065398089,0.776116947317094,0.776692683944844
0.000994032994032994,0.773118665336734,0.776194674898513,0.77677885161718
0.000995085995085995,0.773347741827284,0.776272068724228,0.777009067221377
0.000996138996138996,0.773530436240766,0.776577804370219,0.777097171093703
0.000997191997191997,0.773775166377875,0.776657552045154,0.777184995091576
0.000998244998244998,0.773786976331475,0.776736997702009,0.777272538568101
0.000999297999297999,0.773798444816468,0.776816136007986,0.777359801536209
0.001000351000351,0.773811771286959,0.776894952290784,0.777446784028237
0.001001404001404,0.773830973719578,0.776973430118798,0.777533485360563
0.001002457002457,0.773863757791518,0.777051558057292,0.777619903774126
0.00100351000351,0.773934031918062,0.777129333472146,0.777706036607417
0.001004563004563,0.774200712650966,0.777206763770021,0.777791880866862
0.00100561600561601,0.774369769875967,0.777283865986792,0.778022074371337
0.00100666900666901,0.774568226432093,0.777589613355881,0.778109850527728
0.00100772200772201,0.774777960764961,0.777669065888604,0.77819734916511
0.00100877500877501,0.774789610782523,0.777748218748546,0.778284569742591
0.00100982800982801,0.774801101487956,0.777827065064826,0.778371512305239
0.00101088101088101,0.774814887772018,0.777905589652754,0.778458176813742
0.00101193401193401,0.774835231160842,0.777983776599848,0.778544562451103
0.00101298701298701,0.774870695425538,0.778061615551967,0.778630667336795
0.00101404001404001,0.774949768294274,0.778139105085875,0.778716488755761
0.00101509301509302,0.775276803979341,0.778216253688441,0.778802023749069
0.00101614601614602,0.775388832622614,0.778293079205314,0.779032122814041
0.00101719901719902,0.775599475857042,0.778598751834195,0.779119585067637
0.00101825201825202,0.775780338728528,0.778677923313862,0.779206772153785
0.00101930501930502,0.775791854693895,0.778756797254156,0.779293683605563
0.00102035802035802,0.775803381774032,0.778835365719311,0.779380319479204
0.00102141102141102,0.775817551865399,0.778913613290476,0.779466679671278
0.00102246402246402,0.775838814171016,0.778991524549597,0.779552763264568
0.00102351702351702,0.775876463004436,0.77906908998283,0.779638568297195
0.00102457002457002,0.775963073692529,0.779146309039307,0.779724092028096
0.00102562302562303,0.776284404590348,0.779223190932556,0.779809331536373
0.00102667602667603,0.77640385686267,0.779299753993573,0.780039268649526
0.00102772902772903,0.776623078543007,0.77960526682889,0.780126430393973
0.00102878202878203,0.776782313717133,0.779684170906862,0.780213319310766
0.00102983502983503,0.776793721911327,0.779762779504846,0.780299934978407
0.00103088803088803,0.776805274762755,0.779841084035553,0.780386277451241
0.00103194103194103,0.776819714122536,0.779919069032561,0.780472346575915
0.00103299403299403,0.776841609688614,0.779996719488905,0.780558141369249
0.00103404703404703,0.776880768007564,0.780074026473045,0.780643659823991
0.00103510003510004,0.776972741888822,0.780150989976849,0.780728899194077
0.00103615303615304,0.777289845087371,0.780227619608786,0.780813856593861
0.00103720603720604,0.777414043297048,0.780530258386451,0.781043561677752
0.00103825903825904,0.777638367623742,0.780609204011754,0.781130435940397
0.00103931203931204,0.77778389900933,0.780687853939801,0.781217039698394
0.00104036504036504,0.777795222767494,0.780766210463389,0.781303372550458
0.00104141804141804,0.777806772137454,0.780844264704246,0.781389434541459
0.00104247104247104,0.777821340006116,0.780922001274511,0.781475225485893
0.00104352404352404,0.777843539323241,0.780999405463292,0.781560744368415
0.00104457704457704,0.777883400634078,0.781076468659791,0.781645989168844
0.00104563004563005,0.777977827584084,0.781153191081736,0.781730957152703
0.00104668304668305,0.778292772022092,0.781229582420428,0.781815645463334
0.00104773604773605,0.778418903528694,0.781531904291156,0.782045049616299
0.00104878904878905,0.778645028473861,0.781610606364322,0.782131649067999
0.00104984204984205,0.77878510593291,0.781689015036495,0.782217980319068
0.00105089505089505,0.778796365783693,0.781767132442264,0.78230404296579
0.00105194805194805,0.778807871638937,0.781844949734819,0.782389837038978


==> DATA/delta_x_vs_t.dat <==
1e-05,0.000825750266358116,0.000534182544228989,0.000331519494730537
2e-05,0.00110175143784674,0.000786014054932171,0.000435377036817952
3e-05,0.00141114102677531,0.00099971898071971,0.000529544623922629
4e-05,0.00159370963729633,0.00111418349555426,0.000618172875948453
5e-05,0.00186865733950092,0.00119377345715432,0.000685458847145548
6e-05,0.00199992320735065,0.00138133523345441,0.000726250452911636
7e-05,0.00221334737063517,0.00153722951386237,0.00077099003911818
8e-05,0.00247693383621528,0.00159022953157961,0.000827612113038945
9e-05,0.00253928325664876,0.00173801984003208,0.000880694430340334
0.0001,0.00261218219553339,0.00183702381194761,0.000945075479192536
0.00011,0.00288949854992182,0.00195056685782613,0.000988207791409068
0.00012,0.00292890084908315,0.00204109668757779,0.00100328350051992
0.00013,0.00311673498051734,0.00209685617553224,0.00108479402614825
0.00014,0.0031062063897116,0.00213513527084308,0.00108796128118682
0.00015,0.00326085200502091,0.0022024700534321,0.00113978116403579
0.00016,0.00347946483416606,0.00226315690750745,0.00116730000974818
0.00017,0.00351779041076072,0.00241295936603825,0.0012076692203794
0.00018,0.00368162700808261,0.00242618862864008,0.00122170373011643
0.00019,0.00374853663425778,0.00248918990148417,0.00125605600440437
0.0002,0.00385551044907617,0.00258678574080429,0.00132294110596698
0.00021,0.00400433205546991,0.00256790907197779,0.00133812281596213
0.00022,0.00398092876396983,0.00271084096373908,0.00137726767760626
0.00023,0.00418194659708027,0.00271051203327222,0.00140062174158662
0.00024,0.00411547037384419,0.0028083131961838,0.00144150065306936
0.00025,0.00434693551402798,0.00288123247627703,0.0014228224633227
0.00026,0.00427391851484493,0.00286827367812159,0.00147529689850656
0.00027,0.00448402440871465,0.00300003311556973,0.00152084352439741
0.00028,0.00461825553786077,0.00301969496576826,0.0015326716354076
0.00029,0.00454753625883142,0.00302702469057159,0.00151659707940144
0.0003,0.00476360230994211,0.0031487835175269,0.00154966399817247
0.00031,0.00479429149608879,0.00320203574826761,0.00158130129704481
0.00032,0.00486063486969734,0.00315437103717331,0.00160697284884082
0.00033,0.00501658011019934,0.00323907886321029,0.00163854488501147
0.00034,0.00494449899102045,0.00334084906070453,0.00164340999852153
0.00035,0.00506343100022277,0.00340044416746976,0.00165841653062804
0.00036,0.00521763687964827,0.00340888261930716,0.001703200452289
0.00037,0.00511722477898169,0.0033771766898687,0.00175019620104899
0.00038,0.00532408701168863,0.0034537955037216,0.00176322682342511
0.00039,0.00543120221678794,0.00353953498777004,0.00177507824569678
0.0004,0.00533000714415088,0.00361362685582423,0.00176840648210375
0.00041,0.00554625867804981,0.00366527329914434,0.00182616703583927
0.00042,0.00563744213358219,0.00370185628159525,0.00184537952338737
0.00043,0.00551609199566161,0.00372338086153545,0.00183269985477852
0.00044,0.00561182570433916,0.00373560583332677,0.00188775200249702
0.00045,0.00578566129429192,0.00373999693475047,0.00190884722967255
0.00046,0.0057004990616315,0.00375046170782534,0.00187187021434432
0.00047,0.00585386124139708,0.00379755584739216,0.00194234387048076
0.00048,0.00599651073650687,0.00384653822110836,0.00191774281115598
0.00049,0.00597946310859154,0.00389516792858213,0.00198122513814258
0.0005,0.00605575123676927,0.00394092177176564,0.00195308026306396
0.00051,0.00623705805584585,0.00398383562279769,0.00201518205826301
0.00052,0.00626661973267462,0.00402383151208618,0.0019867601625424
0.00053,0.00617075562045666,0.00406051659036255,0.00205032801184979
0.00054,0.006371077906421,0.0040941804672926,0.00202420228771871
0.00055,0.00646132785012776,0.00412436483212997,0.00207773656372645
0.00056,0.00640822539349195,0.00415284710404862,0.00209974559931148
0.00057,0.00647772927367485,0.00417769408908797,0.00207592878115648
0.00058,0.00664571208663589,0.00420257878026087,0.00213949524572865
0.00059,0.00666995182353569,0.00422745141257808,0.00213925478784927
0.0006,0.00651808188121472,0.00426364579952054,0.00213286957082637
0.00061,0.00672143723456176,0.00433198320152484,0.00217842623590847
0.00062,0.00683049344490017,0.00439447357560185,0.00219188689790561
0.00063,0.00681520276340863,0.00445247986710429,0.00214544968526942
0.00064,0.00679514845869056,0.00450294599597634,0.00221210304889718
0.00065,0.00695987572541223,0.00454484433343649,0.00224494891923521
0.00066,0.00703535077375583,0.00457955741797678,0.00225496725378405
0.00067,0.00696209436893214,0.00460297166748191,0.00221375107870192
0.00068,0.00703473952737754,0.00461207548835307,0.00226923573315407
0.00069,0.00717981984852567,0.00460732608343406,0.00230803717651162
0.0007,0.00723703211598425,0.00459872566211783,0.00231190697639139
0.00071,0.00712284180511458,0.00461682136389563,0.00232618250174554
0.00072,0.00726102954620877,0.00471137164443025,0.00231602351991744
0.00073,0.00738837539986026,0.00478106885396046,0.00230377948094929
0.00074,0.00743897554016382,0.00482763666079744,0.0023452495560089
0.00075,0.00732743628076027,0.00485345199379283,0.00238672437537213
0.00076,0.0074765267444189,0.00485155679014426,0.00241106527121271
0.00077,0.00755838423634969,0.00482640877791241,0.00241492779436114
0.00078,0.00748730865036018,0.00481476856841645,0.00242377019458917
0.00079,0.00747876029259775,0.0049249202072017,0.00243816652589535
0.0008,0.00764925213323642,0.00499585793781521,0.00245214977645358
0.00081,0.00777188474311052,0.00503366804149696,0.00245359161266989
0.00082,0.00782462502169357,0.00503501291135655,0.0024598234307317
0.00083,0.00775487386961404,0.00499909540646781,0.0024634527852152
0.00084,0.00775266055682211,0.0050012876603065,0.00246552789722276
0.00085,0.00791822835868639,0.00511140136508581,0.00247184949681822
0.00086,0.0079921158623687,0.00517246063547427,0.00248171000201469
0.00087,0.00797264687873311,0.00519188712347773,0.00249732836007677
0.00088,0.00793694988061844,0.00515811509751274,0.00250921508317248
0.00089,0.00811094041373428,0.0051229524699995,0.00252485466637842
0.0009,0.00819733500783359,0.00524443138222763,0.00254825709945217
0.00091,0.00822017474570114,0.00530906536999709,0.00257299709452474
0.00092,0.00809142632362503,0.00532164833102355,0.00259176958637475
0.00093,0.00824880631184699,0.00527429404934932,0.0026113181522025
0.00094,0.0083596160803413,0.00529134377431306,0.00262842094294358
0.00095,0.00840453486431936,0.00539798590099538,0.00263765368520608
0.00096,0.00834190746840024,0.00544136972214904,0.0026538022688174
0.00097,0.00836039052667403,0.00541741471818247,0.00267488088033163
0.00098,0.00851282867784087,0.00536123072967776,0.00270007934160199
0.00099,0.0085814646725717,0.0054821716036727,0.00269419157409378
0.001,0.0085982755364219,0.00554503628554315,0.00269256841431986


==> DATA/eps_dependence.dat <==
0.133333333333333,3.00509003659519,0.189001243439791
0.116128478660811,2.72300544515065,0.171260824096955
0.101143676670558,2.46727321856062,0.155175985559653
0.0880924597343461,2.2354789927338,0.140597381893987
0.0767253249782876,2.02542059856443,0.127386588070166
0.0668249644836363,1.8350975339204,0.115416447689395
0.0582021109653555,1.66265064162948,0.10457090488068
0.0506919195094082,1.50640499151056,0.094744451372376
0.0441508161976788,1.36486211587607,0.0858413722577249
0.0384537533750214,1.23659383405805,0.0777749084652248
0.0334918190867944,1.12039876370453,0.0704664452067593
0.029170154985994,1.01510822053924,0.0638447539742762
0.0254061429061766,0.919716715281655,0.0578452991870139
0.0221278254325008,0.833303419973167,0.0524096093441242
0.0192725302766124,0.754986580777437,0.0474847084538542
0.0167856721572556,0.68404024333266,0.0430225976124187
0.0146197092819091,0.619767219785195,0.0389797885142427
0.0127332344802858,0.561524750663366,0.0353168811893643
0.0110901836147023,0.508763808774504,0.0319981725517461
0.0096591461343332,0.46095054468609,0.0289913220580529
0.00841276459306924,0.417630701160751,0.0262670240780392
0.00732721165143499,0.37838802514264,0.0237987263854941
0.00638173456430184,0.342835418058812,0.0215623726027012
0.00555825844627114,0.310612491352737,0.0195361694066344
0.00484104073026802,0.281421991997684,0.017700365526922
0.00421637021355784,0.254982361309448,0.0160370711972573
0.00367230493778422,0.231018420550997,0.0145300763008287
0.00319844389202599,0.209315147070824,0.0131646916788222
0.00278572817447205,0.189633665792132,0.0119276148752183
0.00242626781147998,0.171820983422262,0.0108067810563269
0.00211319092328149,0.155661586461273,0.00979127777293132
0.00184051235280385,0.141045573845813,0.00887119159990324
0.00160301924615655,0.127787571095072,0.00803757283766759
0.0013961713974012,0.115773108180088,0.00728228683403798
0.00121601445247455,0.104903690154977,0.00659797100675308
0.00105910431296571,0.0950376631891961,0.00597796609313583
0.000922441294558582,0.0861053464688148,0.00541620711019108
0.000803412781432477,0.0780159637083921,0.00490726001340991
0.00069974328033303,0.070683921956893,0.00444611486086
0.0006094509194865,0.0640415071447593,0.00402831940008286
0.000530809560737996,0.0580210649320842,0.00364977751095052
0.000462315800603376,0.0525695251476741,0.00330680524030236
0.000402660229386935,0.0476298402694376,0.00299606510378903
0.000350702398919384,0.0431524386581477,0.00271452292258756
0.000305449020369036,0.0391044851762548,0.0024594418822782
0.000266034975329184,0.035423700515857,0.00222832852685428
0.000231706777166584,0.0320935360577592,0.00201893581700929
0.000201808166458161,0.0290805158170956,0.00182921384525714
0.000175767565140854,0.0263460806837734,0.00165732235635552
0.000153087149532918,0.0238755781234283,0.00150157496396242
0.000133333333333333,0.0216326300208171,0.00136045485158587
0.000116128478660811,0.0195924650160396,0.00123260224405786
0.000101143676670558,0.0177516264485263,0.00111678375797264
8.80924597343462e-05,0.0160859796904631,0.00101183279097539
7.67253249782876e-05,0.0145757876778598,0.00091674798953767
6.68249644836363e-05,0.0132067039958452,0.000830596454490351
5.82021109653555e-05,0.0119632154108676,0.000752549818810455
5.06919195094082e-05,0.0108360078789021,0.000681825346339981
4.41508161976788e-05,0.00982098467992482,0.000617763729818366
3.84537533750214e-05,0.00890101688693269,0.000559660147126939
3.34918190867944e-05,0.00806468837698209,0.000507078053335386
2.91701549859941e-05,0.00730723843896791,0.000459428555902863
2.54061429061766e-05,0.00662111735428769,0.000416235170305645
2.21278254325008e-05,0.00599485570661655,0.000377156261527123
1.92725302766124e-05,0.00543125782916105,0.000341674272373305
1.67856721572556e-05,0.0049229872858953,0.000309575583947619
1.46197092819091e-05,0.00445498545584691,0.000280416199803013
1.27332344802858e-05,0.00403709757250921,0.000254053653139907
1.10901836147023e-05,0.00365916799225329,0.000230187744519439
9.6591461343332e-06,0.00331725574219674,0.000208560081787379
8.41276459306925e-06,0.00300732388314453,0.000188944192238916


==> DATA/esp_dependence.dat <==
0.133333333333333
0.116128478660811
0.101143676670558
0.0880924597343461
0.0767253249782876
0.0668249644836363
0.0582021109653555
0.0506919195094082
0.0441508161976788
0.0384537533750214
0.0334918190867944
0.029170154985994
0.0254061429061766
0.0221278254325008
0.0192725302766124
0.0167856721572556
0.0146197092819091
0.0127332344802858
0.0110901836147023
0.0096591461343332
0.00841276459306924
0.00732721165143499
0.00638173456430184
0.00555825844627114
0.00484104073026802
0.00421637021355784
0.00367230493778422
0.00319844389202599
0.00278572817447205
0.00242626781147998
0.00211319092328149
0.00184051235280385
0.00160301924615655
0.0013961713974012
0.00121601445247455
0.00105910431296571
0.000922441294558582
0.000803412781432477
0.00069974328033303
0.0006094509194865
0.000530809560737996
0.000462315800603376
0.000402660229386935
0.000350702398919384
0.000305449020369036
0.000266034975329184
0.000231706777166584
0.000201808166458161
0.000175767565140854
0.000153087149532918
0.000133333333333333
0.000116128478660811
0.000101143676670558
8.80924597343462e-05
7.67253249782876e-05
6.68249644836363e-05
5.82021109653555e-05
5.06919195094082e-05
4.41508161976788e-05
3.84537533750214e-05
3.34918190867944e-05
2.91701549859941e-05
2.54061429061766e-05
2.21278254325008e-05
1.92725302766124e-05
1.67856721572556e-05
1.46197092819091e-05
1.27332344802858e-05
1.10901836147023e-05
9.6591461343332e-06
8.41276459306925e-06
3.00509003659519
2.72300544515065
2.46727321856062
2.2354789927338
2.02542059856443
1.8350975339204
1.66265064162948
1.50640499151056
1.36486211587607
1.23659383405805
1.12039876370453
1.01510822053924
0.919716715281655
0.833303419973167
0.754986580777437
0.68404024333266
0.619767219785195
0.561524750663366
0.508763808774504
0.46095054468609
0.417630701160751
0.37838802514264
0.342835418058812
0.310612491352737
0.281421991997684
0.254982361309448
0.231018420550997
0.209315147070824
0.189633665792132
0.171820983422262
0.155661586461273
0.141045573845813
0.127787571095072
0.115773108180088
0.104903690154977
0.0950376631891961
0.0861053464688148
0.0780159637083921
0.070683921956893
0.0640415071447593
0.0580210649320842
0.0525695251476741
0.0476298402694376
0.0431524386581477
0.0391044851762548
0.035423700515857
0.0320935360577592
0.0290805158170956
0.0263460806837734
0.0238755781234283
0.0216326300208171
0.0195924650160396
0.0177516264485263
0.0160859796904631
0.0145757876778598
0.0132067039958452
0.0119632154108676
0.0108360078789021
0.00982098467992482
0.00890101688693269
0.00806468837698209
0.00730723843896791
0.00662111735428769
0.00599485570661655
0.00543125782916105
0.0049229872858953
0.00445498545584691
0.00403709757250921
0.00365916799225329
0.00331725574219674
0.00300732388314453
0.189001243439791
0.171260824096955
0.155175985559653
0.140597381893987
0.127386588070166
0.115416447689395
0.10457090488068
0.094744451372376
0.0858413722577249
0.0777749084652248
0.0704664452067593
0.0638447539742762
0.0578452991870139
0.0524096093441242
0.0474847084538542
0.0430225976124187
0.0389797885142427
0.0353168811893643
0.0319981725517461
0.0289913220580529
0.0262670240780392
0.0237987263854941
0.0215623726027012
0.0195361694066344
0.017700365526922
0.0160370711972573
0.0145300763008287
0.0131646916788222
0.0119276148752183
0.0108067810563269
0.00979127777293132
0.00887119159990324
0.00803757283766759
0.00728228683403798
0.00659797100675308
0.00597796609313583
0.00541620711019108
0.00490726001340991
0.00444611486086
0.00402831940008286
0.00364977751095052
0.00330680524030236
0.00299606510378903
0.00271452292258756
0.0024594418822782
0.00222832852685428
0.00201893581700929
0.00182921384525714
0.00165732235635552
0.00150157496396242
0.00136045485158587
0.00123260224405786
0.00111678375797264
0.00101183279097539
0.00091674798953767
0.000830596454490351
0.000752549818810455
0.000681825346339981
0.000617763729818366
0.000559660147126939
0.000507078053335386
0.000459428555902863
0.000416235170305645
0.000377156261527123
0.000341674272373305
0.000309575583947619
0.000280416199803013
0.000254053653139907
0.000230187744519439
0.000208560081787379
0.000188944192238916


==> DATA/example_hydrograph.dat <==
t,q1,q2
0,2.42292493714348,0.610961814506567
3.51822090952526e-06,2.8122220683858,0.675519762064785
7.03644181905051e-06,3.2318189913158,0.695813001179617
1.05546627285758e-05,3.67885650979269,0.710543590378276
1.4072883638101e-05,4.15077459070606,0.722591898725532
1.75911045476263e-05,4.6452115273878,0.733003514953981
2.11093254571515e-05,5.15992856309227,0.742292236925512
2.46275463666768e-05,5.6927480911603,0.750753546230272
2.81457672762021e-05,6.24149505146778,0.758575025138461
3.16639881857273e-05,6.80393827688088,0.765884125676814
3.51822090952526e-05,7.37772293102512,0.772771910798222
3.87004300047778e-05,7.96028556903212,0.779305972473831
4.22186509143031e-05,8.54874038028764,0.785538084531073
4.57368718238283e-05,9.13970548878486,0.791508825462705
4.92550927333536e-05,9.7290357751579,0.797250721974919
5.27733136428789e-05,10.3113480437541,0.802790289694394
5.62915345524041e-05,10.8791073573375,0.808149418373004
5.98097554619294e-05,11.4205028834673,0.813346477918861
6.33279763714546e-05,11.9128740331652,0.818397026551047
6.68461972809799e-05,12.3130239698682,0.823314364970152
7.03644181905052e-05,12.6555162437739,0.828109963585094
7.38826391000304e-05,12.9033314765705,0.832793814503873
7.74008600095557e-05,12.9098803051852,0.837374659434489
8.09190809190809e-05,13.0219415662204,0.841860213023024
8.44373018286062e-05,13.0520543799316,0.846257300158779
8.79555227381314e-05,13.1004753093244,0.850572008654868
9.14737436476567e-05,13.1575436797156,0.854809790806355
9.4991964557182e-05,13.1784149732003,0.858975550334432
9.85101854667072e-05,13.2187303633481,0.86307371783105
0.000102028406376232,13.2561087615307,0.867108307139293
0.000105546627285758,13.2787022907323,0.871082960990256
0.000109064848195283,13.3210756557431,0.875001017465621
0.000112583069104808,13.3414529699262,0.878865525185254
0.000116101290014334,13.3635785873896,0.882679284634074
0.000119619510923859,13.402281086774,0.886444872806898
0.000123137731833384,13.42307845491,0.890164671670463
0.000126655952742909,13.4351914595823,0.893840875736242
0.000130174173652435,13.4644787428285,0.897475518760461
0.00013369239456196,13.4978797674913,0.901070502490053
0.000137210615471485,13.5135369645513,0.904627587703913
0.00014072883638101,13.5235586061877,0.908148415508804
0.000144247057290536,13.5460005423295,0.91163452239822
0.000147765278200061,13.5777030726404,0.915087345864855
0.000151283499109586,13.6001672820815,0.91850823583996
0.000154801720019111,13.6089973783436,0.921898450373946
0.000158319940928637,13.6205685947677,0.925259177803589
0.000161838161838162,13.6417700679545,0.928591534202971
0.000165356382747687,13.6709110239543,0.931896577727099
0.000168874603657212,13.6925009758814,0.935175303750228
0.000172392824566738,13.7010671195448,0.938428648091431
0.000175911045476263,13.7103963123313,0.941657501464717
0.000179429266385788,13.7252254354802,0.944862707427029
0.000182947487295313,13.7488134467619,0.948045060468951
0.000186465708204839,13.7757340366636,0.95120532070462
0.000189983929114364,13.7901471826021,0.954344207091993
0.000193502150023889,13.7971316557418,0.957462402388164
0.000197020370933414,13.8068426373168,0.960560558669185
0.00020053859184294,13.8196967898262,0.963639297557971
0.000204056812752465,13.8407536999285,0.966699211048332
0.00020757503366199,13.8671429199718,0.96974086185095
0.000211093254571515,13.8829226221469,0.972764789179355
0.000214611475481041,13.8896562030621,0.975771507923084
0.000218129696390566,13.8980742953707,0.978761510316392
0.000221647917300091,13.9075493992956,0.981735268010266
0.000225166138209616,13.9205287609903,0.984693231373614
0.000228684359119142,13.9433035782196,0.987635832517081
0.000232202580028667,13.9682183250951,0.990563485977319
0.000235720800938192,13.9800048646063,0.993476589904205
0.000239239021847717,13.9861526607246,0.996375527253695
0.000242757242757243,13.9945201899543,0.999260665611714
0.000246275463666768,14.0031910996217,1.01140506663718
0.000249793684576293,14.015057489158,1.01388722822
0.000253311905485819,14.035665944402,1.02029560742805
0.000256830126395344,14.0599166704637,1.02121152496641
0.000260348347304869,14.0732310203483,1.02396724076754
0.000263866568214394,14.0791596724815,1.02716227466655
0.00026738478912392,14.0868278759992,1.03040241092599
0.000270903010033445,14.0948758161168,1.03341607666802
0.00027442123094297,14.1030837956416,1.03746286595651
0.000277939451852495,14.1164856730416,1.04080700716812
0.000281457672762021,14.1388554801542,1.0431960160857
0.000284975893671546,14.1604927579734,1.05072033581961
0.000288494114581071,14.1702642989559,1.05099296975872
0.000292012335490596,14.1759408411192,1.05380819700491
0.000295530556400122,14.1836117506195,1.05693876189386
0.000299048777309647,14.1910055671808,1.06016498409179
0.000302566998219172,14.1983717079177,1.0636205250542
0.000306085219128697,14.2097290467978,1.06715942837992
0.000309603440038223,14.2298221190441,1.07056466042374
0.000313121660947748,14.2525157195726,1.07381252286479
0.000316639881857273,14.2645259485174,1.07726054335066
0.000320158102766798,14.2698328022551,1.08116763690301
0.000323676323676324,14.2768075349772,1.08721157450167
0.000327194544585849,14.2840865320598,1.08906584854535
0.000330712765495374,14.2906600078637,1.09159061926782
0.000334230986404899,14.2983467776883,1.09571940591339
0.000337749207314425,14.3116716225408,1.0999485072835
0.00034126742822395,14.3334472989921,1.10314168749107
0.000344785649133475,14.3534789841217,1.10658774658566
0.000348303870043,14.362032193083,1.11057167977986
0.000351822090952526,14.3671980704807,1.11377593746545
0.000355340311862051,14.3742521573523,1.11739362807703
0.000358858532771576,14.3810026560395,1.12109555817758
0.000362376753681102,14.3871782678714,1.12531961365448
0.000365894974590627,14.3941912399009,1.12924301327824
0.000369413195500152,14.4058759728755,1.13269760745967
0.000372931416409677,14.4261491903021,1.13662326885637
0.000376449637319203,14.4471945269823,1.14041813728271
0.000379967858228728,14.4572245770826,1.1443734506549
0.000383486079138253,14.4619973420233,1.1481197272677
0.000387004300047778,14.4685554589041,1.15226002683999
0.000390522520957304,14.4752139193053,1.15643130355116
0.000394040741866829,14.4811758099157,1.16037314884718
0.000397558962776354,14.4871721325974,1.16425002418233
0.000401077183685879,14.4950929726435,1.16823369852185
0.000404595404595405,14.5097148829038,1.1727772766287
0.00040811362550493,14.5316781293568,1.17706348407008
0.000411631846414455,14.5487926282506,1.18066837669224
0.00041515006732398,14.5551979611479,1.1856665420705
0.000418668288233506,14.560236717311,1.18919013488076
0.000422186509143031,14.5668753992773,1.19370046307036
0.000425704730052556,14.5730139257777,1.19783618556914
0.000429222950962081,14.5786633696553,1.20278049091424
0.000432741171871607,14.5844031711081,1.2069046554277
0.000436259392781132,14.5919155317758,1.21109964319813
0.000439777613690657,14.6058806482811,1.21530551359736
0.000443295834600182,14.6273979848321,1.21988170943076
0.000446814055509708,14.644779338873,1.22405290032496
0.000450332276419233,14.6513320881234,1.22867998275516
0.000453850497328758,14.6560464899364,1.23275409528639
0.000457368718238284,14.6624375535895,1.23809081277974
0.000460886939147809,14.6684263721992,1.24253786271443
0.000464405160057334,14.6739062845452,1.24704667905364
0.000467923380966859,14.6793088222557,1.2518342334286
0.000471441601876385,14.6853831595263,1.25639566690163
0.00047495982278591,14.6954915568255,1.26146128353646
0.000478478043695435,14.7139610104292,1.26588208836607
0.00048199626460496,14.7348773108344,1.27097401908331
0.000485514485514486,14.7457303479438,1.27652324684945
0.000489032706424011,14.7499393543106,1.28154047664681
0.000492550927333536,14.7555611330431,1.28543094092311
0.000496069148243061,14.7616998251264,1.29043345307806
0.000499587369152587,14.7671810711365,1.29580354117008
0.000503105590062112,14.7724176499562,1.29979632565877
0.000506623810971637,14.7776298816651,1.30605876181632
0.000510142031881162,14.7837803528037,1.31092326906232
0.000513660252790688,14.7946851572013,1.31600263016801
0.000517178473700213,14.8139737033253,1.32142838533063
0.000520696694609738,14.8338690456875,1.32646546677867
0.000524214915519263,14.8430518778659,1.33215073937028
0.000527733136428789,14.84701933761,1.33737469496427
0.000531251357338314,14.852670644926,1.34289114424315
0.000534769578247839,14.8585594860237,1.34803272609823
0.000538287799157364,14.863833393032,1.3534619560847
0.00054180602006689,14.868908778334,1.3592902164019
0.000545324240976415,14.873907472652,1.36486089571961
0.00054884246188594,14.8794237042416,1.37026369591188
0.000552360682795465,14.8884681285288,1.37613918978975
0.000555878903704991,14.9056133791317,1.38177733114378
0.000559397124614516,14.9265757677743,1.38683702324392
0.000562915345524041,14.9384572664488,1.39395667756096
0.000566433566433566,14.9425305947138,1.39909134994179
0.000569951787343092,14.9475459144383,1.40533092398062
0.000573470008252617,14.9534055587069,1.41105063245891
0.000576988229162142,14.9586577835216,1.41768458930165
0.000580506450071667,14.9636265593976,1.42356140474156
0.000584024670981193,14.9684882673466,1.42905080461012
0.000587542891890718,14.9733552463912,1.43644930045672
0.000591061112800243,14.9795082464611,1.4420886726328
0.000594579333709769,14.9911012640839,1.44876746668287
0.000598097554619294,15.0108543297055,1.45450661869526
0.000601615775528819,15.0294329791437,1.46132726476782
0.000605133996438344,15.0370727565396,1.46809356831571
0.00060865221734787,15.0407723284909,1.47423143701828
0.000612170438257395,15.0462480665109,1.48166784994918
0.00061568865916692,15.0517668877434,1.48704479475287
0.000619206880076445,15.0567365721856,1.49557523611379
0.000622725100985971,15.0615424403646,1.5010717783351
0.000626243321895496,15.0662341936408,1.50933815922619
0.000629761542805021,15.0709464282873,1.51520021263759
0.000633279763714546,15.0770168293873,1.52342495488797
0.000636797984624072,15.0886277845272,1.52997864366465
0.000640316205533597,15.1083372438896,1.53756439393077
0.000643834426443122,15.1266280047467,1.54487091090774
0.000647352647352647,15.1339840159721,1.5520418668652
0.000650870868262173,15.1375512937639,1.5602218562855
0.000654389089171698,15.1428951442961,1.56722306573833
0.000657907310081223,15.1482759005787,1.57586328505588
0.000661425530990748,15.1531252496288,1.58228492512345
0.000664943751900274,15.1578167185715,1.59161130867537
0.000668461972809799,15.1623937229078,1.59805421258042
0.000671980193719324,15.1668963490231,1.60783304850852
0.000675498414628849,15.1720843933919,1.61424565476389
0.000679016635538375,15.18116993779,1.62436312829434
0.0006825348564479,15.1984528106512,1.63111553167256
0.000686053077357425,15.2187481145736,1.641121003711
0.00068957129826695,15.2294943871783,1.64854941200829
0.000693089519176476,15.2330246783068,1.65824381239059
0.000696607740086001,15.2377004033393,1.66628218643871
0.000700125960995526,15.24313001022,1.67585544550002
0.000703644181905051,15.2479981748171,1.68452994167607
0.000707162402814577,15.2526165300684,1.69400915823343
0.000710680623724102,15.2571342928564,1.70341572583426
0.000714198844633627,15.2615235561984,1.71231372486529
0.000717717065543153,15.2659662825203,1.72250422603323
0.000721235286452678,15.2718284713629,1.73065897143225
0.000724753507362203,15.2832933457313,1.74287136526227
0.000728271728271728,15.3028180595793,1.74966849623154
0.000731789949181254,15.3208139966234,1.76354730301553
0.000735308170090779,15.3278764698175,1.76999208875202
0.000738826391000304,15.3311840589523,1.78413390827974
0.000742344611909829,15.3362678856835,1.79128987758188
0.000745862832819355,15.3414168009748,1.80500833830632
0.00074938105372888,15.3460574255901,1.81469807039502
0.000752899274638405,15.3505465967096,1.8262105158364
0.00075641749554793,15.3549274009765,1.83597597772265
0.000759935716457456,15.3591822315165,1.84898756822855
0.000763453937366981,15.3635148020274,1.859322260292
0.000766972158276506,15.3693221584606,1.87244818476619
0.000770490379186031,15.3808162529988,1.88453091406734
0.000774008600095557,15.4003267947491,1.89515847420085
0.000777526821005082,15.4181011909951,1.90923888177322
0.000781045041914607,15.4249292276578,1.91874768854713
0.000784563262824132,15.4281289205057,1.93508984901318
0.000788081483733658,15.4331102213652,1.94436924048109
0.000791599704643183,15.4381484241562,1.96178463698883
0.000795117925552708,15.4426913839452,1.97158267922439
0.000798636146462233,15.4470895773356,1.98810112516561
0.000802154367371759,15.4513833330392,1.99857673807056
0.000805672588281284,15.4555463280287,2.01564048707801
0.000809190809190809,15.4596874417679,2.02744332328548
0.000812709030100335,15.464660613809,2.04369443942513
0.00081622725100986,15.4738389146722,2.05872013326927
0.000819745471919385,15.4912875139576,2.07160855175753
0.00082326369282891,15.5110550264421,2.09013166786534
0.000826781913738435,15.5208785267096,2.10227532959078
0.000830300134647961,15.5239769447948,2.12291727845989
0.000833818355557486,15.5283875222839,2.13429869772304
0.000837336576467011,15.5334761506031,2.15519596736394
0.000840854797376537,15.5380353159194,2.16848223360597
0.000844373018286062,15.5423730364954,2.18799750592205
0.000847891239195587,15.5466210793119,2.20496771363615
0.000851409460105112,15.5507441817157,2.22066882199276
0.000854927681014638,15.5547619153478,2.2426784424292
0.000858445901924163,15.5589422442022,2.25683615572864
0.000861964122833688,15.5649389839333,2.28041389630983
0.000865482343743213,15.5771835471779,2.29530387847276
0.000869000564652739,15.5970468708932,2.31812713786033
0.000872518785562264,15.6136429807517,2.33731317492282
0.000876037006471789,15.6193623800578,2.35519251999111
0.000879555227381314,15.6224728024237,2.37908223467572
0.00088307344829084,15.6273511014122,2.39552884999333
0.000886591669200365,15.6321439460029,2.42291817964894
0.00089010989010989,15.6364917931836,2.44089089789288
0.000893628111019415,15.6407169140716,2.46452618378225
0.000897146331928941,15.6448401453571,2.48804577554053
0.000900664552838466,15.6488412743144,2.50571507928409
0.000904182773747991,15.6527573097094,2.53466237883134
0.000907700994657517,15.6569250987371,2.55215015525878
0.000911219215567042,15.6632974028866,2.57948740302286
0.000914737436476567,15.6764747465841,2.60261459793387
0.000918255657386092,15.696655115663,2.6251554485766
0.000921773878295618,15.7119730863299,2.65498831085789
0.000925292099205143,15.7167576299574,2.67389222426329
0.000928810320114668,15.7199605309723,2.70371864822092
0.000932328541024193,15.7248304770716,2.7256977639237
0.000935846761933719,15.7294736225824,2.75244773249978
0.000939364982843244,15.7337204207794,2.78082177295374
0.000942883203752769,15.7378647687381,2.80237940661308
0.000946401424662294,15.7419039726327,2.83461185804808
0.00094991964557182,15.7458228143469,2.85701028106172
0.000953437866481345,15.7496541982807,2.88656303118316
0.00095695608739087,15.7536285495424,2.9098055655043
0.000960474308300395,15.7592932769705,2.94044914438484
0.00096399252920992,15.7710276323637,2.9642027055057
0.000967510750119446,15.7906638212335,2.99399953024306
0.000971028971028971,15.8076211504899,3.01931831257327
0.000974547191938496,15.8134673442159,3.04857542560231
0.000978065412848022,15.8163004946862,3.07483831048638
0.000981583633757547,15.8209716932731,3.10319173228525
0.000985101854667072,15.8256302506765,3.13065003338727
0.000988620075576597,15.8298375671641,3.15810498064566
0.000992138296486123,15.833923991219,3.1861195830718
0.000995656517395648,15.8379192194924,3.21410898369361
0.000999174738305173,15.841793103375,3.24191877658226
0.0010026929592147,15.8455675675781,3.26918544848854
0.00100621118012422,15.849332696394,3.29847763612717
0.00100972940103375,15.8538372470868,3.32616118074941
0.00101324762194327,15.862231190581,3.35484809145706
0.0010167658428528,15.8788176693768,3.38205044463716
0.00102028406376232,15.8986949186765,3.41018512342801
0.00102380228467185,15.9091519176336,3.43836442972824
0.00102732050558138,15.9119990197563,3.4661831521493
0.0010308387264909,15.9158606318826,3.49548957957337
0.00103435694740043,15.9206321523692,3.52114592471321
0.00103787516830995,15.924923180557,3.55250338895941
0.00104139338921948,15.9289776291387,3.57565355422249
0.001044911610129,15.9329522105364,3.60933107403695
0.00104842983103853,15.9368183405181,3.63289541041082
0.00105194805194805,15.9405736783281,3.66333705548576


==> DATA/hydrograph_approx_1.dat <==
0,1.81721068708289e-05
0.1,1.99693112911779e-05
0.2,2.38172535576069e-05
0.3,2.79891430116492e-05
0.4,3.24474335629705e-05
0.5,3.71581333731999e-05
0.6,4.20890316985637e-05
0.7,4.72083015023038e-05
0.8,5.24831044419039e-05
0.9,5.78779272410267e-05
1,6.33522430076369e-05
1.1,6.88566763548707e-05
1.2,7.43255058615125e-05
1.3,7.96581114372662e-05
1.4,8.46722925159577e-05
1.5,8.90532881548097e-05
1.6,9.24381940179016e-05
1.7,9.46881771866492e-05
1.8,9.6037934370482e-05
1.9,9.686464325826e-05
2,9.74340770211758e-05
2.1,9.78745962142432e-05
2.2,9.82418407181956e-05
2.3,9.85642570266809e-05
2.4,9.88569815492318e-05
2.5,9.91276583656894e-05
2.6,9.93796887686477e-05
2.7,9.96137305383824e-05
2.8,9.98345701592746e-05
2.9,0.000100048580484186
3,0.000100252787733277
3.1,0.000100442151887031
3.2,0.000100623626337422
3.3,0.000100806218966458
3.4,0.000100985311911979
3.5,0.000101152117790796
3.6,0.000101310683196882
3.7,0.00010147146299837
3.8,0.00010163432325625
3.9,0.000101788944597355
4,0.000101930709782753
4.1,0.000102068458377918
4.2,0.000102212686546609
4.3,0.000102361897975024
4.4,0.000102504593576073
4.5,0.000102633531205521
4.6,0.000102755715163642
4.7,0.000102883725267223
4.8,0.000103020196055919
4.9,0.000103156103057108
5,0.000103281096611644
5.1,0.000103394101828265
5.2,0.000103505014701998
5.3,0.000103624141495603
5.4,0.000103751632120606
5.5,0.000103878756458601
5.6,0.000103995668974625
5.7,0.000104098999892933
5.8,0.000104196181654305
5.9,0.000104299649273857
6,0.000104414958216119
6.1,0.000104536909191717
6.2,0.000104655023391322
6.3,0.000104760573101227
6.4,0.000104853107220519
6.5,0.000104942259850395
6.6,0.000105039717655604
6.7,0.000105149078716565
6.8,0.000105264602761805
6.9,0.000105376836844867
7,0.000105477746677768
7.1,0.000105565484287667
7.2,0.000105647441956038
7.3,0.000105735224275884
7.4,0.000105834852898236
7.5,0.000105943282292615
7.6,0.000106052982083567
7.7,0.000106155948192534
7.8,0.000106245611584691
7.9,0.000106322407658204
8,0.000106396411287625
8.1,0.00010647939536238
8.2,0.000106575344421912
8.3,0.000106679694799252
8.4,0.000106784925683043
8.5,0.000106883797155048
8.6,0.000106970035889623
8.7,0.000107043227500014
8.8,0.000107112313000496
8.9,0.000107189013175659
9,0.000107278413489666
9.1,0.000107377012477742
9.2,0.000107477680014723
9.3,0.00010757403184288
9.4,0.000107660846396171
9.5,0.000107735572312846
9.6,0.000107802094531119
9.7,0.000107869646304728
9.8,0.000107946279529149
9.9,0.00010803397176054
10,0.000108128906356198
10.1,0.000108225160526579
10.2,0.000108317194573694
10.3,0.00010839973859545
10.4,0.00010847017723908
10.5,0.00010853272310187
10.6,0.000108596565417034
10.7,0.00010866921890082
10.8,0.000108752483797055
10.9,0.000108842960322995
11,0.000108935237259287
11.1,0.000109024500420851
11.2,0.000109106343699752
11.3,0.000109177394583765
11.4,0.000109239160682001
11.5,0.000109298828084485
11.6,0.000109364163255208
11.7,0.000109438975511804
11.8,0.00010952257316925
11.9,0.00010961124667832
12,0.00010970050045214
12.1,0.000109785981211581
12.2,0.000109862682798265
12.3,0.000109927571171473
12.4,0.000109984389778675
12.5,0.000110041861930929
12.6,0.000110106971421768
12.7,0.0001101817218045
12.8,0.000110264065790285
12.9,0.000110349967176534
13,0.000110435561617288
13.1,0.000110517473992626
13.2,0.000110591304069513
13.3,0.00011065388410688
13.4,0.000110708373699811
13.5,0.000110762930006882
13.6,0.000110824106683354
13.7,0.000110893999962885
13.8,0.000110971614034206
13.9,0.000111054079249283
14,0.000111137688293979
14.1,0.000111218909109206
14.2,0.000111293820644306
14.3,0.000111358796577456
14.4,0.000111414543629738
14.5,0.000111467300640569
14.6,0.00011152410924929
14.7,0.000111588662816426
14.8,0.000111661250497855
14.9,0.00011173970816026
15,0.000111820445633512
15.1,0.000111900316681787
15.2,0.000111976884370181
15.3,0.000112046450465654
15.4,0.000112105605655207
15.5,0.000112156554672119
15.6,0.000112206829270411
15.7,0.000112262914500414
15.8,0.000112327010290763
15.9,0.00011239852904906
16,0.000112475319192376
16.1,0.000112554129197789
16.2,0.000112632030994717
16.3,0.00011270668710961
16.4,0.000112774589319113
16.5,0.000112832466770606
16.6,0.000112882308486767
16.7,0.000112931257539793
16.8,0.000112985561880346
16.9,0.000113047352664495
17,0.000113116159877107
17.1,0.00011319019218671
17.2,0.00011326653543955
17.3,0.000113342365246932
17.4,0.000113415671788653
17.5,0.000113483661384019
17.6,0.000113542810750589
17.7,0.000113593244616876
17.8,0.00011364061439614
17.9,0.000113691427948091
18,0.000113748591111178
18.1,0.000113812067694823
18.2,0.000113881009678876
18.3,0.000113953817178406
18.4,0.000114027960318532
18.5,0.000114101078726197
18.6,0.000114171066371884
18.7,0.0001142347370221
18.8,0.000114289381764792
18.9,0.000114336998404922
19,0.000114383945414289
19.1,0.000114435613544359
19.2,0.000114493667293414
19.3,0.00011455766238644
19.4,0.000114626412058434
19.5,0.00011469779621394
19.6,0.00011476935008384
19.7,0.000114839406057816
19.8,0.000114906401877958
19.9,0.000114967375787191
20,0.000115019913406443
20.1,0.000115066201504999
20.2,0.000115112311026296
20.3,0.000115163103389558
20.4,0.000115219898041718
20.5,0.000115282227818179
20.6,0.000115349125141157
20.7,0.000115418719987449
20.8,0.000115488634058315
20.9,0.000115557256709121
21,0.000115623413606156
21.1,0.000115684511635001
21.2,0.00011573749063447
21.3,0.000115783225488534
21.4,0.000115827365255048
21.5,0.000115875420326989
21.6,0.000115929154391607
21.7,0.000115988010585154
21.8,0.000116051447289788
21.9,0.000116118631194252
22,0.000116187515933956
22.1,0.000116255840146295
22.2,0.000116322233737598
22.3,0.00011638490133851
22.4,0.000116440583917676
22.5,0.000116487849705095
22.6,0.0001165304742925
22.7,0.00011657472937175
22.8,0.000116624257025644
22.9,0.000116679221211537
23,0.000116738865047915
23.1,0.000116802586083437
23.2,0.000116868971755849
23.3,0.000116935810816006
23.4,0.000117001531211943
23.5,0.000117065445750214
23.6,0.00011712568200739
23.7,0.000117178644121229
23.8,0.000117223282049082
23.9,0.000117264185346878
24,0.000117307755604383


==> DATA/hydrograph_approx_2.dat <==
0,1.8172e-05
0.0802675585284281,2.10917284652465e-05
0.160535117056856,2.42387055928985e-05
0.240802675585284,2.75914873294482e-05
0.321070234113712,3.11308734218959e-05
0.401337792642141,3.48391510750534e-05
0.481605351170569,3.86995296239906e-05
0.561872909698997,4.26956770345568e-05
0.642140468227425,4.68112803780621e-05
0.722408026755853,5.1029605931507e-05
0.802675585284281,5.53329924638238e-05
0.882943143812709,5.97022141976193e-05
0.963210702341137,6.4115627638213e-05
1.04347826086957,6.85478688407441e-05
1.12374581939799,7.29678496038167e-05
1.20401337792642,7.73351962867732e-05
1.28428093645485,8.15933974590767e-05
1.36454849498328,8.56538732063397e-05
1.44481605351171,8.93466729127304e-05
1.52508361204013,9.23478213966446e-05
1.60535117056856,9.49165094853125e-05
1.68561872909699,9.67751936599074e-05
1.76588628762542,9.68242914261814e-05
1.84615384615385,9.76647763071181e-05
1.92642140468227,9.78905983673713e-05
2.0066889632107,9.82537804997439e-05
2.08695652173913,9.86817725455822e-05
2.16722408026756,9.88383267569264e-05
2.24749163879599,9.91406771092192e-05
2.32775919732441,9.94210253985503e-05
2.40802675585284,9.95904716967663e-05
2.48829431438127,9.99082723079019e-05
2.5685618729097,0.000100061106794426
2.64882943143813,0.000100227044043588
2.72909698996656,0.000100517312767142
2.80936454849498,0.00010067329784839
2.88963210702341,0.000100764143376027
2.96989966555184,0.000100983794317997
3.05016722408027,0.00010123430396318
3.1304347826087,0.000101351736442083
3.21070234113712,0.000101426897320721
3.29096989966555,0.000101595208751773
3.37123745819398,0.000101832977273455
3.45150501672241,0.000102001462217822
3.53177257525084,0.000102067689032355
3.61204013377926,0.000102154471394286
3.69230769230769,0.000102313480162431
3.77257525083612,0.000102532036696865
3.85284280936455,0.000102693964354705
3.93311036789298,0.000102758211654382
4.0133779264214,0.000102828179546509
4.09364548494983,0.000102939396517402
4.17391304347826,0.000103116304523734
4.25418060200669,0.000103318209947085
4.33444816053512,0.000103426311359103
4.41471571906354,0.000103478694863558
4.49498327759197,0.000103551526548582
4.5752508361204,0.000103647931613159
4.65551839464883,0.000103805856255121
4.73578595317726,0.000104003775800357
4.81605351170569,0.000104122126381923
4.89632107023411,0.000104172628594341
4.97658862876254,0.000104235763735277
5.05685618729097,0.000104306826821446
5.1371237458194,0.000104404170460895
5.21739130434783,0.000104574979545151
5.29765886287625,0.000104761841492248
5.37792642140468,0.000104850243044031
5.45819397993311,0.000104896351437268
5.53846153846154,0.000104959107351313
5.61872909698997,0.000105024139179737
5.69899665551839,0.00010511313571032
5.77926421404682,0.000105267697066027
5.85953177257525,0.000105449578367199
5.93979933110368,0.000105549438458643
6.02006688963211,0.0001055939035274
6.10033444816053,0.00010565141459886
6.18060200668896,0.000105711774246127
6.26086956521739,0.000105773333634937
6.34113712374582,0.000105873845958193
6.42140468227425,0.000106041618017415
6.50167224080268,0.000106203899254364
6.5819397993311,0.000106277187809763
6.66220735785953,0.000106319761595361
6.74247491638796,0.000106377293159768
6.82274247491639,0.000106432746913291
6.90301003344482,0.000106487992641489
6.98327759197324,0.000106573171232761
7.06354515050167,0.000106723867468459
7.1438127090301,0.000106894070375635
7.22408026755853,0.000106984149414859
7.30434782608696,0.000107023950928621
7.38461538461539,0.000107076261020189
7.46488294314381,0.000107130853615369
7.54515050167224,0.000107180154674703
7.62541806020067,0.000107237804832552
7.7056856187291,0.000107337739428999
7.78595317725752,0.000107501055736511
7.86622073578595,0.000107651295119962
7.94648829431438,0.000107715445972351
8.02675585284281,0.000107754189743249
8.10702341137124,0.000107807095174147
8.18729096989967,0.000107857724049946
8.26755852842809,0.000107904041114283
8.34782608695652,0.000107956637935622
8.42809364548495,0.000108044271891509
8.50836120401338,0.000108196319460977
8.58862876254181,0.000108354160740105
8.66889632107023,0.000108429388188098
8.74916387959866,0.000108465183854582
8.82943143812709,0.000108514369404366
8.90969899665552,0.000108564307973259
8.98996655518395,0.000108609022191434
9.07023411371237,0.000108653994464922
9.1505016722408,0.000108713399948536
9.23076923076923,0.000108823062439474
9.31103678929766,0.00010898778610836
9.39130434782609,0.000109116146949476
9.47157190635452,0.000109164188205837
9.55183946488294,0.000109201978447508
9.63210702341137,0.000109251768457462
9.7123745819398,0.000109297807520915
9.79264214046823,0.000109340178353123
9.87290969899665,0.000109383226731157
9.95317725752508,0.000109439568673736
10.0334448160535,0.000109544305255789
10.1137123745819,0.000109705684484712
10.1939799331104,0.000109836046635644
10.2742474916388,0.00010988519361933
10.3545150501672,0.000109920551240109
10.4347826086957,0.000109968484080886
10.5150501672241,0.000110013400332881
10.5953177257525,0.000110054499688125
10.6755852842809,0.000110095018673184
10.7558528428094,0.000110140575831324
10.8361204013378,0.000110216387447136
10.9163879598662,0.00011035490669569
10.9966555183946,0.00011051177977472
11.0769230769231,0.000110593179709681
11.1571906354515,0.00011062474743939
11.2374581939799,0.000110666910393847
11.3177257525084,0.00011071295065458
11.3979933110368,0.000110754060059418
11.4782608695652,0.00011079333438973
11.5585284280936,0.000110832426068041
11.6387959866221,0.000110878554130749
11.7190635451505,0.000110960338665522
11.7993311036789,0.000111105001306441
11.8795986622074,0.000111254217585141
11.9598662207358,0.000111323090802282
12.0401337792642,0.000111352846716904
12.1204013377926,0.000111395231200455
12.2006688963211,0.000111439397596849
12.2809364548495,0.00011147895194344
12.3612040133779,0.00011151701732316
12.4414715719064,0.000111554507500122
12.5217391304348,0.000111595878929503
12.6020066889632,0.00011166371089166
12.6822742474916,0.000111792298554585
12.7625418060201,0.000111949516931284
12.8428093645485,0.000112038630367016
12.9230769230769,0.000112069180746433
13.0033444816054,0.000112106795224855
13.0836120401338,0.000112150742586183
13.1638795986622,0.000112190134342243
13.2441471571906,0.000112227400155918
13.3244147157191,0.000112263862958716
13.4046822742475,0.000112300365218809
13.4849498327759,0.000112346512142936
13.5652173913043,0.000112433458184127
13.6454849498328,0.00011258160497081
13.7257525083612,0.000112720946351094
13.8060200668896,0.000112778246430906
13.8862876254181,0.000112805993039383
13.9665551839465,0.000112847060816469
14.0468227424749,0.000112888452067575
14.1270903010033,0.000112925724732357
14.2073578595318,0.00011296176873491
14.2876254180602,0.000112996956880348
14.3678929765886,0.000113032298551028
14.4481605351171,0.000113077825967436
14.5284280936455,0.00011316490653728
14.6086956521739,0.000113312726322497
14.6889632107023,0.000113449908566698
14.7692307692308,0.000113505080361604
14.8494983277592,0.000113531834751895
14.9297658862876,0.000113571913380708
15.0100334448161,0.000113612269141906
15.0903010033445,0.000113648639289743
15.1705685618729,0.000113683825298109
15.2508361204013,0.000113718152829864
15.3311036789298,0.000113751922485917
15.4113712374582,0.000113790832465797
15.4916387959866,0.000113858972777347
15.571906354515,0.000113988592702971
15.6521739130435,0.000114140808127782
15.7324414715719,0.000114221407293505
15.8127090301003,0.000114247884783298
15.8929765886288,0.000114282952327298
15.9732441471572,0.000114323674412741
16.0535117056856,0.000114360185707377
16.133779264214,0.000114394823366204
16.2140468227425,0.000114428706584386
16.2943143812709,0.000114461626055283
16.3745819397993,0.00011449494640702
16.4548494983278,0.000114538912225914
16.5351170568562,0.000114624897203061
16.6153846153846,0.000114771331431146
16.695652173913,0.000114906302495393
16.7759197324415,0.000114959272729215
16.8561872909699,0.000114984079457228
16.9364548494983,0.000115022207909812
17.0167224080268,0.000115060824857707
17.0969899665552,0.000115095629571302
17.1772575250836,0.000115129298346297
17.257525083612,0.000115162154378615
17.3377926421405,0.000115194065601478
17.4180602006689,0.00011522655977943
17.4983277591973,0.000115270114344086
17.5785953177258,0.00011535631847046
17.6588628762542,0.000115502646444583
17.7391304347826,0.000115635955977172
17.819397993311,0.000115687167906088
17.8996655518395,0.000115711165400946
17.9799331103679,0.000115748524916
18.0602006688963,0.000115786311518617
18.1404682274247,0.000115820383744536
18.2207357859532,0.000115853370186359
18.3010033444816,0.00011588557335455
18.38127090301,0.000115916795815244
18.4615384615385,0.000115947854115576
18.5418060200669,0.000115985152517622
18.6220735785953,0.000116053988464056
18.7023411371237,0.000116184851422913
18.7826086956522,0.000116333108561273
18.8628762541806,0.0001164067868684
18.943143812709,0.000116430025220922
19.0234113712375,0.000116463104179857
19.1036789297659,0.000116501268930471
19.1839464882943,0.000116535462723095
19.2642140468227,0.000116567995621297
19.3444816053512,0.000116599855939359
19.4247491638796,0.00011663077920882
19.505016722408,0.000116660912199486
19.5852842809365,0.000116692264536186
19.6655518394649,0.000116737239382799
19.7458193979933,0.000116829071972768
19.8260869565217,0.000116978046055372
19.9063545150502,0.00011710251863922
19.9866220735786,0.000117145415575511
20.066889632107,0.000117168743452399
20.1471571906355,0.000117205330504857
20.2274247491639,0.000117241276921145
20.3076923076923,0.000117273885794298
20.3879598662207,0.000117305574193136
20.4682274247492,0.000117336498427826
20.5484949832776,0.000117366506894483
20.628762541806,0.000117395877143337
20.7090301003344,0.000117427135397174
20.7892976588629,0.000117474926870483
20.8695652173913,0.000117573755272888
20.9498327759197,0.000117725107477374
21.0301003344482,0.000117839994188498
21.1103678929766,0.000117875879468179
21.190635451505,0.000117899900866128
21.2709030100334,0.00011793642532584
21.3511705685619,0.000117971248997945
21.4314381270903,0.00011800309999594
21.5117056856187,0.000118034182598121
21.5919732441472,0.000118064476628461
21.6722408026756,0.00011809386794028
21.752508361204,0.00011812260330821
21.8327759197324,0.000118152410826154
21.9130434782609,0.000118194895625853
21.9933110367893,0.000118282901686609
22.0735785953177,0.000118430172156283
22.1538461538462,0.000118557353815836
22.2341137123746,0.000118601201798047
22.314381270903,0.000118622450160987
22.3946488294314,0.000118657483939542
22.4749163879599,0.000118692423199537
22.5551839464883,0.000118723978094829
22.6354515050167,0.000118754626266364
22.7157190635452,0.000118784590478304
22.7959866220736,0.000118813644607888
22.876254180602,0.000118841953083992
22.9565217391304,0.000118870191504337
23.0367892976589,0.000118903975293013
23.1170568561873,0.00011896692865814
23.1973244147157,0.000119091325673989
23.2775919732441,0.000119240405604888
23.3578595317726,0.000119318835181434
23.438127090301,0.000119340188814955
23.5183946488294,0.000119369150514087
23.5986622073579,0.000119404936928861
23.6789297658863,0.000119437119696553
23.7591973244147,0.000119467528057249
23.8394648829431,0.000119497337413306
23.9197324414716,0.000119526333389106
24,0.000119554498421007


==> DATA/hydrograph_approx_3.dat <==
-8.02206555072693e-17,1.8172e-05
0.0289130094538687,1.91960656406162e-05
0.056976875862999,2.02201312812325e-05
0.0842886797376453,2.12441969218487e-05
0.110928435879737,2.22682625624649e-05
0.136963078265721,2.32923282030812e-05
0.162449318833031,2.43163938436974e-05
0.187435747419625,2.53404594843136e-05
0.21196440619206,2.63645251249299e-05
0.236071991421609,2.73885907655461e-05
0.259790785454786,2.84126564061623e-05
0.283149389718026,2.94367220467786e-05
0.306173308576688,3.04607876873948e-05
0.328885419743585,3.1484853328011e-05
0.35130635724331,3.25089189686273e-05
0.373454826168459,3.35329846092435e-05
0.395347863653336,3.45570502498597e-05
0.417001057020255,3.5581115890476e-05
0.438428727514887,3.66051815310922e-05
0.459644086166202,3.76292471717084e-05
0.480659366896863,3.86533128123247e-05
0.501485940941806,3.96773784529409e-05
0.522134415815607,4.07014440935571e-05
0.542614721438386,4.17255097341734e-05
0.562936185538913,4.27495753747896e-05
0.58310760006856,4.37736410154058e-05
0.603137280055765,4.47977066560221e-05
0.623033116089419,4.58217722966383e-05
0.642802621427216,4.68458379372545e-05
0.662452974571088,4.78699035778708e-05
0.681991058028607,4.8893969218487e-05
0.701423493880609,4.99180348591032e-05
0.720756676696755,5.09421004997195e-05
0.739996804278896,5.19661661403357e-05
0.759149906664238,5.29902317809519e-05
0.778221873784674,5.40142974215682e-05
0.797218482153807,5.50383630621844e-05
0.816145420938385,5.60624287028006e-05
0.835008317765716,5.70864943434169e-05
0.853812764623178,5.81105599840331e-05
0.872564344220776,5.91346256246493e-05
0.891268657213802,6.01586912652656e-05
0.909931350721762,6.11827569058818e-05
0.928558148634176,6.2206822546498e-05
0.947154884267092,6.32308881871143e-05
0.965727536030812,6.42549538277305e-05
0.984282266895738,6.52790194683467e-05
1.00282546860832,6.6303085108963e-05
1.02136381182468,6.73271507495792e-05
1.03990430361258,6.83512163901954e-05
1.05845435414618,6.93752820308117e-05
1.07702185491622,7.03993476714279e-05
1.09561527144774,7.14234133120441e-05
1.11424375442888,7.24474789526604e-05
1.13291727440906,7.34715445932766e-05
1.15164678697806,7.44956102338928e-05
1.17044443782547,7.55196758745091e-05
1.18932382067167,7.65437415151253e-05
1.20830030634906,7.75678071557415e-05
1.22739146926446,7.85918727963578e-05
1.24661764972807,7.9615938436974e-05
1.26600271004186,8.06400040775902e-05
1.28557507395074,8.16640697182065e-05
1.30536919276607,8.26881353588227e-05
1.32542767630875,8.37122009994389e-05
1.34580450274311,8.47362666400552e-05
1.36657006755674,8.57603322806714e-05
1.38781956420481,8.67843979212877e-05
1.40968788510221,8.78084635619039e-05
1.43237865408698,8.88325292025201e-05
1.45622856625799,8.98565948431363e-05
1.48188124345044,9.08806604837526e-05
1.5109631885436,9.19047261243688e-05
1.55514821156419,9.2928791764985e-05
1.56694262301229,9.39528574056013e-05
1.5860014604402,9.49769230462175e-05
1.62738219252091,9.60009886868337e-05
1.70958734604815,9.702505432745e-05
1.84807403391681,9.80491199680662e-05
2.05735097958054,9.90731856086824e-05
2.3450302339452,0.000100097251249299
2.71693185939214,0.000101121316889915
3.17573800171839,0.000102145382530531
3.72112265226929,0.000103169448171147
4.35196872894028,0.000104193513811764
5.06618459872188,0.00010521757945238
5.86080837110369,0.000106241645092996
6.73249288079768,0.000107265710733612
7.67823479233859,0.000108289776374229
8.69333868747588,0.000109313842014845
9.77609404494284,0.000110337907655461
10.9226247129867,0.000111361973296077
12.1293773404162,0.000112386038936693
13.3951992114522,0.00011341010457731
14.7146196138811,0.000114434170217926
16.0873428981649,0.000115458235858542
17.5100238612546,0.000116482301499158
18.9799421893823,0.000117506367139775
20.4968201490839,0.000118530432780391
22.0549672918943,0.000119554498421007


==> DATA/hydrograph_approx_4.dat <==
-8.02206555072693e-17,1.8172e-05
0.0289130094538687,1.91960656406162e-05
0.056976875862999,2.02201312812325e-05
0.0842886797376453,2.12441969218487e-05
0.110928435879737,2.22682625624649e-05
0.136963078265721,2.32923282030812e-05
0.162449318833031,2.43163938436974e-05
0.187435747419625,2.53404594843136e-05
0.21196440619206,2.63645251249299e-05
0.236071991421609,2.73885907655461e-05
0.259790785454786,2.84126564061623e-05
0.283149389718026,2.94367220467786e-05
0.306173308576688,3.04607876873948e-05
0.328885419743585,3.1484853328011e-05
0.35130635724331,3.25089189686273e-05
0.373454826168459,3.35329846092435e-05
0.395347863653336,3.45570502498597e-05
0.417001057020255,3.5581115890476e-05
0.438428727514887,3.66051815310922e-05
0.459644086166202,3.76292471717084e-05
0.480659366896863,3.86533128123247e-05
0.501485940941806,3.96773784529409e-05
0.522134415815607,4.07014440935571e-05
0.542614721438386,4.17255097341734e-05
0.562936185538913,4.27495753747896e-05
0.58310760006856,4.37736410154058e-05
0.603137280055765,4.47977066560221e-05
0.623033116089419,4.58217722966383e-05
0.642802621427216,4.68458379372545e-05
0.662452974571088,4.78699035778708e-05
0.681991058028607,4.8893969218487e-05
0.701423493880609,4.99180348591032e-05
0.720756676696755,5.09421004997195e-05
0.739996804278896,5.19661661403357e-05
0.759149906664238,5.29902317809519e-05
0.778221873784674,5.40142974215682e-05
0.797218482153807,5.50383630621844e-05
0.816145420938385,5.60624287028006e-05
0.835008317765716,5.70864943434169e-05
0.853812764623178,5.81105599840331e-05
0.872564344220776,5.91346256246493e-05
0.891268657213802,6.01586912652656e-05
0.909931350721762,6.11827569058818e-05
0.928558148634176,6.2206822546498e-05
0.947154884267092,6.32308881871143e-05
0.965727536030812,6.42549538277305e-05
0.984282266895738,6.52790194683467e-05
1.00282546860832,6.6303085108963e-05
1.02136381182468,6.73271507495792e-05
1.03990430361258,6.83512163901954e-05
1.05845435414618,6.93752820308117e-05
1.07702185491622,7.03993476714279e-05
1.09561527144774,7.14234133120441e-05
1.11424375442888,7.24474789526604e-05
1.13291727440906,7.34715445932766e-05
1.15164678697806,7.44956102338928e-05
1.17044443782547,7.55196758745091e-05
1.18932382067167,7.65437415151253e-05
1.20830030634906,7.75678071557415e-05
1.22739146926446,7.85918727963578e-05
1.24661764972807,7.9615938436974e-05
1.26600271004186,8.06400040775902e-05
1.28557507395074,8.16640697182065e-05
1.30536919276607,8.26881353588227e-05
1.32542767630875,8.37122009994389e-05
1.34580450274311,8.47362666400552e-05
1.36657006755674,8.57603322806714e-05
1.38781956420481,8.67843979212877e-05
1.40968788510221,8.78084635619039e-05
1.43237865408698,8.88325292025201e-05
1.45622856625799,8.98565948431363e-05
1.48188124345044,9.08806604837526e-05
1.5109631885436,9.19047261243688e-05
1.55514819891374,9.2928791764985e-05
1.56686543947968,9.39528574056013e-05
1.58575547390238,9.49769230462175e-05
1.62674903732074,9.60009886868337e-05
1.70714381404019,9.702505432745e-05
1.84226816821927,9.80491199680662e-05
2.04376267550474,9.90731856086824e-05
2.31943753703684,0.000100097251249299
2.67383949785281,0.000101121316889915
3.10901850525509,0.000102145382530531
3.62524945997333,0.000103169448171147
4.2216193468499,0.000104193513811764
4.89646712814058,0.00010521757945238
5.64769562548245,0.000106241645092996
6.47298344753147,0.000107265710733612
7.36992369221549,0.000108289776374229
8.33611128839748,0.000109313842014845
9.3691954895728,0.000110337907655461
10.4669093833299,0.000111361973296077
11.6270846473147,0.000112386038936693
12.8476571097203,0.00011341010457731
14.1266667822217,0.000114434170217926
15.4622547342134,0.000115458235858542
16.8526583042274,0.000116482301499158
18.2962055689819,0.000117506367139775
19.7913096180594,0.000118530432780391
21.3364629455924,0.000119554498421007


==> DATA/hydrograph_approx_5.dat <==
1.55457151264349,9.2876e-05
1.57703940902723,9.55813154425219e-05
1.59950730541097,9.61238032994953e-05
1.62197520179471,9.64980810257592e-05
1.64444309817845,9.67938130243721e-05
1.66691099456219,9.70425756082107e-05
1.68937889094593,9.72595804941073e-05
1.71184678732967,9.74534471001845e-05
1.73431468371341,9.76295816708523e-05
1.75678258009715,9.77916215073179e-05
1.77925047648089,9.79421432216765e-05
1.80171837286463,9.80830456938021e-05
1.82418626924837,9.82157729017815e-05
1.84665416563211,9.83414512313734e-05
1.86912206201585,9.84609780821052e-05
1.89158995839959,9.85750812581889e-05
1.91405785478334,9.86843600647437e-05
1.93652575116708,9.87893145256086e-05
1.95899364755082,9.8890366646585e-05
1.98146154393456,9.89878762074812e-05
2.0039294403183,9.90821527021458e-05
2.02639733670204,9.91734645100983e-05
2.04886523308578,9.9262046041838e-05
2.07133312946952,9.93481033765534e-05
2.09380102585326,9.94318187615465e-05
2.116268922237,9.95133542407069e-05
2.13873681862074,9.95928546084746e-05
2.16120471500448,9.9670449835625e-05
2.18367261138822,9.97462570772521e-05
2.20614050777196,9.98203823471685e-05
2.2286084041557,9.98929219236617e-05
2.25107630053944,9.99639635371753e-05
2.27354419692318,0.000100033587379649
2.29601209330692,0.000100101866967003
2.31847998969066,0.000100168869879915
2.3409478860744,0.000100234658403119
2.36341578245814,0.000100299290079617
2.38588367884188,0.000100362818193169
2.40835157522562,0.000100425292190014
2.43081947160936,0.000100486758048877
2.4532873679931,0.000100547258606754
2.47575526437684,0.000100606833846734
2.49822316076058,0.000100665521153093
2.52069105714432,0.000100723355538071
2.54315895352806,0.000100780369844061
2.5656268499118,0.000100836594924365
2.58809474629554,0.000100892059805224
2.61056264267928,0.000100946791831414
2.63303053906302,0.000101000816797398
2.65549843544676,0.000101054159065731
2.6779663318305,0.000101106841674196
2.70043422821424,0.000101158886432938
2.72290212459798,0.000101210314012721
2.74537002098172,0.000101261144025261
2.76783791736546,0.000101311395096489
2.7903058137492,0.000101361084933481
2.81277371013295,0.000101410230385717
2.83524160651668,0.000101458847501228
2.85770950290043,0.000101506951578152
2.88017739928417,0.000101554557212136
2.90264529566791,0.000101601678339996
2.92511319205165,0.000101648328279979
2.94758108843539,0.000101694519768939
2.97004898481913,0.00010174026499672
2.99251688120287,0.000101785575637998
3.01498477758661,0.000101830462881783
3.03745267397035,0.000101874937458824
3.05992057035409,0.000101919009667059
3.08238846673783,0.000101962689395306
3.10485636312157,0.000102005986145313
3.12732425950531,0.00010204890905233
3.14979215588905,0.000102091466904304
3.17226005227279,0.000102133668159808
3.19472794865653,0.000102175520964817
3.21719584504027,0.000102217033168403
3.23966374142401,0.000102258212337443
3.26213163780775,0.000102299065770415
3.28459953419149,0.000102339600510338
3.30706743057523,0.000102379823356942
3.32953532695897,0.000102419740878092
3.35200322334271,0.000102459359420552
3.37447111972645,0.000102498685120115
3.39693901611019,0.000102537723911144
3.41940691249393,0.000102576481535582
3.44187480887767,0.000102614963551447
3.46434270526141,0.000102653175340854
3.48681060164515,0.0001026911221176
3.50927849802889,0.000102728808934341
3.53174639441263,0.000102766240689372
3.55421429079637,0.000102803422133063
3.57668218718011,0.000102840357873943
3.59915008356385,0.000102877052384478
3.62161797994759,0.000102913510006551
3.64408587633133,0.000102949734956659
3.66655377271507,0.000102985731330857
3.68902166909881,0.000103021503109447
3.71148956548256,0.000103057054161449
3.7339574618663,0.000103092388248843
3.75642535825004,0.00010312750903061
3.77889325463378,0.000103162420066588
3.80136115101752,0.000103197124821138
3.82382904740126,0.000103231626666638
3.846296943785,0.000103265928886824
3.86876484016874,0.00010330003467997
3.89123273655248,0.000103333947161927
3.91370063293622,0.000103367669369029
3.93616852931996,0.000103401204260862
3.9586364257037,0.000103434554722919
3.98110432208744,0.000103467723569134
4.00357221847118,0.00010350071354431
4.02604011485492,0.000103533527326439
4.04850801123866,0.000103566167528929
4.0709759076224,0.000103598636702732
4.09344380400614,0.000103630937338389
4.11591170038988,0.000103663071867982
4.13837959677362,0.000103695042667018
4.16084749315736,0.000103726852056225
4.1833153895411,0.000103758502303282
4.20578328592484,0.000103789995624481
4.22825118230858,0.000103821334186319
4.25071907869232,0.000103852520107031
4.27318697507606,0.00010388355545806
4.2956548714598,0.000103914442265474
4.31812276784354,0.00010394518251133
4.34059066422728,0.000103975778134977
4.36305856061102,0.000104006231034323
4.38552645699476,0.000104036543067044
4.4079943533785,0.000104066716051754
4.43046224976224,0.000104096751769133
4.45293014614598,0.000104126651963007
4.47539804252972,0.000104156418341394
4.49786593891346,0.000104186052577516
4.5203338352972,0.000104215556310768
4.54280173168094,0.000104244931147653
4.56526962806468,0.000104274178662692
4.58773752444842,0.000104303300399294
4.61020542083217,0.000104332297870598
4.63267331721591,0.000104361172560293
4.65514121359965,0.000104389925923395
4.67760910998339,0.000104418559387016
4.70007700636713,0.000104447074351093
4.72254490275087,0.000104475472189099
4.74501279913461,0.000104503754248731
4.76748069551835,0.000104531921852572
4.78994859190209,0.000104559976298735
4.81241648828583,0.000104587918861481
4.83488438466957,0.000104615750791826
4.85735228105331,0.000104643473318117
4.87982017743705,0.000104671087646601
4.90228807382079,0.000104698594961969
4.92475597020453,0.000104725996427884
4.94722386658827,0.000104753293187495
4.96969176297201,0.000104780486363932
4.99215965935575,0.000104807577060791
5.01462755573949,0.000104834566362595
5.03709545212323,0.000104861455335253
5.05956334850697,0.000104888245026494
5.08203124489071,0.000104914936466297
5.10449914127445,0.000104941530667299
5.12696703765819,0.000104968028625203
5.14943493404193,0.00010499443131916
5.17190283042567,0.000105020739712154
5.19437072680941,0.000105046954751363
5.21683862319315,0.00010507307736852
5.23930651957689,0.000105099108480257
5.26177441596063,0.00010512504898844
5.28424231234437,0.0001051508997805
5.30671020872811,0.000105176661729748
5.32917810511185,0.000105202335695685
5.35164600149559,0.0001052279225243
5.37411389787933,0.000105253423048365
5.39658179426307,0.000105278838087718
5.41904969064681,0.00010530416844954
5.44151758703055,0.000105329414928622
5.46398548341429,0.000105354578307626
5.48645337979803,0.000105379659357344
5.50892127618177,0.000105404658836943
5.53138917256552,0.000105429577494203
5.55385706894926,0.000105454416065758
5.576324965333,0.000105479175277321
5.59879286171674,0.000105503855843907
5.62126075810048,0.000105528458470051
5.64372865448422,0.000105552983850021
5.66619655086796,0.000105577432668018
5.6886644472517,0.000105601805598384
5.71113234363544,0.000105626103305795
5.73360024001918,0.000105650326445447
5.75606813640292,0.000105674475663252
5.77853603278666,0.00010569855159601
5.8010039291704,0.000105722554871589
5.82347182555414,0.000105746486109102
5.84593972193788,0.000105770345919066
5.86840761832162,0.000105794134903577
5.89087551470536,0.000105817853656459
5.9133434110891,0.000105841502763431
5.93581130747284,0.000105865082802251
5.95827920385658,0.00010588859434287
5.98074710024032,0.000105912037947576
6.00321499662406,0.000105935414171136
6.0256828930078,0.000105958723560932
6.04815078939154,0.000105981966657102
6.07061868577528,0.000106005143992668
6.09308658215902,0.000106028256093664
6.11555447854276,0.000106051303479267
6.1380223749265,0.000106074286661918
6.16049027131024,0.000106097206147439
6.18295816769398,0.000106120062435156
6.20542606407772,0.000106142856018012
6.22789396046146,0.000106165587382678
6.2503618568452,0.000106188257009666
6.27282975322894,0.000106210865373433
6.29529764961268,0.000106233412942491
6.31776554599642,0.000106255900179502
6.34023344238016,0.000106278327541388
6.3627013387639,0.000106300695479423
6.38516923514764,0.000106323004439329
6.40763713153139,0.000106345254861376
6.43010502791512,0.000106367447180466
6.45257292429886,0.00010638958182623
6.47504082068261,0.000106411659223114
6.49750871706635,0.000106433679790461
6.51997661345009,0.000106455643942604
6.54244450983383,0.000106477552088941
6.56491240621757,0.00010649940463402
6.58738030260131,0.000106521201977618
6.60984819898505,0.000106542944514817
6.63231609536879,0.000106564632636081
6.65478399175253,0.000106586266727332
6.67725188813627,0.000106607847170019
6.69971978452001,0.000106629374341194
6.72218768090375,0.00010665084861358
6.74465557728749,0.000106672270355638
6.76712347367123,0.000106693639931636
6.78959137005497,0.000106714957701717
6.81205926643871,0.000106736224021959
6.83452716282245,0.00010675743924444
6.85699505920619,0.000106778603717302
6.87946295558993,0.00010679971778481
6.90193085197367,0.000106820781787411
6.92439874835741,0.000106841796061794
6.94686664474115,0.000106862760940946
6.96933454112489,0.000106883676754209
6.99180243750863,0.000106904543827336
7.01427033389237,0.000106925362482543
7.03673823027611,0.000106946133038562
7.05920612665985,0.000106966855810695
7.08167402304359,0.000106987531110864
7.10414191942733,0.00010700815924766
7.12660981581107,0.000107028740526395
7.14907771219481,0.000107049275249147
7.17154560857855,0.000107069763714807
7.19401350496229,0.00010709020621913
7.21648140134603,0.000107110603054775
7.23894929772977,0.000107130954511355
7.26141719411351,0.000107151260875474
7.28388509049726,0.000107171522430778
7.306352986881,0.000107191739457991
7.32882088326474,0.00010721191223496
7.35128877964848,0.000107232041036694
7.37375667603222,0.000107252126135407
7.39622457241595,0.000107272167800551
7.4186924687997,0.000107292166298863
7.44116036518344,0.000107312121894396
7.46362826156718,0.00010733203484856
7.48609615795092,0.000107351905420156
7.50856405433466,0.000107371733865415
7.5310319507184,0.000107391520438031
7.55349984710214,0.000107411265389197
7.57596774348588,0.000107430968967637
7.59843563986962,0.000107450631419644
7.62090353625336,0.000107470252989107
7.6433714326371,0.000107489833917548
7.66583932902084,0.000107509374444151
7.68830722540458,0.000107528874805796
7.71077512178832,0.000107548335237086
7.73324301817206,0.000107567755970381
7.7557109145558,0.000107587137235826
7.77817881093954,0.000107606479261379
7.80064670732328,0.000107625782272842
7.82311460370702,0.000107645046493888
7.84558250009076,0.000107664272146089
7.8680503964745,0.000107683459448942
7.89051829285824,0.000107702608619898
7.91298618924198,0.000107721719874389
7.93545408562572,0.00010774079342585
7.95792198200946,0.000107759829485748
7.9803898783932,0.000107778828263605
8.00285777477694,0.000107797789967027
8.02532567116068,0.000107816714801721
8.04779356754442,0.000107835602971526
8.07026146392816,0.000107854454678432
8.09272936031191,0.000107873270122606
8.11519725669564,0.000107892049502413
8.13766515307938,0.000107910793014439
8.16013304946312,0.000107929500853512
8.18260094584686,0.000107948173212727
8.20506884223061,0.000107966810283464
8.22753673861435,0.000107985412255409
8.25000463499808,0.000108003979316579
8.27247253138183,0.000108022511653336
8.29494042776557,0.000108041009450414
8.31740832414931,0.000108059472890931
8.33987622053305,0.000108077902156415
8.36234411691679,0.000108096297426822
8.38481201330053,0.000108114658880552
8.40727990968427,0.00010813298669447
8.42974780606801,0.000108151281043922
8.45221570245175,0.000108169542102757
8.47468359883549,0.00010818777004334
8.49715149521923,0.000108205965036574
8.51961939160297,0.000108224127251914
8.54208728798671,0.000108242256857385
8.56455518437045,0.000108260354019599
8.58702308075419,0.000108278418903771
8.60949097713793,0.000108296451673734
8.63195887352167,0.00010831445249196
8.65442676990541,0.000108332421519568
8.67689466628915,0.000108350358916346
8.69936256267289,0.000108368264840764
8.72183045905663,0.000108386139449987
8.74429835544037,0.000108403982899894
8.76676625182411,0.00010842179534509
8.78923414820785,0.000108439576938919
8.81170204459159,0.000108457327833482
8.83416994097533,0.000108475048179649
8.85663783735907,0.00010849273812707
8.87910573374281,0.000108510397824196
8.90157363012655,0.000108528027418285
8.92404152651029,0.000108545627055417
8.94650942289403,0.000108563196880511
8.96897731927777,0.000108580737037333
8.99144521566151,0.00010859824766851
9.01391311204525,0.000108615728915546
9.03638100842899,0.000108633180918829
9.05884890481273,0.000108650603817645
9.08131680119648,0.000108667997750193
9.10378469758022,0.000108685362853592
9.12625259396395,0.000108702699263897
9.1487204903477,0.000108720007116105
9.17118838673144,0.000108737286544174
9.19365628311518,0.000108754537681028
9.21612417949891,0.000108771760658569
9.23859207588266,0.00010878895560769
9.26105997226639,0.000108806122658284
9.28352786865014,0.000108823261939256
9.30599576503388,0.000108840373578533
9.32846366141762,0.000108857457703071
9.35093155780136,0.00010887451443887
9.3733994541851,0.000108891543910983
9.39586735056884,0.000108908546243524
9.41833524695258,0.000108925521559676
9.44080314333632,0.000108942469981709
9.46327103972006,0.000108959391630978
9.4857389361038,0.000108976286627941
9.50820683248754,0.000108993155092167
9.53067472887128,0.000109009997142339
9.55314262525502,0.000109026812896271
9.57561052163876,0.000109043602470914
9.5980784180225,0.00010906036598236
9.62054631440624,0.00010907710354586
9.64301421078998,0.000109093815275825
9.66548210717372,0.000109110501285835
9.68795000355746,0.000109127161688652
9.7104178999412,0.000109143796596225
9.73288579632494,0.000109160406119698
9.75535369270868,0.000109176990369418
9.77782158909242,0.000109193549454944
9.80028948547616,0.000109210083485054
9.8227573818599,0.000109226592567755
9.84522527824364,0.000109243076810285
9.86769317462738,0.000109259536319126
9.89016107101112,0.000109275971200011
9.91262896739486,0.000109292381557928
9.9350968637786,0.000109308767497129
9.95756476016235,0.000109325129121138
9.98003265654609,0.000109341466532758
10.0025005529298,0.000109357779834076
10.0249684493136,0.000109374069126471
10.0474363456973,0.000109390334510623
10.069904242081,0.000109406576086516
10.0923721384648,0.000109422793953447
10.1148400348485,0.000109438988210032
10.1373079312323,0.000109455158954212
10.159775827616,0.00010947130628326
10.1822437239997,0.000109487430293788
10.2047116203835,0.000109503531081751
10.2271795167672,0.000109519608742456
10.249647413151,0.000109535663370565
10.2721153095347,0.000109551695060104
10.2945832059184,0.000109567703904468
10.3170511023022,0.000109583689996424
10.3395189986859,0.000109599653428123
10.3619868950697,0.000109615594291099
10.3844547914534,0.000109631512676279
10.4069226878371,0.000109647408673988
10.4293905842209,0.000109663282373953
10.4518584806046,0.00010967913386531
10.4743263769884,0.000109694963236607
10.4967942733721,0.000109710770575814
10.5192621697558,0.000109726555970323
10.5417300661396,0.000109742319506957
10.5641979625233,0.000109758061271974
10.5866658589071,0.00010977378135107
10.6091337552908,0.000109789479829389
10.6316016516746,0.000109805156791522
10.6540695480583,0.000109820812321517
10.676537444442,0.00010983644650288
10.6990053408258,0.000109852059418584
10.7214732372095,0.00010986765115107
10.7439411335933,0.000109883221782251
10.766409029977,0.000109898771393523
10.7888769263607,0.000109914300065762
10.8113448227445,0.000109929807879332
10.8338127191282,0.000109945294914092
10.856280615512,0.000109960761249396
10.8787485118957,0.000109976206964098
10.9012164082794,0.00010999163213656
10.9236843046632,0.000110007036844653
10.9461522010469,0.000110022421165761
10.9686200974307,0.000110037785176788
10.9910879938144,0.000110053128954161
11.0135558901981,0.00011006845257383
11.0360237865819,0.00011008375611128
11.0584916829656,0.000110099039641528
11.0809595793494,0.000110114303239131
11.1034274757331,0.000110129546978189
11.1258953721168,0.000110144770932346
11.1483632685006,0.0001101599751748
11.1708311648843,0.0001101751597783
11.1932990612681,0.000110190324815155
11.2157669576518,0.000110205470357236
11.2382348540355,0.000110220596475977
11.2607027504193,0.000110235703242383
11.283170646803,0.000110250790727031
11.3056385431868,0.000110265859000075
11.3281064395705,0.000110280908131247
11.3505743359542,0.000110295938189865
11.373042232338,0.00011031094924483
11.3955101287217,0.000110325941364638
11.4179780251055,0.000110340914617373
11.4404459214892,0.00011035586907072
11.4629138178729,0.000110370804791963
11.4853817142567,0.000110385721847989
11.5078496106404,0.000110400620305292
11.5303175070242,0.000110415500229976
11.5527854034079,0.000110430361687757
11.5752532997916,0.00011044520474397
11.5977211961754,0.000110460029463566
11.6201890925591,0.000110474835911122
11.6426569889429,0.000110489624150836
11.6651248853266,0.000110504394246539
11.6875927817103,0.000110519146261691
11.7100606780941,0.000110533880259387
11.7325285744778,0.000110548596302359
11.7549964708616,0.00011056329445298
11.7774643672453,0.000110577974773266
11.799932263629,0.000110592637324878
11.8224001600128,0.000110607282169127
11.8448680563965,0.000110621909366976
11.8673359527803,0.000110636518979039
11.889803849164,0.000110651111065591
11.9122717455477,0.000110665685686565
11.9347396419315,0.000110680242901557
11.9572075383152,0.000110694782769826
11.979675434699,0.000110709305350302
12.0021433310827,0.000110723810701582
12.0246112274664,0.000110738298881938
12.0470791238502,0.000110752769949316
12.0695470202339,0.000110767223961341
12.0920149166177,0.000110781660975318
12.1144828130014,0.000110796081048235
12.1369507093852,0.000110810484236763
12.1594186057689,0.000110824870597264
12.1818865021526,0.000110839240185789
12.2043543985364,0.00011085359305808
12.2268222949201,0.000110867929269575
12.2492901913039,0.000110882248875409
12.2717580876876,0.000110896551930416
12.2942259840713,0.000110910838489132
12.3166938804551,0.000110925108605798
12.3391617768388,0.000110939362334358
12.3616296732226,0.000110953599728468
12.3840975696063,0.000110967820841493
12.40656546599,0.000110982025726509
12.4290333623738,0.000110996214436311
12.4515012587575,0.000111010387023407
12.4739691551413,0.000111024543540025
12.496437051525,0.000111038684038117
12.5189049479087,0.000111052808569355
12.5413728442925,0.000111066917185138
12.5638407406762,0.000111081009936591
12.58630863706,0.000111095086874571
12.6087765334437,0.000111109148049662
12.6312444298274,0.000111123193512186
12.6537123262112,0.000111137223312198
12.6761802225949,0.000111151237499489
12.6986481189787,0.000111165236123593
12.7211160153624,0.00011117921923378
12.7435839117461,0.000111193186879067
12.7660518081299,0.000111207139108214
12.7885197045136,0.000111221075969729
12.8109876008974,0.000111234997511865
12.8334554972811,0.00011124890378263
12.8559233936648,0.00011126279482978
12.8783912900486,0.000111276670700827
12.9008591864323,0.00011129053144304
12.9233270828161,0.000111304377103441
12.9457949791998,0.000111318207728815
12.9682628755835,0.000111332023365706
12.9907307719673,0.000111345824060422
13.013198668351,0.000111359609859033
13.0356665647348,0.000111373380807376
13.0581344611185,0.000111387136951056
13.0806023575022,0.000111400878335447
13.103070253886,0.000111414605005694
13.1255381502697,0.000111428317006712
13.1480060466535,0.000111442014383193
13.1704739430372,0.000111455697179604
13.1929418394209,0.000111469365440187
13.2154097358047,0.000111483019208966
13.2378776321884,0.000111496658529742
13.2603455285722,0.000111510283446101
13.2828134249559,0.000111523894001408
13.3052813213396,0.000111537490238818
13.3277492177234,0.000111551072201268
13.3502171141071,0.000111564639931484
13.3726850104909,0.000111578193471982
13.3951529068746,0.000111591732865069
13.4176208032583,0.000111605258152841
13.4400886996421,0.000111618769377192
13.4625565960258,0.000111632266579806
13.4850244924096,0.000111645749802168
13.5074923887933,0.000111659219085557
13.529960285177,0.000111672674471053
13.5524281815608,0.000111686115999536
13.5748960779445,0.000111699543711687
13.5973639743283,0.000111712957647992
13.619831870712,0.00011172635784874
13.6422997670957,0.000111739744354025
13.6647676634795,0.000111753117203749
13.6872355598632,0.000111766476437624
13.709703456247,0.000111779822095167
13.7321713526307,0.000111793154215711
13.7546392490144,0.000111806472838399
13.7771071453982,0.000111819778002186
13.7995750417819,0.000111833069745843
13.8220429381657,0.000111846348107957
13.8445108345494,0.000111859613126933
13.8669787309331,0.000111872864840991
13.8894466273169,0.000111886103288174
13.9119145237006,0.000111899328506344
13.9343824200844,0.000111912540533184
13.9568503164681,0.000111925739406203
13.9793182128518,0.00011193892516273
14.0017861092356,0.000111952097839924
14.0242540056193,0.000111965257474765
14.0467219020031,0.000111978404104066
14.0691897983868,0.000111991537764464
14.0916576947706,0.00011200465849243
14.1141255911543,0.000112017766324263
14.136593487538,0.000112030861296094
14.1590613839218,0.000112043943443889
14.1815292803055,0.000112057012803447
14.2039971766893,0.000112070069410401
14.226465073073,0.000112083113300223
14.2489329694567,0.00011209614450822
14.2714008658405,0.000112109163069539
14.2938687622242,0.000112122169019164
14.316336658608,0.000112135162391922
14.3388045549917,0.000112148143222481
14.3612724513754,0.000112161111545349
14.3837403477592,0.00011217406739488
14.4062082441429,0.000112187010805271
14.4286761405267,0.000112199941810566
14.4511440369104,0.000112212860444654
14.4736119332941,0.00011222576674127
14.4960798296779,0.000112238660734001
14.5185477260616,0.00011225154245628
14.5410156224454,0.000112264411941391
14.5634835188291,0.00011227726922247
14.5859514152128,0.000112290114332504
14.6084193115966,0.000112302947304333
14.6308872079803,0.000112315768170652
14.6533551043641,0.000112328576964009
14.6758230007478,0.000112341373716809
14.6982908971315,0.000112354158461313
14.7207587935153,0.00011236693122964
14.743226689899,0.000112379692053766
14.7656945862828,0.000112392440965528
14.7881624826665,0.000112405177996621
14.8106303790502,0.000112417903178603
14.833098275434,0.000112430616542893
14.8555661718177,0.000112443318120771
14.8780340682015,0.000112456007943382
14.9005019645852,0.000112468686041736
14.9229698609689,0.000112481352446707
14.9454377573527,0.000112494007189034
14.9679056537364,0.000112506650299325
14.9903735501202,0.000112519281808053
15.0128414465039,0.000112531901745561
15.0353093428876,0.00011254451014206
15.0577772392714,0.000112557107027633
15.0802451356551,0.000112569692432231
15.1027130320389,0.000112582266385678
15.1251809284226,0.00011259482891767
15.1476488248063,0.000112607380057775
15.1701167211901,0.000112619919835437
15.1925846175738,0.000112632448279972
15.2150525139576,0.000112644965420572
15.2375204103413,0.000112657471286306
15.259988306725,0.000112669965906118
15.2824562031088,0.000112682449308832
15.3049240994925,0.000112694921523147
15.3273919958763,0.000112707382577642
15.34985989226,0.000112719832500777
15.3723277886437,0.000112732271320891
15.3947956850275,0.000112744699066204
15.4172635814112,0.000112757115764818
15.439731477795,0.000112769521444717
15.4621993741787,0.000112781916133768
15.4846672705624,0.000112794299859723
15.5071351669462,0.000112806672650217
15.5296030633299,0.00011281903453277
15.5520709597137,0.000112831385534789
15.5745388560974,0.000112843725683566
15.5970067524811,0.000112856055006281
15.6194746488649,0.000112868373530001
15.6419425452486,0.000112880681281683
15.6644104416324,0.000112892978288171
15.6868783380161,0.0001129052645762
15.7093462343998,0.000112917540172394
15.7318141307836,0.000112929805103268
15.7542820271673,0.000112942059395231
15.7767499235511,0.000112954303074581
15.7992178199348,0.000112966536167509
15.8216857163186,0.000112978758700103
15.8441536127023,0.00011299097069834
15.866621509086,0.000113003172188095
15.8890894054698,0.000113015363195137
15.9115573018535,0.00011302754374513
15.9340251982373,0.000113039713863636
15.956493094621,0.000113051873576112
15.9789609910047,0.000113064022907915
16.0014288873885,0.000113076161884297
16.0238967837722,0.000113088290530411
16.0463646801559,0.000113100408871309
16.0688325765397,0.000113112516931942
16.0913004729234,0.00011312461473716
16.1137683693072,0.000113136702311718
16.1362362656909,0.000113148779680268
16.1587041620747,0.000113160846867366
16.1811720584584,0.000113172903897471
16.2036399548421,0.000113184950794944
16.2261078512259,0.000113196987584051
16.2485757476096,0.00011320901428896
16.2710436439934,0.000113221030933745
16.2935115403771,0.000113233037542385
16.3159794367608,0.000113245034138765
16.3384473331446,0.000113257020746675
16.3609152295283,0.000113268997389814
16.3833831259121,0.000113280964091787
16.4058510222958,0.000113292920876105
16.4283189186795,0.00011330486776619
16.4507868150633,0.000113316804785371
16.473254711447,0.000113328731956887
16.4957226078308,0.000113340649303887
16.5181905042145,0.00011335255684943
16.5406584005982,0.000113364454616485
16.563126296982,0.000113376342627932
16.5855941933657,0.000113388220906564
16.6080620897495,0.000113400089475086
16.6305299861332,0.000113411948356114
16.6529978825169,0.000113423797572179
16.6754657789007,0.000113435637145724
16.6979336752844,0.000113447467099108
16.7204015716682,0.000113459287454602
16.7428694680519,0.000113471098234393
16.7653373644356,0.000113482899460584
16.7878052608194,0.000113494691155194
16.8102731572031,0.000113506473340156
16.8327410535869,0.000113518246037322
16.8552089499706,0.00011353000926846
16.8776768463543,0.000113541763055257
16.9001447427381,0.000113553507419317
16.9226126391218,0.000113565242382161
16.9450805355056,0.000113576967965232
16.9675484318893,0.000113588684189889
16.990016328273,0.000113600391077415
17.0124842246568,0.000113612088649008
17.0349521210405,0.00011362377692579
17.0574200174243,0.000113635455928803
17.079887913808,0.000113647125679012
17.1023558101917,0.0001136587861973
17.1248237065755,0.000113670437504476
17.1472916029592,0.00011368207962127
17.169759499343,0.000113693712568334
17.1922273957267,0.000113705336366247
17.2146952921104,0.000113716951035507
17.2371631884942,0.000113728556596539
17.2596310848779,0.000113740153069694
17.2820989812617,0.000113751740475244
17.3045668776454,0.00011376331883339
17.3270347740291,0.000113774888164256
17.3495026704129,0.000113786448487895
17.3719705667966,0.000113797999824283
17.3944384631804,0.000113809542193326
17.4169063595641,0.000113821075614856
17.4393742559479,0.000113832600108633
17.4618421523316,0.000113844115694344
17.4843100487153,0.000113855622391605
17.5067779450991,0.00011386712021996
17.5292458414828,0.000113878609198885
17.5517137378665,0.000113890089347782
17.5741816342503,0.000113901560685983
17.596649530634,0.000113913023232754
17.6191174270178,0.000113924477007286
17.6415853234015,0.000113935922028704
17.6640532197852,0.000113947358316065
17.686521116169,0.000113958785888356
17.7089890125527,0.000113970204764495
17.7314569089365,0.000113981614963335
17.7539248053202,0.000113993016503659
17.776392701704,0.000114004409404184
17.7988605980877,0.00011401579368356
17.8213284944714,0.000114027169360371
17.8437963908552,0.000114038536453135
17.8662642872389,0.000114049894980302
17.8887321836227,0.000114061244960261
17.9112000800064,0.000114072586411331
17.9336679763901,0.000114083919351769
17.9561358727739,0.000114095243799767
17.9786037691576,0.000114106559773453
18.0010716655414,0.000114117867290891
18.0235395619251,0.000114129166370081
18.0460074583088,0.00011414045702896
18.0684753546926,0.000114151739285402
18.0909432510763,0.00011416301315722
18.1134111474601,0.000114174278662161
18.1358790438438,0.000114185535817914
18.1583469402275,0.000114196784642104
18.1808148366113,0.000114208025152295
18.203282732995,0.000114219257365991
18.2257506293788,0.000114230481300633
18.2482185257625,0.000114241696973603
18.2706864221462,0.000114252904402223
18.29315431853,0.000114264103603755
18.3156222149137,0.000114275294595399
18.3380901112975,0.000114286477394299
18.3605580076812,0.000114297652017539
18.3830259040649,0.000114308818482143
18.4054938004487,0.000114319976805077
18.4279616968324,0.000114331127003249
18.4504295932162,0.00011434226909351
18.4728974895999,0.000114353403092651
18.4953653859836,0.000114364529017408
18.5178332823674,0.000114375646884459
18.5403011787511,0.000114386756710424
18.5627690751349,0.000114397858511868
18.5852369715186,0.000114408952305299
18.6077048679023,0.000114420038107169
18.6301727642861,0.000114431115933874
18.6526406606698,0.000114442185801756
18.6751085570536,0.0001144532477271
18.6975764534373,0.000114464301726136
18.720044349821,0.000114475347815039
18.7425122462048,0.000114486386009933
18.7649801425885,0.000114497416326882
18.7874480389723,0.000114508438781902
18.809915935356,0.00011451945339095
18.8323838317397,0.000114530460169933
18.8548517281235,0.000114541459134704
18.8773196245072,0.000114552450301062
18.899787520891,0.000114563433684755
18.9222554172747,0.000114574409301477
18.9447233136584,0.00011458537716687
18.9671912100422,0.000114596337296525
18.9896591064259,0.00011460728970598
19.0121270028097,0.000114618234410722
19.0345948991934,0.000114629171426188
19.0570627955771,0.000114640100767761
19.0795306919609,0.000114651022450777
19.1019985883446,0.000114661936490518
19.1244664847284,0.000114672842902217
19.1469343811121,0.000114683741701057
19.1694022774958,0.000114694632902172
19.1918701738796,0.000114705516520645
19.2143380702633,0.00011471639257151
19.2368059666471,0.000114727261069752
19.2592738630308,0.000114738122030306
19.2817417594145,0.00011474897546806
19.3042096557983,0.000114759821397853
19.326677552182,0.000114770659834474
19.3491454485658,0.000114781490792666
19.3716133449495,0.000114792314287123
19.3940812413333,0.000114803130332493
19.416549137717,0.000114813938943373
19.4390170341007,0.000114824740134317
19.4614849304845,0.000114835533919829
19.4839528268682,0.000114846320314367
19.5064207232519,0.000114857099332344
19.5288886196357,0.000114867870988124
19.5513565160194,0.000114878635296027
19.5738244124032,0.000114889392270325
19.5962923087869,0.000114900141925247
19.6187602051707,0.000114910884274973
19.6412281015544,0.000114921619333641
19.6636959979381,0.000114932347115341
19.6861638943219,0.000114943067634121
19.7086317907056,0.000114953780903981
19.7310996870894,0.00011496448693888
19.7535675834731,0.000114975185752728
19.7760354798568,0.000114985877359397
19.7985033762406,0.000114996561772709
19.8209712726243,0.000115007239006445
19.8434391690081,0.000115017909074344
19.8659070653918,0.000115028571990099
19.8883749617755,0.00011503922776736
19.9108428581593,0.000115049876419736
19.933310754543,0.000115060517960791
19.9557786509268,0.000115071152404048
19.9782465473105,0.000115081779762986
20.0007144436942,0.000115092400051044
20.023182340078,0.000115103013281616
20.0456502364617,0.000115113619468056
20.0681181328455,0.000115124218623677
20.0905860292292,0.000115134810761749
20.1130539256129,0.0001151453958955
20.1355218219967,0.00011515597403812
20.1579897183804,0.000115166545202754
20.1804576147642,0.000115177109402509
20.2029255111479,0.000115187666650451
20.2253934075316,0.000115198216959604
20.2478613039154,0.000115208760342954
20.2703292002991,0.000115219296813446
20.2927970966829,0.000115229826383983
20.3152649930666,0.000115240349067431
20.3377328894503,0.000115250864876616
20.3602007858341,0.000115261373824323
20.3826686822178,0.0001152718759233
20.4051365786016,0.000115282371186253
20.4276044749853,0.000115292859625852
20.450072371369,0.000115303341254728
20.4725402677528,0.00011531381608547
20.4950081641365,0.000115324284130633
20.5174760605203,0.000115334745402731
20.539943956904,0.00011534519991424
20.5624118532877,0.000115355647677601
20.5848797496715,0.000115366088705212
20.6073476460552,0.000115376523009439
20.629815542439,0.000115386950602607
20.6522834388227,0.000115397371497004
20.6747513352064,0.000115407785704882
20.6972192315902,0.000115418193238455
20.7196871279739,0.000115428594109902
20.7421550243577,0.000115438988331363
20.7646229207414,0.000115449375914942
20.7870908171251,0.000115459756872709
20.8095587135089,0.000115470131216694
20.8320266098926,0.000115480498958894
20.8544945062764,0.000115490860111269
20.8769624026601,0.000115501214685743
20.8994302990438,0.000115511562694204
20.9218981954276,0.000115521904148505
20.9443660918113,0.000115532239060466
20.9668339881951,0.000115542567441867
20.9893018845788,0.000115552889304457
21.0117697809625,0.000115563204659949
21.0342376773463,0.00011557351352002
21.05670557373,0.000115583815896314
21.0791734701138,0.00011559411180044
21.1016413664975,0.000115604401243973
21.1241092628813,0.000115614684238453
21.146577159265,0.000115624960795386
21.1690450556487,0.000115635230926246
21.1915129520325,0.000115645494642472
21.2139808484162,0.000115655751955467
21.2364487448,0.000115666002876606
21.2589166411837,0.000115676247417225
21.2813845375674,0.00011568648558863
21.3038524339512,0.000115696717402093
21.3263203303349,0.000115706942868854
21.3487882267187,0.000115717162000119
21.3712561231024,0.000115727374807062
21.3937240194861,0.000115737581300825
21.4161919158699,0.000115747781492516
21.4386598122536,0.000115757975393212
21.4611277086374,0.000115768163013957
21.4835956050211,0.000115778344365765
21.5060635014048,0.000115788519459615
21.5285313977886,0.000115798688306457
21.5509992941723,0.000115808850917208
21.5734671905561,0.000115819007302754
21.5959350869398,0.000115829157473949
21.6184029833235,0.000115839301441617
21.6408708797073,0.000115849439216549
21.663338776091,0.000115859570809508
21.6858066724748,0.000115869696231223
21.7082745688585,0.000115879815492393
21.7307424652422,0.000115889928603688
21.753210361626,0.000115900035575746
21.7756782580097,0.000115910136419176
21.7981461543935,0.000115920231144554
21.8206140507772,0.000115930319762429
21.8430819471609,0.000115940402283318
21.8655498435447,0.00011595047871771
21.8880177399284,0.000115960549076062
21.9104856363122,0.000115970613368802
21.9329535326959,0.00011598067160633
21.9554214290796,0.000115990723799014
21.9778893254634,0.000116000769957195
22.0003572218471,0.000116010810091184
22.0228251182309,0.000116020844211263
22.0452930146146,0.000116030872327684
22.0677609109983,0.000116040894450671
22.0902288073821,0.000116050910590421
22.1126967037658,0.000116060920757099
22.1351646001496,0.000116070924960843
22.1576324965333,0.000116080923211764
22.180100392917,0.000116090915519942
22.2025682893008,0.000116100901895432
22.2250361856845,0.000116110882348258
22.2475040820683,0.000116120856888418
22.269971978452,0.000116130825525881
22.2924398748357,0.000116140788270588
22.3149077712195,0.000116150745132455
22.3373756676032,0.000116160696121366
22.359843563987,0.000116170641247182
22.3823114603707,0.000116180580519735
22.4047793567544,0.000116190513948828
22.4272472531382,0.000116200441544239
22.4497151495219,0.000116210363315719
22.4721830459057,0.000116220279272991
22.4946509422894,0.000116230189425752
22.5171188386731,0.000116240093783673
22.5395867350569,0.000116249992356396
22.5620546314406,0.000116259885153539
22.5845225278244,0.000116269772184692
22.6069904242081,0.000116279653459421
22.6294583205918,0.000116289528987262
22.6519262169756,0.000116299398777728
22.6743941133593,0.000116309262840305
22.6968620097431,0.000116319121184454
22.7193299061268,0.000116328973819608
22.7417978025105,0.000116338820755177
22.7642656988943,0.000116348662000544
22.786733595278,0.000116358497565066
22.8092014916618,0.000116368327458076
22.8316693880455,0.000116378151688881
22.8541372844292,0.000116387970266762
22.876605180813,0.000116397783200977
22.8990730771967,0.000116407590500756
22.9215409735805,0.000116417392175307
22.9440088699642,0.000116427188233811
22.9664767663479,0.000116436978685426
22.9889446627317,0.000116446763539284
23.0114125591154,0.000116456542804494
23.0338804554992,0.000116466316490138
23.0563483518829,0.000116476084605275
23.0788162482667,0.000116485847158942
23.1012841446504,0.000116495604160148
23.1237520410341,0.00011650535561788
23.1462199374179,0.000116515101541101
23.1686878338016,0.000116524841938749
23.1911557301854,0.00011653457681974
23.2136236265691,0.000116544306192964
23.2360915229528,0.000116554030067289
23.2585594193366,0.000116563748451559
23.2810273157203,0.000116573461354594
23.3034952121041,0.000116583168785191
23.3259631084878,0.000116592870752125
23.3484310048715,0.000116602567264145
23.3708989012553,0.000116612258329979
23.393366797639,0.000116621943958332
23.4158346940228,0.000116631624157885
23.4383025904065,0.000116641298937297
23.4607704867902,0.000116650968305203
23.483238383174,0.000116660632270216
23.5057062795577,0.000116670290840927
23.5281741759415,0.000116679944025904
23.5506420723252,0.000116689591833692
23.5731099687089,0.000116699234272814
23.5955778650927,0.000116708871351771
23.6180457614764,0.000116718503079042
23.6405136578602,0.000116728129463082
23.6629815542439,0.000116737750512327
23.6854494506276,0.000116747366235189
23.7079173470114,0.000116756976640058
23.7303852433951,0.000116766581735304
23.7528531397789,0.000116776181529272
23.7753210361626,0.000116785776030288
23.7977889325463,0.000116795365246657
23.8202568289301,0.00011680494918666
23.8427247253138,0.000116814527858558
23.8651926216976,0.00011682410127059
23.8876605180813,0.000116833669430976
23.910128414465,0.000116843232347911
23.9325963108488,0.000116852790029572
23.9550642072325,0.000116862342484114
23.9775321036163,0.00011687188971967
24,0.000116881431744354


==> DATA/porosity_approximations.dat <==
D,f,f1,f2
0,0,0,0
1.51561425849704e-05,3.39178883312918e-07,3.39182739061972e-07,3.09757489820439e-07
2.566182979007e-05,5.99018918082498e-07,5.99031358949589e-07,5.79660293150158e-07
3.61675169951696e-05,8.86719453895002e-07,8.86752416131515e-07,8.72008122682633e-07
5.10900097567701e-05,1.32722835490332e-06,1.32731769567847e-06,1.31534932766726e-06
7.88469356070695e-05,2.21652996597883e-06,2.21681195183072e-06,2.20442444849477e-06
0.000116339090138575,3.51535494463033e-06,3.51605455756286e-06,3.50215064380813e-06
0.000167044521317028,5.40138852784417e-06,5.40291011637828e-06,5.3863137282695e-06
0.000233903964429075,8.05755540849713e-06,8.06055990367785e-06,8.04036950396285e-06
0.00032035107337854,1.17090045596677e-05,1.17145227110749e-05,1.16900519893891e-05
0.000430176127969799,1.66215413931655e-05,1.66311179521655e-05,1.6601999199079e-05
0.000567541610319231,2.31053278505996e-05,2.31212045876518e-05,2.30875876333581e-05
0.000736977537791205,3.1517669324103e-05,3.1543013084891e-05,3.15058965945275e-05
0.000943377838870501,4.22656696796619e-05,4.23048528044529e-05,4.22665919834045e-05
0.00119199592397802,5.58086583263672e-05,5.58675995225323e-05,5.58326525181008e-05
0.0014884399856429,7.26603940719366e-05,7.27469687538441e-05,7.27229629646304e-05
0.0018386685183191,9.33910549953393e-05,9.35155851602176e-05,9.35148061710484e-05
0.00224898616817899,0.00011862900520025,0.000118804840069138,0.000118846270496376
0.00272604032798557,0.000149062347042781,0.00014930654703204,0.000149418610385534
0.00327681870921796,0.000185440258241376,0.000185774396324864,0.00018599859242366
0.00390864814549519,0.000228574114207506,0.000229025210417186,0.000229420864090023
0.0046291946566416,0.000279338379364319,0.000279939986031185,0.000280590369913874
0.00544646543909252,0.000338671293590442,0.00033946475113748,0.000340484886621562
0.00636881215811315,0.000407575288183587,0.000408611173491758,0.000410157661040796
0.00740493682200385,0.000487117198286803,0.000488456990560064,0.000490740272481073
0.00856389914113176,0.000578428164583739,0.000580146156312296,0.000583445670486634
0.00985512709569432,0.000682703324742964,0.000684888809142742,0.000689571553283873
0.0112884287546553,0.000801201108732545,0.000803960878109436,0.000810503967116694
0.0128740073433433,0.000935242255215481,0.000938703449408471,0.000947721318033623
0.0146224791122559,0.00108620847808762,0.00109052182667793,0.00110279880226603
0.0165448933479641,0.00125554068159819,0.00126088418836514,0.00127741323323079
0.018652754773578,0.00144473669158531,0.00145131981533327,0.00147334831653315
0.0209580468441233,0.00165534831047435,0.00166341670149897,0.00169250026075495
0.0234732609976107,0.00188897809812241,0.00189881895947377,0.00193688423015097
0.0262114207446542,0.00214727480227925,0.00215922294507374,0.00220864060763612
0.0291861108558587,0.00243192829832989,0.00244637297408585,0.00251004203879184
0.0324114992497407,0.00274466280851044,0.00276205539971634,0.0028435000334419
0.0359023610291083,0.00308722921440662,0.00310809187855702,0.00321157202259143
0.0396740850992383,0.00346139449510705,0.00348632984491072,0.00361696677737852
0.0437426823371197,0.00386893007178661,0.00389863199493377,0.00406255003747838
0.048124771981187,0.0043115967469428,0.00434686244633517,0.00455134774705666
0.0528375518999195,0.00479112678428824,0.00483287011911398,0.00508654724049669
0.0578987643612943,0.00530920441796553,0.00535847063590317,0.00567149751030984
0.0633266433427534,0.00586744357710132,0.0059254255029846,0.00630970684484648
0.0691399188865204,0.0064673708788772,0.00653542674540014,0.00700484668685683
0.0753578943327034,0.00711041596345243,0.00719008915312915,0.00776076445491492
0.0820007567196758,0.00779792599982242,0.00789096738498983,0.0085815263006413
0.0890903363686215,0.00853122649832683,0.00863962083020339,0.00947152034902928
0.0966517459642413,0.00931177122090588,0.00943777065608593,0.0104356818814196
0.104716708123982,0.0101414595189785,0.0102876307435632,0.0114799580737852
0.113330173004847,0.0110232729132504,0.0111925714307524,0.0126122476792337
0.122564130065489,0.0119625994380871,0.0121585018298022,0.0138443864885701
0.132549863840947,0.0129703088816319,0.013197083037097,0.0151968170283237
0.143572303050263,0.0140717243044897,0.0143351046003624,0.0167122674817458
0.156514948244509,0.0153490165340661,0.0156587640043848,0.0185200737752654
0.168545526105587,0.0165199518341454,0.0168760352186142,0.0202262227979574
0.180576103966666,0.0176743071891112,0.0180798444088456,0.0219556862404757
0.191510560358926,0.0187086963016832,0.0191618704027035,0.0235467313795725
0.201671670056265,0.0196570192624749,0.0201567523524365,0.025040829374008
0.211326129595326,0.0205463751853622,0.021092386459449,0.0264737577901283
0.220603478338724,0.0213901773175609,0.0219825279651056,0.0278624939837042
0.229577842010665,0.0221962902183407,0.0228352050257174,0.0292164838162217
0.238297762629127,0.0229699870221894,0.0236557784610072,0.0305417587518202
0.246797771064026,0.0237151044151929,0.0244481345595974,0.0318425142344177
0.255103892011692,0.0244345950730744,0.025215254718049,0.0331218521954225
0.26323653406882,0.025130820345184,0.0259595165440683,0.0343821649389052
0.271212192476916,0.025805723882999,0.0266828721744219,0.0356253585212849
0.279044551416786,0.0264609442417257,0.0273869638557181,0.0368529964348795
0.286745129672123,0.0270978828961027,0.0280731933065906,0.0380663804679606
0.294323845229573,0.027717761544673,0.0287427806188448,0.039266624401575
0.301789289193757,0.0283216525719075,0.0293967949928729,0.040454685814183
0.309149010644729,0.0289105086356995,0.0300361850142225,0.0416314022086972
0.316409708796165,0.029485183239071,0.0306617995814082,0.0427975144745247
0.323577356866067,0.0300464448196144,0.0312744020784738,0.0439536808905192
0.330657354507306,0.030594992268335,0.0318746863355822,0.0451004968696135
0.337654558855826,0.0311314603178792,0.0324632817084016,0.0462384960027414
0.344573399693079,0.0316564310232243,0.0330407649457579,0.0473681653596308
0.351417931534946,0.0321704398916517,0.033607666331857,0.0484899511774087
0.358191855642344,0.0326739794695533,0.034164473106239,0.0496042600315844
0.364898626187805,0.0331675089193557,0.0347116395847013,0.0507114742112793
0.371541400353365,0.0336514517514446,0.0352495842524976,0.0518119417369461
0.378123130102839,0.0341262038897764,0.0357786983412275,0.0529059899388318
0.384646535243842,0.034592132856633,0.0362993446016032,0.0539939196357887
0.391114167635016,0.0350495834433355,0.0368118633307386,0.0550760146026809
0.397528430586873,0.0354988799522006,0.037316574635846,0.0561525438006093
0.403891567685392,0.0359403262172755,0.0378137782264625,0.0572237585852573
0.4102056865539,0.0363742080290642,0.0383037559197047,0.058289895853697
0.416472783797879,0.0368007955172231,0.0387867741358554,0.0593511815205668
0.422694693262924,0.0372203402661196,0.0392630804441378,0.0604078210743131
0.428873200509468,0.0376330836535073,0.0397329128442536,0.0614600183753495
0.435009977450693,0.0380392528929755,0.040196495141799,0.0625079640645471
0.441106617743911,0.0384390638781558,0.0406540400423512,0.0635518410948185
0.447164612045259,0.03883271999096,0.0411057476565369,0.0645918200522771
0.45318541111661,0.0392204166129113,0.0415518105503005,0.0656280695773764
0.459170362282459,0.0396023373559039,0.0419924093097398,0.0666607450947728
0.465120754372089,0.0399786573299713,0.0424277161841436,0.0676899961868549
0.471037848814872,0.0403495453799179,0.0428578975894812,0.0687159716979631
0.476922806761396,0.0407151597781144,0.0432831090306187,0.0697388068386647
0.48277679909965,0.0410756553606938,0.0437035033030213,0.0707586420247474
0.488600874510104,0.041431175591465,0.0441192211788455,0.0717755996988694
0.494396088061674,0.0417818607379075,0.0445304008574095,0.0727898064961829
0.500163445016236,0.0421278445929191,0.0449371740844534,0.0738013832779492
0.505903878653661,0.0424692533819909,0.0453396647869108,0.0748104410288914
0.511618308430544,0.0428062094463642,0.0457379933382819,0.0758170908807612
0.517307644448512,0.0431388316171332,0.0461322769657811,0.0768214447879087
0.522972696825784,0.0434672300835169,0.046522623610051,0.0778235993781965
0.528614347067911,0.0437915165179077,0.0469091438927461,0.0788236661029043
0.534233314213032,0.0441117906973378,0.0472919351514441,0.0798217297143885
0.539830411981074,0.0444281554292827,0.0476710991789842,0.0808178937226184
0.545406319555367,0.0447407035925309,0.0480467266981292,0.0818122395847883
0.550961836332,0.0450495326100626,0.0484189146829891,0.0828048719748414
0.556497577918479,0.0453547275361215,0.048787745986269,0.0837958644629336
0.562014230626157,0.0456563753837304,0.0491533065377266,0.0847853048396768
0.567512462657122,0.0459545602158346,0.0495156794208636,0.0857732792155077
0.572992875315974,0.0462493606188512,0.0498749417569902,0.0867598631548746
0.578456044950074,0.0465408521214477,0.0502311675885124,0.0877451290955981
0.583902568451374,0.04682910968693,0.0505844309010103,0.0887291544986114
0.589333050233452,0.0471142070271048,0.0509348047842999,0.089712019485818
0.594748037469955,0.0473962132657201,0.0512823573078285,0.0906937950651571
0.600148025671375,0.0476751933813168,0.0516271520034317,0.091674544021463
0.605533539804446,0.047951212487552,0.0519692531191507,0.0926543355769434
0.610905120239493,0.0482243350926484,0.0523087247129227,0.0936332428455782
0.616263232912658,0.0484946205860374,0.0526456250210856,0.094611326416345
0.621608407762884,0.048762130317293,0.0529800152415703,0.095588659548057
0.626941029073104,0.0490269171288039,0.0533119464403367,0.0965652898124367
0.632261628656655,0.0492890400533258,0.05364147791453,0.0975412926801546
0.637570558774324,0.0495485481287317,0.0539686568795912,0.0985167115735047
0.642868338727748,0.0498054975095697,0.0542935399664684,0.0994916214151644
0.64815533876982,0.0500599360218651,0.0546161737479506,0.100466070546758
0.65343194588803,0.0503119113506843,0.054936605024204,0.101440111122849
0.658698648716054,0.050561475036861,0.0552548859343413,0.102413814828679
0.663955738169333,0.0508086682904838,0.0555710558656491,0.103387217534159
0.669203670038106,0.0510535392218323,0.0558851634069113,0.104360386290875
0.674442825642271,0.0512961315239175,0.0561972519045978,0.105333375063436
0.679673525027502,0.05153648522802,0.0565073603656543,0.106306227068142
0.68489615488674,0.0517746426387849,0.0568155310882378,0.107278998520428
0.690110999548304,0.0520106406150099,0.0571217996803096,0.108251727163951
0.695318453092197,0.0522445202513953,0.0574262075841943,0.109224471772488
0.700518886130874,0.0524763207909294,0.0577287942065703,0.110197287346725
0.705712552737358,0.0527060755788216,0.0580295915859548,0.111170207624072
0.710899819734643,0.0529338222994317,0.0583286377481413,0.112143287957643
0.716080971569304,0.0531595943319716,0.0586259653961314,0.113116568773845
0.721256385630897,0.0533834284525726,0.0589216120217939,0.114090108457514
0.72642629745614,0.0536053546553384,0.0592156064744865,0.115063939204735
0.731591026812797,0.0538254059888673,0.0595079819236773,0.116038109505358
0.736750826456265,0.0540436120608424,0.0597987672564751,0.117012655657127
0.741906070865478,0.0542600070473039,0.0600879977367999,0.117987637391478
0.747056969569752,0.0544746176142039,0.0603756988861807,0.118963083693895
0.75220381148209,0.0546874732504529,0.0606619002541329,0.11993903895233
0.757346882329962,0.0548986027782505,0.0609466307670994,0.120915547361405
0.762486403209107,0.0551080318732808,0.0612299153613602,0.1218926412223
0.767622710203892,0.0553157904094106,0.0615117849043168,0.122870375071453
0.772756054401902,0.0555219042962412,0.0617922651612132,0.123848787672571
0.777886664351444,0.0557263980944928,0.0620713802946235,0.12482791383454
0.783014760812836,0.0559292956383876,0.0623491536950185,0.125807787199368
0.78814063906061,0.0561306232749496,0.0626256124254064,0.126788455983409
0.793264564107053,0.0563304056944917,0.0629007815268785,0.127769962977703
0.798386677993549,0.0565286624069408,0.0631746791135573,0.128752327715431
0.80350724192215,0.056725417191808,0.0634473293834505,0.129735592846362
0.808626557351334,0.0569206949384467,0.063718758314068,0.130719809092731
0.813744849256405,0.0571145171934109,0.0639889874732989,0.131705012806578
0.818862229387493,0.0573069008969205,0.0642580321830905,0.132691218791782
0.823979029274075,0.0574978709257494,0.0645259190465536,0.133678484460546
0.829095416823856,0.0576874456473153,0.0647926657648087,0.134666835973867
0.834211648814808,0.0578756464002696,0.0650582944023365,0.135656316912057
0.83932790795307,0.0580624914527491,0.0653228228884734,0.136646956803462
0.844444451594965,0.0582480014785735,0.0655862727433643,0.137638799883981
0.849561465483913,0.0584321942192231,0.0658486615185574,0.138631876775046
0.854679125510174,0.0586150867815204,0.0661100060245986,0.139626216406933
0.859797680503216,0.0587966985818327,0.0663703265471923,0.140621862118584
0.864917265364266,0.0589770446990331,0.0666296373298357,0.141618835324414
0.870038181921853,0.0591561458108242,0.0668879608341794,0.142617190171559
0.875160560469906,0.0593340162785153,0.0671453106029685,0.143616947623425
0.880284558452548,0.0595106711909433,0.0674017013602824,0.144618134112914
0.885410452956955,0.0596861294889435,0.0676571535870533,0.145620799671988
0.890538436270989,0.0598604069002424,0.0679116832775617,0.146624978001451
0.895668664156727,0.0600335176706886,0.0681653044097057,0.147630695845564
0.900801314579101,0.0602054765726179,0.068418031870214,0.148637984482523
0.905936501766345,0.0603762960333093,0.0686698772293858,0.149646862852868
0.9110745237061,0.0605459943588573,0.0689208608716419,0.150657386192528
0.91621549347982,0.0607145834752459,0.0691709939187249,0.151669573600599
0.921359692775962,0.0608820806180327,0.0694202955094671,0.152683477555703
0.926507246960269,0.061048497673327,0.069668776987415,0.153699119946158
0.931658269927437,0.0612138459947597,0.0699164490036792,0.154716520529901
0.936813073961459,0.0613781430839029,0.0701633315609847,0.155735738436846
0.941971706628036,0.061541397765642,0.0704094317804955,0.156756780662243
0.947134411201379,0.0617036249055994,0.0706547659883467,0.157779693065499
0.952301325537262,0.0618648358324562,0.0708993453101014,0.158804500813542
0.957472616577546,0.0620250426101872,0.0711431821003135,0.159831234989872
0.962648483407632,0.062184258102482,0.0713862900613671,0.16085993323077
0.967829036869092,0.062342492276766,0.0716286785948787,0.16189061579281
0.973014523756809,0.0624997590777114,0.0718703633127314,0.162923330134489
0.978205090510136,0.0626560691931233,0.0721113549668367,0.163958103918594
0.983400921847648,0.0628114342948621,0.0723516659408304,0.164994972589008
0.988602084163862,0.0629658623677287,0.0725913030167009,0.166033948109285
0.993808849350098,0.0631193673487368,0.0728302823150108,0.167075083626038
0.999021329740501,0.0632719582666978,0.0730686124572365,0.16811840056808
1,0.0633004880933055,0.0731132591298478,0.168314404257398


==> DATA/rising_groundwater_data.dat <==
x,T1,T200,T400,T600,T800,T1000,A1,A200,A400,A600,A800,A1000
0.587587587587588,0.999995941184725,1.00041890695045,1.00050622870949,1.0005696610421,1.0006217794286,1.00066668504039,0.999995941184725,2,2,2,2,2
0.588588588588589,0.999906897877506,1.00041603289662,1.00050371209659,1.00056731246082,1.00061957046336,1.00066458647292,0.999906897877506,2,2,2,2,2
0.58958958958959,0.999712236826639,1.00041314695972,1.00050119015429,1.00056495730697,1.00061735558677,1.00066248425342,0.999712236826639,2,2,2,2,2
0.590590590590591,0.999416673756713,1.00041025004947,1.00049866267091,1.00056259536485,1.00061513459801,1.00066037799149,0.999416673756713,2,2,2,2,2
0.591591591591592,0.999024685329395,1.00040734331817,1.00049612976233,1.00056022686611,1.00061290776784,1.00065826777196,0.999024685329395,2,2,2,2,2
0.592592592592593,0.998540524575617,1.00040442756244,1.00049359109955,1.00055785164104,1.00061067490204,1.00065615319522,0.998540524575617,2,2,2,2,2
0.593593593593594,0.997968234118768,1.00040150374293,1.00049104666714,1.00055546995434,1.00060843626615,1.00065403432877,0.997968234118768,2,2,2,2,2
0.594594594594595,0.997311659020173,1.00039857242143,1.00048849600287,1.00055308168181,1.00060619166417,1.00065191077151,0.997311659020173,2,2,2,2,2
0.595595595595596,0.996574458309198,1.00039563426453,1.00048593895079,1.00055068711803,1.00060394134819,1.00064978258272,0.996574458309198,2,2,2,2,2
0.596596596596597,0.995760115893299,1.00039268949588,1.00048337491568,1.00054828617792,1.00060168511344,1.00064764936828,0.995760115893299,2,2,2,2,2
0.597597597597598,0.994871950540672,1.00038973840155,1.00048080360907,1.00054587917707,1.00059942319186,1.00064551118874,0.994871950540672,2,2,2,2,2
0.598598598598599,0.993913125107977,1.00038678077954,1.00047822432172,1.00054346605714,1.00059715536479,1.00064336766539,0.993913125107977,2,2,2,2,2
0.5995995995996,0.992886655262014,1.00038381646066,1.00047563665939,1.00054104714043,1.00059488183925,1.00064121886908,0.992886655262014,2,2,2,2,2
0.600600600600601,0.991795417573029,1.00038084474698,1.00047303983619,1.00053862237759,1.00059260237985,1.00063906444406,0.991795417573029,2,2,2,2,2
0.601601601601602,0.990642157014474,1.00037786495607,1.00047043339573,1.00053619207876,1.00059031716623,1.00063690447909,0.990642157014474,2,2,2,2,2
0.602602602602603,0.989429493977296,1.00037487585366,1.00046781652751,1.00053375618186,1.00058802594565,1.00063473864723,0.989429493977296,2,2,2,2,2
0.603603603603604,0.98815993081882,1.00037187622218,1.0004651887682,1.00053131496323,1.00058572887021,1.00063256706069,0.98815993081882,2,2,2,2,2
0.604604604604605,0.986835858016015,1.00036886430565,1.00046254934196,1.00052886832447,1.00058342567134,1.00063038942484,0.986835858016015,2,2,2,2,2
0.605605605605606,0.985459559902602,1.00036583839685,1.00045989783676,1.00052641648586,1.00058111647558,1.00062820587818,0.985459559902602,2,2,2,2,2
0.606606606606607,0.984033220069362,1.00036279631882,1.00045723356791,1.00052395928999,1.00057880100196,1.00062601615925,0.984033220069362,2,2,2,2,2
0.607607607607608,0.982558926414826,1.00035973601897,1.00045455622521,1.00052149688102,1.00057647935535,1.00062382043276,0.982558926414826,2,2,2,2,2
0.608608608608609,0.981038675879457,1.00035665510722,1.00045186525799,1.00051902902361,1.00057415124732,1.00062161846859,0.981038675879457,2,2,2,2,2
0.60960960960961,0.979474378912353,1.00035355144036,1.00044916049047,1.00051655577078,1.00057181676656,1.00061941045479,0.979474378912353,2,2,2,2,2
0.610610610610611,0.977867863669662,1.00035042272156,1.00044644152611,1.00051407679703,1.00056947562326,1.00061719618826,0.977867863669662,2,2,2,2,2
0.611611611611612,0.976220879965737,1.00034726705498,1.00044370833102,1.00051159205695,1.00056712789684,1.00061497587522,0.976220879965737,2,2,2,2,2
0.612612612612613,0.97453510299402,1.0003440825899,1.0004409606556,1.00050910113184,1.00056477330304,1.00061274933342,0.97453510299402,2,2,2,2,2
0.613613613613614,0.972812136865288,1.0003408680266,1.00043819858856,1.0005066038803,1.00056241191977,1.00061051678038,0.972812136865288,2,2,2,2,2
0.614614614614615,0.971053517911341,1.00033762227082,1.00043542199466,1.00050409979807,1.00056004347584,1.00060827804738,0.971053517911341,2,2,2,2,2
0.615615615615616,0.969260717822257,1.00033434487948,1.00043263104413,1.00050158866105,1.00055766805599,1.00060603335555,0.969260717822257,2,2,2,2,2
0.616616616616617,0.967435146587577,1.0003310356873,1.00042982566665,1.00049906989811,1.00055528540971,1.00060378254209,0.967435146587577,2,2,2,2,2
0.617617617617618,0.965578155311192,1.00032769519463,1.00042700606217,1.00049654322601,1.00055289563702,1.0006015258241,0.965578155311192,2,2,2,2,2
0.618618618618619,0.963691038873371,1.00032432414175,1.00042417217212,1.00049400803514,1.0005504985153,1.00059926303756,0.963691038873371,2,2,2,2,2
0.61961961961962,0.961775038431741,1.00032092385523,1.000421324178,1.00049146401496,1.00054809416758,1.00059699438865,0.961775038431741,2,2,2,2,2
0.620620620620621,0.959831343823626,1.00031749576947,1.0004184619909,1.00048891055241,1.00054568240531,1.00059471970614,0.959831343823626,1.97210690273904,2,2,2,2
0.621621621621622,0.957861095810822,1.00031404175464,1.00041558574306,1.00048634734593,1.00054326338074,1.00059243917981,0.957861095810822,1.91626413694831,2,2,2,2
0.622622622622623,0.955865388271893,1.00031056360643,1.00041269529624,1.00048377381609,1.00054083694355,1.00059015262677,0.955865388271893,1.86516887992847,2,2,2,2
0.623623623623624,0.953845270191678,1.00030706337225,1.00040979072929,1.00048118970599,1.00053840327889,1.00058786021663,0.953845270191678,1.81802909029249,2,2,2,2
0.624624624624625,0.951801747586065,1.00030354283882,1.00040687186444,1.00047859450332,1.00053596227581,1.00058556175217,0.951801747586065,1.77467092782168,2,2,2,2
0.625625625625626,0.949735785367874,1.00030000385666,1.00040393875135,1.00047598802538,1.00053351415234,1.00058325738085,0.949735785367874,1.73441388275804,2,2,2,2
0.626626626626627,0.947648309108173,1.00029644784985,1.00040099120844,1.0004733698514,1.00053105883408,1.0005809468902,0.947648309108173,1.69717695275183,2,2,2,2
0.627627627627628,0.945540206715373,1.0002928761234,1.00039802930153,1.00047073989106,1.00052859656733,1.00057863040523,0.945540206715373,1.66248615442813,2,2,2,2
0.628628628628629,0.943412329981267,1.00028928940622,1.00039505289518,1.00046809782616,1.00052612730668,1.00057630769884,0.943412329981267,1.63018218583019,2,2,2,2
0.62962962962963,0.941265496105436,1.00028568812479,1.00039206212262,1.00046544366227,1.0005236513169,1.0005739788747,0.941265496105436,1.60001039468071,2,2,2,2
0.630630630630631,0.939100489207936,1.00028207198006,1.00038905694087,1.00046277717907,1.00052116856895,1.00057164369287,0.939100489207936,1.57173587403475,2,2,2,2
0.631631631631632,0.936918061658766,1.00027844018845,1.00038603758812,1.00046009846605,1.00051867933117,1.00056930223794,0.936918061658766,1.54524812610693,2,2,2,2
0.632632632632633,0.934718935323459,1.00027479109493,1.00038300413658,1.00045740738108,1.00051618357364,1.00056695425971,0.934718935323459,1.5203098186237,2,2,2,2
0.633633633633634,0.932503802965293,1.00027112241368,1.00037995693427,1.00045470407201,1.00051368154906,1.00056459982665,0.932503802965293,1.49683841863401,2,2,2,2
0.634634634634635,0.930273329302032,1.00026743089484,1.00037689615158,1.00045198844369,1.00051117320596,1.00056223868153,0.930273329302032,1.47469805889957,2,2,2,2
0.635635635635636,0.928028152181328,1.00026371262565,1.00037382220617,1.00044926066783,1.00050865875946,1.00055987088017,0.928028152181328,1.45375386779923,1.98212142118405,2,2,2
0.636636636636637,0.92576888376735,1.00025996278669,1.00037073530262,1.00044652065907,1.00050613811445,1.00055749616182,0.92576888376735,1.43393151413596,1.94464772556171,2,2,2
0.637637637637638,0.92349611147648,1.00025617607757,1.00036763584144,1.00044376857565,1.00050361142629,1.00055511457357,0.92349611147648,1.41513004366182,1.90923449811945,2,2,2
0.638638638638639,0.921210399001432,1.00025234659712,1.00036452395539,1.00044100430562,1.00050107853532,1.00055272585498,0.921210399001432,1.39726590985502,1.87571365945662,2,2,2
0.63963963963964,0.918912287334988,1.00024846841448,1.00036139990575,1.00043822796017,1.00049853951758,1.00055033004871,0.918912287334988,1.38026945456463,1.84394499951905,2,2,2
0.640640640640641,0.916602295594707,1.00024453556569,1.0003582636231,1.00043543937154,1.00049599413209,1.00054792689889,0.916602295594707,1.36407720247311,1.81380072697402,2,2,2
0.641641641641642,0.914280921970134,1.00024054270427,1.00035511509528,1.00043263858002,1.00049344236174,1.00054551644856,0.914280921970134,1.34862512902526,1.7851519702867,2,2,2
0.642642642642643,0.911948644575706,1.00023648513256,1.00035195392326,1.00042982534526,1.00049088387459,1.0005430984512,0.911948644575706,1.33385430340033,1.75788009116377,2,2,2
0.643643643643644,0.909605922092316,1.00023235938474,1.0003487797062,1.00042699962677,1.00048831855498,1.0005406729557,0.909605922092316,1.31972720390644,1.73190939668446,2,2,2
0.644644644644645,0.907253194843285,1.00022816316058,1.00034559162381,1.00042416111048,1.00048574597982,1.00053823973024,0.907253194843285,1.3061938580068,1.70713924812088,2,2,2
0.645645645645646,0.904890885148799,1.00022389569349,1.00034238882347,1.00042130968156,1.00048316593992,1.00053579883559,0.904890885148799,1.29320238616738,1.68346520126143,2,2,2
0.646646646646647,0.902519398397061,1.00021955748831,1.00033917003899,1.00041844496769,1.00048057793174,1.00053335006055,0.902519398397061,1.28072703849968,1.66083521950734,2,2,2
0.647647647647648,0.900139123422501,1.00021515043189,1.00033593398306,1.00041556680221,1.00047798166866,1.00053089348417,0.900139123422501,1.268741553478,1.63919625705136,2,2,2
0.648648648648649,0.897750433393457,1.00021067734071,1.00033267900757,1.00041267478514,1.00047537658805,1.00052842892181,0.897750433393457,1.25719197688641,1.61843975929138,1.97968754169636,2,2
0.64964964964965,0.895353686280122,1.0002061418976,1.00032940350116,1.00040976873412,1.00047276235209,1.00052595647692,0.895353686280122,1.24604996652467,1.59850853963478,1.95096711274488,2,2
0.650650650650651,0.892949225522261,1.00020154808853,1.00032610558892,1.00040684826321,1.0004701383692,1.0005234759968,0.892949225522261,1.23532796214284,1.57942719492735,1.92352642771186,2,2
0.651651651651652,0.890537380630955,1.00019690006987,1.00032278352893,1.00040391321886,1.00046750428392,1.00052098761414,0.890537380630955,1.22496128743797,1.56106571638974,1.89717014534151,2,2
0.652652652652653,0.88811846756994,1.00019220153823,1.00031943544036,1.00040096327546,1.00046485951107,1.00051849121182,0.88811846756994,1.21492704933088,1.54337788527152,1.87182872121216,2,2
0.653653653653654,0.885692789645803,1.00018745552624,1.00031605968654,1.00039799835366,1.00046220371406,1.00051598695407,0.885692789645803,1.20522352289878,1.5263599382284,1.84749635355803,2,2
0.654654654654655,0.883260637524223,1.0001826636524,1.00031265461276,1.00039501823035,1.00045953634958,1.00051347475999,0.883260637524223,1.19583842515716,1.50998695544152,1.82413548572588,2,2
0.655655655655656,0.880822290255622,1.00017782573989,1.00030921889943,1.00039202293706,1.00045685713386,1.00051095482386,0.880822290255622,1.18672668437337,1.49416828650176,1.80160988863015,2,2
0.656656656656657,0.878378015236337,1.00017293888246,1.00030575128861,1.00038901238105,1.0004541655956,1.00050842709728,0.878378015236337,1.17787278791589,1.47887255945312,1.77987233099036,2,2
0.657657657657658,0.875928069068757,1.00016799686517,1.00030225089279,1.00038598672242,1.00045146152977,1.00050589179808,0.875928069068757,1.1692919258135,1.46412997279314,1.75896801977278,2,2
0.658658658658659,0.873472697692379,1.00016298919269,1.00029871689554,1.00038294600256,1.00044874455676,1.00050334890144,0.873472697692379,1.16095663550151,1.44988521621421,1.73881379692691,2,2
0.65965965965966,0.871012136996314,1.00015790065212,1.0002951488112,1.00037989049976,1.00044601456363,1.00050079863667,0.871012136996314,1.15283552446951,1.43607510986971,1.7193146952699,2,2
0.660660660660661,0.868546613110578,1.00015271086375,1.00029154615902,1.00037682036185,1.00044327126826,1.00049824098809,0.868546613110578,1.14491729346377,1.42267677120567,1.70043624894758,1.97819572668948,2
0.661661661661662,0.866076342834763,1.0001473947485,1.00028790868466,1.00037373594155,1.00044051464827,1.00049567617901,0.866076342834763,1.13721953550424,1.40972525678009,1.68223097805595,1.9547366993318,2
0.662662662662663,0.863601534015569,1.00014192335414,1.00028423602384,1.0003706374316,1.00043774450988,1.00049310418357,0.863601534015569,1.12972391632978,1.39718359704759,1.66464327776539,1.93210295848319,2
0.663663663663664,0.861122385853242,1.00013626575967,1.00028052791134,1.00036752518288,1.00043496090518,1.00049052519741,0.861122385853242,1.12239819097437,1.38498693983983,1.64757568870529,1.91016443757075,2
0.664664664664665,0.858639089328954,1.00013039112651,1.00027678386185,1.00036439934229,1.00043216370645,1.00048793916197,0.858639089328954,1.11523401037416,1.37311835313316,1.63100269589216,1.88888703865116,2
0.665665665665666,0.856151827409672,1.00012427119941,1.00027300339834,1.00036126015829,1.0004293530126,1.0004853462216,0.856151827409672,1.10822964589803,1.36157418709236,1.61491872828669,1.86826326948101,2
0.666666666666667,0.853660775494001,1.00011788205927,1.00026918577756,1.00035810762412,1.00042652873062,1.0004827462618,0.853660775494001,1.10141852681787,1.35042129196748,1.5994240571171,1.84842682226671,2
0.667667667667668,0.85116610156112,1.00011120541731,1.00026533026235,1.00035494177654,1.00042369097201,1.00048013935308,0.85116610156112,1.09474339665305,1.33954469825298,1.58434599985291,1.82914730145283,2
0.668668668668669,0.848667966755823,1.00010422870315,1.00026143590409,1.00035176234894,1.00042083964364,1.00047752530443,0.848667966755823,1.08819802581532,1.3289317535133,1.56966548121128,1.81039920890926,2
0.66966966966967,0.846166525158441,1.00009694458473,1.0002575018616,1.00034856906952,1.00041797483459,1.00047490409447,0.846166525158441,1.08177654881001,1.31857054242968,1.55536453604935,1.79215852966902,2
0.670670670670671,0.843661924692147,1.00008934912664,1.00025352722655,1.00034536132994,1.00041509641891,1.00047227544112,0.843661924692147,1.07547344018142,1.30844983765808,1.54142623513474,1.7744026326114,2
0.671671671671672,0.841154306847976,1.0000814378836,1.00024951136093,1.00034213848856,1.00041220443293,1.000469639221,0.841154306847976,1.06932987204451,1.29865204812143,1.52797422419835,1.75729640027527,1.98661857635219
0.672672672672673,0.838643807159982,1.00007319588678,1.00024545372342,1.00033889956028,1.00040929869197,1.00046699505559,0.838643807159982,1.06329514961873,1.28907539329586,1.51485563697299,1.74063588065012,1.96641612432725
0.673673673673674,0.836130555548703,1.00006457438863,1.00024135417131,1.00033564352868,1.00040637915789,1.00046434271997,0.836130555548703,1.05736119564382,1.2797035474982,1.50204589935259,1.72438825120698,1.94673060306136
0.674674674674675,0.833614676186091,1.00005543805067,1.00023721273107,1.00033236906085,1.00040344557121,1.00046168174511,0.833614676186091,1.05152380646757,1.27052795750424,1.4895321085409,1.70853625957757,1.92754041061423
0.675675675675676,0.831096288220605,1.00004545074388,1.00023302980521,1.00032907482926,1.00040049780842,1.00045901181691,0.831096288220605,1.04578540558428,1.26155336273371,1.47732131988314,1.69308927703257,1.90885723418199
0.676676676676677,0.828575505490833,1.0000338214441,1.00022880584187,1.00032575925168,1.00039753553013,1.00045633239369,0.828575505490833,1.04017299225225,1.25283378296725,1.46549457368225,1.67815536439724,1.89081615511224
0.677677677677678,0.826052437110934,1.00001854019695,1.00022454141199,1.00032242081947,1.00039455852786,1.00045364309614,0.826052437110934,1.03464338631444,1.24428253124258,1.45392167617072,1.66356082109887,1.87319996602701
0.678678678678679,0.823527187495774,0.999935278419269,1.00022023677212,1.00031905785748,1.00039156638804,1.00045094333823,0.823527187495774,1.0291933495569,1.23589300991984,1.44259267028277,1.64929233064571,1.85599199100865
0.67967967967968,0.820999856476489,0.999073383691297,1.00021589182696,1.00031566885092,1.00038855882834,1.00044823270856,0.820999856476489,1.02381980624878,1.22765895174858,1.43149809724837,1.63533724274817,1.83917638824796
0.680680680680681,0.818470539756436,0.997554363866634,1.00021150563353,1.0003122522148,1.00038553537685,1.00044551061225,0.818470539756436,1.01853435673317,1.21960351952387,1.42067268231456,1.62174184510525,1.82281100789594
0.681681681681682,0.81593932868959,0.99548636372985,1.00020707632117,1.00030880660784,1.00038249569838,1.00044277664361,0.81593932868959,1.01334232256047,1.21173729127492,1.41013225998938,1.60852722870383,1.80692219741828
0.682682682682683,0.813406310875909,0.992964030843781,1.00020260063578,1.00030533069809,1.00037943928773,1.00044003023654,0.813406310875909,1.008216504766,1.20400564435403,1.39979478394206,1.59558392353009,1.79137306311812
0.683683683683684,0.81087156996515,0.990069009310203,1.0001980739355,1.00030182345172,1.00037636578688,1.00043727102797,0.81087156996515,1.00315449566136,1.19640366721533,1.38965283876931,1.58290201032329,1.77615118187726
0.684684684684685,0.808335185990651,0.986870924617252,1.00019348990419,1.00029828388234,1.00037327469087,1.00043449851428,0.808335185990651,0.998155986966418,1.18893066131392,1.37970533566143,1.57048001000893,1.76125468435644
0.685685685685686,0.805797235652369,0.983428639594114,1.00018884075549,1.00029471130635,1.00037016565684,1.00043171240492,0.805797235652369,0.99324663715686,1.18163799545283,1.3700293537488,1.55842071204477,1.74681207034075
0.686686686686687,0.803257792002197,0.979791612957912,1.00018411722735,1.00029110506959,1.00036703822054,1.00042891228281,0.803257792002197,0.988392969868109,1.17445847526098,1.36052398065386,1.54658948604674,1.73265499143961
0.687687687687688,0.800716925106529,0.976001255430587,1.00017930906769,1.00028746476815,1.00036389209773,1.00042609794768,0.800716925106529,0.983593074675576,1.1673881998706,1.35118332506562,1.53497845026064,1.71877357545566
0.688688688688689,0.798174701999089,0.97209215481897,1.00017440530482,1.00028378995529,1.0003607269087,1.00042326907921,0.798174701999089,0.978846833048272,1.16042686425348,1.34200689545869,1.5235869266639,1.70516695786911
0.68968968968969,0.795631186436537,0.968093092752018,1.0001693949056,1.00028008033523,1.00035754247142,1.00042042556987,0.795631186436537,0.974176644949944,1.15361931682271,1.33306198869548,1.51250466056826,1.69194733244103
0.690690690690691,0.793086439690013,0.964027907756623,1.00016426707874,1.00027633546222,1.00035433853072,1.00041756719064,0.793086439690013,0.969553715124166,1.14690776078663,1.3242618064491,1.50161585211156,1.67896989777403
0.691691691691692,0.790540520219734,0.9599162741144,1.00015901173537,1.00027255492094,1.00035111504136,1.00041469391379,0.790540520219734,0.964976509150827,1.14028906084037,1.31560161252991,1.49091416421945,1.66622671590899
0.692692692692693,0.787993483683143,0.955774362125524,1.00015361935866,1.00026873803552,1.00034787189783,1.00041180558182,0.787993483683143,0.960450193553211,1.13377352005579,1.30709684655837,1.48042017306095,1.65374349956353
0.693693693693694,0.785445383521456,0.95161536100164,1.00014808079236,1.00026488405235,1.00034460920451,1.00040890222106,0.785445383521456,0.955984240511464,1.12738007668233,1.29877591285319,1.47017174902405,1.64156758519491
0.694694694694695,0.782896270657656,0.947449937383822,1.00014238630582,1.00026099187767,1.0003413270024,1.00040598371537,0.782896270657656,0.951558724399243,1.12106872815963,1.29057873192002,1.46008873568041,1.6295987394408
0.695695695695696,0.7803461936435,0.943286665776643,1.00013652459264,1.00025706027747,1.00033802552339,1.00040305011168,0.7803461936435,0.947172399397898,1.11483692779428,1.28250145619066,1.45016598458704,1.61783051298342
0.696696696696697,0.777795199028841,0.939132377076474,1.00013048129589,1.00025308765946,1.00033470491152,1.00040010130038,0.777795199028841,0.942837924290959,1.10871000998153,1.2745820956721,1.44045418136267,1.60632626705324
0.697697697697698,0.775243331108249,0.934992427407143,1.00012423796097,1.00024907230124,1.00033136545975,1.00039713731391,0.775243331108249,0.93854776182664,1.10267281782502,1.26679787382341,1.43092292982179,1.59504798582017
0.698698698698699,0.772690632195084,0.930870956373686,1.00011777124088,1.0002450121867,1.000328007326,1.00039415801568,0.772690632195084,0.934292455041722,1.0967063473499,1.25912023965808,1.42153413196626,1.58394802427444
0.6996996996997,0.770137142791323,0.92677112342537,1.00011105330151,1.00024090526729,1.00032463075339,1.00039116339268,0.770137142791323,0.930073232278399,1.09081302070762,1.25155280913684,1.41229259756607,1.57303238599529
0.700700700700701,0.76758290135883,0.922695272007446,1.00010405300828,1.00023674935204,1.00032123578468,1.00038815325421,0.76758290135883,0.925904316422337,1.08502131648616,1.24413831654999,1.40325531661382,1.56237231667764
0.701701701701702,0.765027944748766,0.918645062041777,1.00009673800996,1.00023254239422,1.00031782247032,1.00038512751897,0.765027944748766,0.921766523585941,1.07929273347255,1.23681894335916,1.39434515324577,1.55187136313238
0.702702702702703,0.762472308129647,0.914621622934082,1.00008907590111,1.00022828241498,1.00031439058826,1.00038208592434,0.762472308129647,0.917658977776607,1.07362547993436,1.2295919820921,1.38555848424985,1.5415249864076
0.703703703703704,0.759916024832204,0.910625664668046,1.00008103249804,1.00022396778573,1.00031093984717,1.00037902830787,0.759916024832204,0.913593494891555,1.06804321354417,1.22249293219679,1.3769426508494,1.53139236950201
0.704704704704705,0.757359126921675,0.906657541561781,1.00007256287201,1.00021959713924,1.00030746962094,1.00037595432714,0.757359126921675,0.909561471749593,1.06252865248117,1.21549583321275,1.36846301394432,1.5214301946759
0.705705705705706,0.754801644954098,0.902717335368122,1.00006358918952,1.00021516959273,1.00030397915609,1.00037286373518,0.754801644954098,0.905556586880267,1.05706909132868,1.20858159577709,1.3600941002255,1.51160660467391
0.706706706706707,0.752243607807868,0.898804930448468,1.0000539519903,1.00021068457931,1.00030046733066,1.00036975611038,0.752243607807868,0.901584361190347,1.05167557061997,1.2017667800496,1.35185798947923,1.50194919890886
0.707707707707708,0.749685043228768,0.894920046163102,1.00004330128473,1.00020614194607,1.00029693287443,1.00036663112531,0.749685043228768,0.897647848701816,1.04635418586066,1.1950605230195,1.34376686017834,1.49247319733719
0.708708708708709,0.747125977723235,0.891062271094019,1.00003080780925,1.00020154164434,1.00029337415929,1.00036348828595,0.747125977723235,0.89373576867869,1.04108229225201,1.18842881582533,1.33577533939866,1.48312186297198
0.70970970970971,0.744566436405248,0.88723111559054,1.00001397851884,1.00019688366031,1.00028978943785,1.00036032719357,0.744566436405248,0.889849471875932,1.03586257285149,1.18187567382706,1.32788877480262,1.47390187577818
0.710710710710711,0.742006443168661,0.883426028859149,0.999758064657467,1.00019216754771,1.00028617666697,1.00035714729268,0.742006443168661,0.885999472048654,1.03071608398834,1.17543269592804,1.32014930786773,1.46486591980742
0.711711711711712,0.739446020983026,0.879646402787591,0.998743075504725,1.00018739220919,1.00028253376396,1.00035394812625,0.739446020983026,0.882171539794105,1.02561427226755,1.169057004741,1.31249973721444,1.45594246968789
0.712712712712713,0.736885191638278,0.875891610729465,0.997097278664733,1.00018255532938,1.00027885845721,1.00035072909209,0.736885191638278,0.878365124069428,1.02055601093491,1.16274689780038,1.30493778466586,1.44712867153134
0.713713713713714,0.734323975702183,0.872161018213133,0.994931783686507,1.00017765310384,1.00027514855086,1.00034748969243,0.734323975702183,0.874593037604199,1.01556696916401,1.15654090072383,1.29751483228364,1.43848876384346
0.714714714714715,0.731762393030419,0.868453970850234,0.992340927539238,1.00017267970766,1.00027140178782,1.00034422929889,0.731762393030419,0.870841621100227,1.01061973976335,1.15039785842648,1.2901759770896,1.42995409575272
0.715715715715716,0.729200462476584,0.864769821604405,0.989403718193292,1.00016762713665,1.0002676161062,1.00034094739782,0.729200462476584,0.867109714953262,1.00571197874892,1.14431424254458,1.28291650634023,1.42151877013589
0.716716716716717,0.72663820176235,0.861107939730791,0.98618584335137,1.00016248489597,1.00026378949442,1.0003376433642,0.72663820176235,0.863407767316759,1.00086461712019,1.13832146692361,1.27577831672704,1.41323516653047
0.717717717717718,0.724075628011436,0.857467694676317,0.982741767755819,1.00015724013833,1.00025992021916,1.00033431670396,0.724075628011436,0.859726114911145,0.996058262549043,1.13239041018694,1.26872255782484,1.40505470546274
0.718718718718719,0.721512757473882,0.85384847335069,0.979116650410436,1.00015187772607,1.00025600665358,1.00033096683643,0.721512757473882,0.856062203719987,0.991287777836676,1.12651335195337,1.26173892607005,1.39696450018674
0.71971971971972,0.718949605489969,0.850249686619561,0.975347946978116,1.00014638074525,1.00025204746094,1.00032759333367,0.718949605489969,0.852425098630083,0.986571322891503,1.12071754715292,1.25486377141434,1.38900999567577
0.720720720720721,0.716386186723315,0.846670753456387,0.971466698114216,1.00014073088423,1.00024804138634,1.00032419570991,0.716386186723315,0.848807217848816,0.98189368129153,1.11498014473424,1.24806660817696,1.38115307161967
0.721721721721722,0.713822515188196,0.84311111326388,0.967498595460125,1.00013490907382,1.00024398739192,1.00032077365535,0.713822515188196,0.84520551275595,0.977248726391883,1.10929194002782,1.24133515366375,1.37337836729968
0.722722722722723,0.711258604137278,0.839570230681609,0.963464858193109,1.00012889569544,1.00023988441738,1.00031732682907,0.711258604137278,0.841628413234142,0.972653346999835,1.10367828076553,1.23470321453122,1.36572814829691
0.723723723723724,0.708694466116187,0.836047580193557,0.95938295043324,1.00012267062264,1.00023573147693,1.00031385508234,0.708694466116187,0.838068968794558,0.968093594601965,1.09811822040937,1.22814284621678,1.35816747202419
0.724724724724725,0.706130113190186,0.832542656970453,0.955267202654446,1.00011621235077,1.0002315274065,1.00031035824969,0.706130113190186,0.834524310078577,0.963563703936256,1.09260309779394,1.22164249165162,1.35068188550929
0.725725725725726,0.703565556773015,0.829054980005643,0.951129331397219,1.00010949642164,1.00022727094206,1.00030683635502,0.703565556773015,0.831002800768949,0.959080432925667,1.08715806508238,1.2152356972391,1.34331332939582
0.726726726726727,0.701000807551146,0.825584076829107,0.946978862968299,1.00010249237932,1.0002229604754,1.00030328939524,0.701000807551146,0.82749702824466,0.954628908338645,1.08176078843263,1.20889266852661,1.3360245486206
0.727727727727728,0.698435875923028,0.822129495345326,0.942823510184716,1.00009515922936,1.00021859413295,1.00029971752298,0.698435875923028,0.824004803409695,0.950204730531973,1.07640465765425,1.20260458477653,1.32880451189881
0.728728728728729,0.695870771720338,0.81869080495509,0.938669482505505,1.00008743811383,1.00021416955603,1.00029612081951,0.695870771720338,0.82053485371452,0.945825388382039,1.07111592304956,1.19640645771708,1.3216969923846
0.72972972972973,0.693305504231838,0.815267580792461,0.934521732785061,1.00007924103636,1.00020968399145,1.00029249945133,0.693305504231838,0.817078486636817,0.941473443827751,1.06586840101868,1.19026335820962,1.31465831540055
0.730730730730731,0.690740082081071,0.811859417642901,0.930384186839144,1.00007043278704,1.00020513410312,1.00028885343384,0.690740082081071,0.813634967322824,0.937147414801972,1.06065986228112,1.18417230976027,1.30768475723942
0.731731731731732,0.68817451378143,0.808465929377539,0.926259925805218,1.0000608027531,1.00020051608115,1.00028518276514,0.68817451378143,0.81021249018396,0.932863722749317,1.05551495531467,1.17816618788003,1.30081742044539
0.732732732732733,0.685608807332413,0.805086733583229,0.922151326034221,1.00005001762424,1.00019582549217,1.00028148718798,0.685608807332413,0.806801696893132,0.928603595949131,1.05040549500513,1.17220739406113,1.29400929311713
0.733733733733734,0.68304297025758,0.801721465277324,0.918060198144812,1.00003751536297,1.0001910574237,1.00027776631115,0.68304297025758,0.803404236952864,0.924370334134053,1.04533643131524,1.16630252849643,1.28726862567762
0.734734734734735,0.680477009582439,0.798369775648596,0.913987892206125,1.00002209636716,1.00018620639779,1.00027401938266,0.680477009582439,0.800024798769144,0.920173330615078,1.04032186246101,1.16047039430695,1.28061892615288
0.735735735735736,0.677910932214629,0.795031321486033,0.909935376944418,0.999998221285156,1.00018126658785,1.00027024541412,0.677910932214629,0.796656129811133,0.915998036943298,1.03533994407546,1.15468185120763,1.27402375833979
0.736736736736737,0.675344744646809,0.791705774937964,0.905903321048751,0.999434198594727,1.00017623183423,1.00026644298099,0.675344744646809,0.793301508588616,0.911851020087919,1.03040053158722,1.14895004308653,1.26749955458583
0.737737737737738,0.672778452941014,0.788392819470951,0.901892150067237,0.99815214857519,1.00017109596268,1.00026261036673,0.672778452941014,0.789961904692974,0.907734218011527,1.02550653133008,1.14327884464863,1.26105115796719
0.738738738738739,0.670212062789966,0.785092146663261,0.897902093320448,0.996289627588365,1.00016585289457,1.00025874540364,0.670212062789966,0.786632246731111,0.903637456722211,1.02064266671331,1.13764787670441,1.25465308669551
0.73973973973974,0.667645579776619,0.7818034616372,0.893933229299199,0.993957459393814,1.00016049699659,1.00025484564936,0.667645579776619,0.783317519575199,0.899570725402918,1.01582393123064,1.13207713705835,1.24833034288607
0.740740740740741,0.665079009140556,0.778526475782008,0.889985512789813,0.9912442853491,1.00015502312463,1.00025090827435,0.665079009140556,0.780014852621758,0.89552826315563,1.0110416736895,1.12655508422337,1.24206849475724
0.741741741741742,0.662512355753602,0.775260911663628,0.88605880624846,0.988222026027855,1.00014942673921,1.00024693027263,0.662512355753602,0.776721388917611,0.891504336821138,1.00628728472466,1.12107023262819,1.23585318053172
0.742742742742743,0.659945624236081,0.772006503808098,0.882152902573971,0.984949834802126,1.00014370352571,1.00024290838899,0.659945624236081,0.773443860435475,0.887512439530343,1.00158101862521,1.11564959772008,1.22971817681495
0.743743743743744,0.657378819071932,0.768762987796826,0.878267533618043,0.981476632108016,1.00013784886456,1.00023883935063,0.657378819071932,0.770175505156632,0.883539008759345,0.996902512362059,1.11026601596477,1.22362951956749
0.744744744744745,0.654811944479101,0.765530110239721,0.874402393114691,0.977842885595996,1.00013185663155,1.00023471981168,0.654811944479101,0.766917371837769,0.879586143052511,0.992254914267253,1.104923685482,1.21759245669674
0.745745745745746,0.652245004355963,0.762307628525447,0.870557148047142,0.974082011940627,1.00012571771387,1.00023054657754,0.652245004355963,0.763672881153113,0.875660697029645,0.987648512906177,1.09963632878271,1.21162414465924
0.746746746746747,0.649678002438051,0.759095303295064,0.866731441417723,0.970221545478284,1.00011941783408,1.00022631653265,0.649678002438051,0.760436453507541,0.871751479708033,0.983066505908525,1.09438153210902,1.20569655830951
0.747747747747748,0.647110942321442,0.755892905019684,0.862924905224697,0.96628413293781,1.00011293513875,1.00022202682221,0.647110942321442,0.757211775307704,0.867865878811484,0.978519982315265,1.08917408581905,1.19982818932283
0.748748748748749,0.64454382739503,0.752700210134125,0.859137162949032,0.962288361944888,1.00010623724628,1.00021767473006,0.64454382739503,0.753997609270882,0.864001410151136,0.974005211031389,1.08400901191164,1.1940128127919
0.74974974974975,0.641976660760978,0.749517002938117,0.855367835745131,0.958249455485874,1.00009927822035,1.00021325779059,0.641976660760978,0.750790939590183,0.86015202384064,0.969513108091097,1.07887419234155,1.18823527659201
0.750750750750751,0.639409445433878,0.746343076445481,0.851616546739204,0.954179849447801,1.00009199509175,1.00020877360005,0.639409445433878,0.747597549288626,0.856329311956715,0.965061074624804,1.07379283729289,1.18252459996098
0.751751751751752,0.636842184290936,0.743178223662044,0.847882916268673,0.950089666422072,1.00008430395268,1.00020421985457,0.636842184290936,0.744411678168835,0.852521722267227,0.960631766365618,1.06874181046401,1.1768518545624
0.752752752752753,0.634274880047909,0.740022245713886,0.844166570965866,0.945987121103989,1.00007609399893,1.00019959410533,0.634274880047909,0.741234741204681,0.848732089100934,0.956229436997187,1.06372678489344,1.17122413278969
0.753753753753754,0.631707535108775,0.736874951705315,0.84046714525236,0.941878853094144,1.00006721621504,1.00019489374476,0.631707535108775,0.738068693452347,0.844964329978551,0.951859966504755,1.05875560303096,1.16565123955716
0.754754754754755,0.629140151931048,0.733736154164346,0.836784278616874,0.9377702006834,1.00005745662216,1.00019011573779,0.629140151931048,0.734909263806814,0.841209878757333,0.947510493707852,1.05381110865837,1.16011172360889
0.755755755755756,0.626572732818609,0.730605672872752,0.833117619788896,0.933665434202091,1.00004646651572,1.0001852565914,0.626572732818609,0.731760575846259,0.837477000999675,0.943193426153091,1.04890985130651,1.15462627645992
0.756756756756757,0.624005279950799,0.727483330152753,0.829466823308024,0.929567944114056,1.00003354924516,1.00018031209422,0.624005279950799,0.728619713149888,0.833759847018318,0.938899980886749,1.04404011475518,1.14918024862361
0.757757757757758,0.621437795393744,0.724368954972069,0.825831553491114,0.925480403052806,1.00001673107123,1.00017527729104,0.621437795393744,0.725485975977284,0.830057011739637,0.934628047501989,1.03919908326434,1.14377011902669
0.758758758758759,0.618870280804617,0.721262382849383,0.822211484650373,0.921404897525718,0.999862885930951,1.00017014623569,0.618870280804617,0.72236283802129,0.826375458339555,0.930388078657819,1.03440069897608,1.13841331929435
0.75975975975976,0.616302738139851,0.718163450187112,0.818606296375587,0.917343032627235,0.998947411031107,1.00016491195368,0.616302738139851,0.719245568612697,0.822705699741186,0.926165830869675,1.02962596199816,1.13308609312665
0.760760760760761,0.613735169124351,0.715071999469436,0.815015678090375,0.913296025891696,0.997401040997187,1.00015956616938,0.613735169124351,0.716137394737175,0.819054204398304,0.921971014059433,1.02488782372056,1.12780463338169
0.761761761761762,0.611167575401436,0.711987876841552,0.811439326989275,0.909264779611141,0.995337030711244,1.00015409920297,0.611167575401436,0.713036765641956,0.815417861361072,0.917798957080188,1.0201800527993,1.12256114851842
0.762762762762763,0.608599958486533,0.708910933954386,0.807876949602343,0.905249943181773,0.992851316573841,1.00014849961742,0.608599958486533,0.709942193121344,0.811793685216633,0.913645177311921,1.01549666940721,1.1173481615025
0.763763763763764,0.606032319617363,0.705841027903845,0.804328261689799,0.90125196308006,0.990023839384081,1.00014275402606,0.606032319617363,0.70685747369298,0.808189286834303,0.909521099975626,1.01085291311695,1.11218472625827
0.764764764764765,0.603464660264127,0.702778015644934,0.800792983326266,0.897271119548391,0.986920536138727,1.00013684670352,0.603464660264127,0.703777979553115,0.804595385873705,0.905412792194296,1.00623019851489,1.10704760483548
0.765765765765766,0.600896981711431,0.699721759252905,0.79727084332358,0.893307563972035,0.983595525463991,1.00013075945662,0.600896981711431,0.700706593811951,0.801017761752172,0.901328929692393,1.00164009763261,1.10195126557283
0.766766766766767,0.598329285181068,0.696672124406185,0.793761577810103,0.889361344950238,0.980093152914769,1.00012447146973,0.598329285181068,0.697642068900409,0.797453911834421,0.897265754768433,0.997077597702444,1.09688944063646
0.767767767767768,0.595761571765461,0.693628981403162,0.790264930988772,0.885432431174686,0.976449750288076,1.00011795956194,0.595761571765461,0.694583074077393,0.793901166853203,0.893219259629014,0.992537352404824,1.09185544518063
0.768768768768769,0.593193842425237,0.690592205125325,0.786780654987095,0.881520729315978,0.972695083689749,1.0001111984494,0.593193842425237,0.691532881794069,0.790366087189881,0.889199292585692,0.988032497981503,1.08686570337731
0.76976976976977,0.590626098232073,0.687561670505497,0.783308505809504,0.877626095027346,0.968853525871197,1.0001041610702,0.590626098232073,0.68848735994778,0.786840386797737,0.885193413647693,0.98354644049765,1.08189946734761
0.770770770770771,0.588058340135035,0.684537256789404,0.779848246881846,0.873748347804525,0.964945013592513,1.0000968179557,0.588058340135035,0.685449445371833,0.783329953147509,0.881210460923186,0.979090968698862,1.07697147647454
0.771771771771772,0.585490569035737,0.68151884579094,0.776399647422112,0.869887279001616,0.960985828014841,1.00008913478768,0.585490569035737,0.682417436928115,0.779831374508394,0.877245312088673,0.974659249668953,1.07207318724923
0.772772772772773,0.582922785711298,0.678506323252471,0.772962483494992,0.866042660333054,0.956989238970649,1.00008106600791,0.582922785711298,0.679390827931305,0.776343634182567,0.87329644043383,0.970249246685093,1.06720205293636
0.773773773773774,0.580354990901475,0.675499578824735,0.769536537883603,0.862214249816476,0.95296603661194,1.00007254193931,0.580354990901475,0.676371775908017,0.772871057321627,0.869370338735237,0.965869620148847,1.06236890156246
0.774774774774775,0.577787185381962,0.672498503386844,0.766121597657642,0.858401794448183,0.948924969486572,1.00006344390343,0.577787185381962,0.673356913435222,0.769406891378198,0.865456869321173,0.961506847264149,1.05755682520712
0.775775775775776,0.575219369849685,0.669502991436379,0.76271745612566,0.854605035740725,0.94487310994433,1.00005355530565,0.575219369849685,0.67034951384478,0.765957698764473,0.861565883684166,0.957174068603858,1.05278225352355
0.776776776776777,0.572651544966752,0.666512938189326,0.75932391021895,0.850823710435214,0.94081615311329,1.00004245166522,0.572651544966752,0.667346891129638,0.762518093303393,0.857689295477148,0.952860497650904,1.04803169982466
0.777777777777778,0.570083711295494,0.663528242248724,0.755940762691814,0.847057554808976,0.936758667284126,1.0000291814185,0.570083711295494,0.66434982375138,0.759089635264834,0.853829446778288,0.948569258291741,1.0433090698052
0.778778778778779,0.567515869413494,0.660548805596101,0.752567822022875,0.843306306449864,0.932704299202072,1.00001067699692,0.567515869413494,0.6613589516002,0.755673607064225,0.849988262528251,0.944302917992277,1.0386175734563
0.77977977977978,0.564948019884444,0.657574533231417,0.749204902015787,0.839569705353007,0.928655943144685,0.999643312477035,0.564948019884444,0.658371913023795,0.752265272962842,0.846158632901889,0.940051992840935,1.03394535277998
0.780780780780781,0.562380163230517,0.654605333172929,0.745851821714195,0.835847494965604,0.924615880397526,0.99853860848236,0.562380163230517,0.655392327565,0.748871889710208,0.842351451855417,0.935831014000625,1.02931057614583
0.781781781781782,0.559812299951411,0.651641112016927,0.742508401464993,0.832139419568017,0.920585890966058,0.996834683143361,0.559812299951411,0.652416347572459,0.745485742166477,0.838555136760496,0.931624531354514,1.02469392594853
0.782782782782783,0.557244430383461,0.648681779310716,0.739174466605659,0.828445228164131,0.916567350732367,0.994646774387317,0.557244430383461,0.649446283305923,0.742111462122467,0.834776640939012,0.927441819755557,1.0201069985721
0.783783783783784,0.554676554990714,0.64572724736108,0.735849847224564,0.824764674761932,0.912561308615787,0.99206896848345,0.554676554990714,0.646480993124628,0.738746760093386,0.831012527062144,0.923278294030902,1.01554406099966
0.784784784784785,0.552108674179148,0.642777431123622,0.732534377993896,0.821097518590686,0.908568549768877,0.989177423616461,0.552108674179148,0.643520113218241,0.735390906222355,0.827261699226469,0.919132492230583,1.0110032852347
0.785785785785786,0.54954078832536,0.639832248208471,0.729227898106465,0.817443524310582,0.904589647282384,0.986033812039609,0.54954078832536,0.640565103293444,0.732046826879457,0.823528550465471,0.915010274051484,1.0064919976375
0.786786786786787,0.546972897780265,0.636891617905551,0.725930250364231,0.813802461395947,0.9006250036833,0.982688264673217,0.546972897780265,0.637613353063815,0.728709288022156,0.819805222980498,0.910901157938839,1.00199709289718
0.787787787787788,0.544405002775509,0.633955461927183,0.722641281754559,0.810174104769231,0.896674885752448,0.979181660912522,0.544405002775509,0.634668021935615,0.725384624106576,0.816101226277537,0.906817828448498,0.99753443061946
0.788788788788789,0.541837103672982,0.631023701207651,0.719360840609337,0.806558232372829,0.892739450201965,0.975547377260708,0.541837103672982,0.631726024968727,0.722066649386562,0.812407273804396,0.90274789822223,0.993088522640065
0.78978978978979,0.539269200763058,0.628096259042067,0.716088779250366,0.802954627539277,0.888818768379114,0.971812658660175,0.539269200763058,0.62878911949217,0.718758887059117,0.808728654626063,0.89869842219301,0.988668189759957
0.790790790790791,0.536701294322809,0.625173061095753,0.712824953942585,0.799363078971823,0.88491284454467,0.96799972122032,0.536701294322809,0.625856512899667,0.715459747650278,0.805062982400889,0.8946662171515,0.984269451902111
0.791791791791792,0.534133384618066,0.622254035151018,0.709569224621936,0.79578338050649,0.881021630441393,0.964126654450565,0.534133384618066,0.622927792168632,0.712168402772215,0.801409013375799,0.890649623979383,0.979890234582967
0.792792792792793,0.531565471883505,0.619339111121182,0.706321454856129,0.792215331064446,0.877145037166067,0.96020816375842,0.531565471883505,0.620004230537353,0.708887405063834,0.797770579590315,0.886653754116795,0.975536928643276
0.793793793793794,0.528997556194986,0.616428220670793,0.703081511465766,0.78865873429393,0.873282944431356,0.956256181395035,0.528997556194986,0.61708350314873,0.70561209305199,0.79414068295525,0.882669272858509,0.971197862761769
0.794794794794795,0.526429637846052,0.613521297391178,0.699849264627425,0.785113398628974,0.869435208305561,0.952280369221627,0.526429637846052,0.614168614486495,0.702348490507042,0.790528366527588,0.878708242548134,0.96688811856868
0.795795795795796,0.523861717030445,0.610618273656105,0.696624585095205,0.781579134796811,0.865601665132769,0.948288530017463,0.523861717030445,0.611256487874015,0.699090428420317,0.786924368966618,0.87475830951292,0.962592250059221
0.796796796796797,0.521293793932856,0.607719083764695,0.693407346863518,0.778055758115427,0.861782138490882,0.944286948856558,0.521293793932856,0.608349124336079,0.695841918711178,0.783334713086277,0.870827507461375,0.958320301836474
0.797797797797798,0.518725868730401,0.604823663956499,0.690197427138309,0.774543088426466,0.857976443042087,0.940280672091542,0.518725868730401,0.605445290996321,0.692600489253528,0.779755687510735,0.866910885767942,0.954066084025149
0.798798798798799,0.516157941571767,0.601931952204428,0.686994706117395,0.771040949858708,0.854184387425628,0.936273736313656,0.516157941571767,0.602545241003551,0.689366647467656,0.77618805393176,0.863009460395865,0.94983086685997
0.7997997997998,0.513590012509096,0.59904388823306,0.68379906696696,0.767549170763807,0.850405776656836,0.932269356344654,0.513590012509096,0.599649407610428,0.686141261983626,0.772633116356825,0.859124970730023,0.945616825103221
0.800800800800801,0.511022081736976,0.596159413327883,0.680610395618355,0.764067583493745,0.846640413865834,0.928270079227832,0.511022081736976,0.596756465694467,0.682921675701996,0.769086885709525,0.855252095717053,0.941417305724582
0.801801801801802,0.508454149383043,0.593278470356621,0.677428580749404,0.760596024341204,0.842888101766968,0.924277910434262,0.508454149383043,0.593868352570329,0.679711772859059,0.765555193147789,0.851398613436518,0.937242033725248
0.802802802802803,0.50588621556902,0.590401002474236,0.674253512623705,0.757134332471746,0.839148642894701,0.920294416267518,0.50588621556902,0.590982620381039,0.676506645317742,0.762030670254444,0.847554695191147,0.933078720127849
0.803803803803804,0.503318280411792,0.58752695434104,0.671085084104822,0.753682350772494,0.835421841288557,0.916320808882243,0.503318280411792,0.588101659851278,0.673311086423625,0.758520512995973,0.84372993956832,0.928939366140668
0.804804804804805,0.500750344001692,0.584656270622362,0.667923189319646,0.750239924631019,0.831707502120173,0.912358014089217,0.500750344001692,0.585223288757324,0.670120720672531,0.755018152587738,0.839915584502945,0.924813016418152
0.805805805805806,0.498182406367471,0.581788897440613,0.664767724876335,0.746806902965129,0.82800543316598,0.908406728194128,0.498182406367471,0.58234888135936,0.666938303461761,0.751527725564161,0.836117147666562,0.920706569768963
0.806806806806807,0.495614467639445,0.578924782395274,0.661618589851083,0.743383138173935,0.824315445189174,0.904467463501297,0.495614467639445,0.579477620853124,0.663762196947274,0.748046773041424,0.832331349135573,0.916615925229723
0.807807807807808,0.493046527899311,0.576063874403965,0.658475685621057,0.739968485954584,0.820637352099337,0.900540585130119,0.493046527899311,0.576609586351497,0.660592559670277,0.744575532989056,0.828558506307836,0.912541479626615
0.808808808808809,0.490478587224838,0.573206123724323,0.65533891585445,0.736562805258471,0.816970971156328,0.896626340928116,0.490478587224838,0.573745197224778,0.657430232400598,0.741115267576417,0.824800302752236,0.908485337928055
0.80980980980981,0.487910645690617,0.570351481807223,0.652208186355496,0.733165958120864,0.813316122998413,0.892724885554275,0.487910645690617,0.570883360824544,0.654273024275726,0.737662687726907,0.821052351178089,0.904442014629272
0.810810810810811,0.485342703358756,0.567499901320529,0.649083405057614,0.729777809622004,0.809672631738974,0.888836299999422,0.485342703358756,0.568025614376683,0.651124017409776,0.734222420442868,0.817320823475961,0.900419226509053
0.811811811811812,0.482774760273433,0.564651335700905,0.645964481608045,0.726398227488802,0.806040324703841,0.884960607016925,0.482774760273433,0.565169884479746,0.647979054536341,0.730788224592936,0.813597394649532,0.896406564706127
0.812812812812813,0.48020681651084,0.561805739513821,0.642851327651718,0.723027082313021,0.802419032689845,0.881097783963973,0.48020681651084,0.562318484050922,0.644842773035928,0.727367062020934,0.80989135100594,0.892415639990947
0.813813813813814,0.477638872130969,0.558963066657459,0.639743855247034,0.719664246122643,0.798808588728117,0.877247771809431,0.477638872130969,0.5594691034002,0.641710541861739,0.723951980323278,0.806193418784816,0.888434857246355
0.814814814814815,0.47507092719284,0.556123272175991,0.636641978401432,0.716309593699801,0.795208829282158,0.873410484329237,0.47507092719284,0.55662343282428,0.638585750041808,0.720548067259335,0.802510384476863,0.88447270169439
0.815815815815816,0.472502981755154,0.553286312280693,0.633545613067069,0.712963002549911,0.79161959423268,0.86958581458548,0.472502981755154,0.553780195668972,0.635465837793412,0.717151479917852,0.798837122042293,0.880522764166733
0.816816816816817,0.469935035842772,0.550452144225579,0.630454677011453,0.709624352761688,0.788040726755306,0.865773639998361,0.469935035842772,0.550940101249538,0.632352227286489,0.71376435332344,0.795176479360391,0.876588605397342
0.817817817817818,0.467367089449155,0.547620726329506,0.627369089815174,0.706293526979797,0.784472073291505,0.861973826447237,0.467367089449155,0.548102810483162,0.629244238658042,0.710385666832923,0.791527095007803,0.872668523182684
0.818818818818819,0.464799142651379,0.544792017860557,0.624288772751225,0.702970410274163,0.780913483421985,0.858186231435798,0.464799142651379,0.545268143172769,0.62614151053095,0.707014877889131,0.787888245247312,0.868761612605493
0.81981981981982,0.462231195486457,0.541965979059109,0.621213648784594,0.699654890115808,0.777364809831239,0.854410706659605,0.462231195486457,0.542436610115381,0.623045067028874,0.703653523942366,0.784261980855859,0.864870437769351
0.820820820820821,0.459663247989857,0.539142571030871,0.618143642460069,0.696346856255123,0.773825908182328,0.850647099948451,0.459663247989857,0.539607225513607,0.619952931567626,0.700298637621646,0.780644343675665,0.860990049729685
0.821821821821822,0.457095300195838,0.536321755770971,0.615078679903598,0.693046200700662,0.770296637079443,0.84689525685331,0.457095300195838,0.536781269346859,0.616867670503665,0.69695407166047,0.777040472817276,0.857126873974081
0.822822822822823,0.454527352112429,0.533503496064864,0.612018688717768,0.689752817605524,0.766776857946814,0.84315502181141,0.454527352112429,0.533957027478813,0.613785846942515,0.693614666406217,0.77344348586992,0.853272305333622
0.823823823823824,0.451959403735494,0.530687755513408,0.608963597984801,0.68646660324887,0.763266434991723,0.83942623911169,0.451959403735494,0.531136474790674,0.610711420574774,0.690286366358875,0.769861312142975,0.849436257927075
0.824824824824825,0.449391455105396,0.527874497172174,0.605913337069072,0.683187454959343,0.759765234221082,0.835708752785962,0.449391455105396,0.528317523408854,0.607640205120872,0.68696288683289,0.766285568544908,0.845608250256926
0.825825825825826,0.446823506237818,0.525063684939322,0.602867836790956,0.679915272123042,0.756273124316578,0.832002408003537,0.446823506237818,0.525501924424512,0.604575711546819,0.683649498669125,0.762723285791431,0.841797072913738
0.826826826826827,0.444255557146086,0.522255283334561,0.599827029218816,0.676649955981401,0.752789976433577,0.828307051360153,0.444255557146086,0.522688154468886,0.601514885446573,0.680341616424261,0.759168347401949,0.837995078379637
0.827827827827828,0.441687607841307,0.519449257667193,0.596790847796885,0.673391409724748,0.749315664263832,0.824622531297095,0.441687607841307,0.519877327263231,0.598459959848079,0.677042592432928,0.755625225017776,0.834207857602624
0.828828828828829,0.439119658417076,0.516645574057388,0.593759227348114,0.670139538477311,0.745850064002326,0.820948698349532,0.439119658417076,0.517068581743131,0.595409208201476,0.673749834659822,0.752090461118168,0.830431087576514
0.82982982982983,0.436551708914836,0.513844199349892,0.590732103984676,0.666894249201656,0.742393054242728,0.817285405264092,0.436551708914836,0.514262403063638,0.592363603213187,0.670464803362736,0.748566003512286,0.826667203661835
0.830830830830831,0.433983759270509,0.511045101135552,0.587709415111729,0.663655450685494,0.7389445159467,0.813632507131088,0.433983759270509,0.511458531280655,0.589322623753163,0.667186716225671,0.745050808698179,0.822914901170688
0.831831831831832,0.431415809488755,0.508248247671159,0.584691099343946,0.660423053452375,0.735504332345887,0.809989861415597,0.431415809488755,0.508656881273187,0.586286099146988,0.663915317020789,0.741544534894589,0.81917375276839
0.832832832832833,0.428847859571498,0.505453607901285,0.581677096510218,0.657196969750225,0.732072388913727,0.806357328020004,0.428847859571498,0.50585773834238,0.583254601428694,0.660651464515007,0.738048327601321,0.815445190687634
0.833833833833834,0.426279909517929,0.502661151383527,0.578667347575583,0.653977113467657,0.728648573273454,0.80273476926468,0.426279909517929,0.503060500920842,0.580226924441358,0.657393347961874,0.73455977148239,0.811726195002906
0.834834834834835,0.423711959324505,0.499870848310526,0.575661794646792,0.650763400124075,0.72523277517228,0.799122049909495,0.423711959324505,0.500265947705338,0.577204629495121,0.654143311284903,0.731081993074686,0.808020674864468
0.835835835835836,0.42114400898495,0.497082669440293,0.572660380899371,0.647555746791284,0.721824886395105,0.795519037106401,0.42114400898495,0.497473010318086,0.574185574471992,0.650898138625898,0.727610702779804,0.80432326693371
0.836836836836837,0.418576058490255,0.494296586118308,0.569663050583987,0.644354072085033,0.718424800740936,0.791925600397457,0.418576058490255,0.494682913082248,0.571172214179728,0.647661515277208,0.724150816374688,0.800640117472168
0.837837837837838,0.416008107828677,0.491512570212709,0.566669748958455,0.641158296091692,0.715032413942039,0.788341611652873,0.416008107828677,0.491894166576343,0.568161562302641,0.644428958028938,0.720696353755236,0.796963749481534
0.838838838838839,0.413440157181311,0.488730594136276,0.563680422294728,0.637968340360992,0.711647623642337,0.784766945056057,0.413440157181311,0.489108396949107,0.565156879127797,0.641205361306487,0.717253843485176,0.793302325663866
0.83983983983984,0.410872206581991,0.48595063008428,0.560695017209118,0.634784127303896,0.708270328845513,0.781201476605349,0.410872206581991,0.48632387422522,0.562154695977208,0.637985517729197,0.713816339481185,0.789647161233173
0.840840840840841,0.4083042559091,0.483172650813101,0.557713481316838,0.631605580751136,0.70490043039599,0.777645084542118,0.4083042559091,0.48354217044569,0.559158164954825,0.63477415946396,0.710390153973095,0.786006148482231
0.841841841841842,0.405736305161318,0.480396629348243,0.55473576296965,0.628432625710492,0.701537830748827,0.774097649136981,0.405736305161318,0.480761811016265,0.556164329463448,0.631566847910631,0.706969366357814,0.782371884804997
0.842842842842843,0.403168354335847,0.477622539257645,0.551761811479264,0.625265188549794,0.698182434118567,0.770559052815224,0.403168354335847,0.477984011702354,0.553175627146081,0.628367242589807,0.703558858033533,0.778750473477259
0.843843843843844,0.400600403428416,0.474850354669516,0.548791577123211,0.622103196990778,0.694834146461021,0.767029180131098,0.400600403428416,0.475207698295252,0.55018990419157,0.625172110087888,0.700154315984206,0.775136521880524
0.844844844844845,0.398032452433279,0.472080050213552,0.545825011085158,0.618946580045854,0.691492875404712,0.763507917695917,0.398032452433279,0.472433706789154,0.547208836795058,0.621983966800963,0.696759096806868,0.771534226812773
0.845845845845846,0.395464501343213,0.469311601038793,0.542862065461068,0.615795268012758,0.688158530234098,0.759995154152182,0.395464501343213,0.469661326505039,0.544231000034513,0.618800673563986,0.69337034709346,0.767940020622933
0.846846846846847,0.392896550149521,0.466544982758854,0.539902693203164,0.612649192415055,0.684831021825044,0.756490780104415,0.392896550149521,0.466891049024529,0.541257379552175,0.61562371007982,0.689990040607466,0.764356371135112
0.847847847847848,0.390328598842032,0.463780171469978,0.53694684812631,0.609508285997476,0.681510262629341,0.752994688093926,0.390328598842032,0.46412249314641,0.538287211040257,0.612451928934105,0.686616646827952,0.7607813647218
0.848848848848849,0.387760647594174,0.461017143700318,0.533994484855458,0.60637248266997,0.678196166613987,0.749506772532895,0.387760647594174,0.461355838872546,0.53532085523272,0.609285871592894,0.683250887953068,0.757215904313241
0.84984984984985,0.385192696400462,0.458255876428185,0.53104555883211,0.603241717503564,0.674888649246792,0.746026929680146,0.385192696400462,0.458591003076438,0.532358145464352,0.606125287852267,0.679892430240182,0.753659572628097
0.850850850850851,0.382624745176097,0.455496347035148,0.528100026264973,0.600115926677686,0.671587627439178,0.742555057578593,0.382624745176097,0.455827883842425,0.529398877476925,0.602969871111425,0.676540864745925,0.750111858380425
0.851851851851852,0.380056793922955,0.452738533324834,0.525157844136787,0.596995047476773,0.668293019533018,0.739091056032426,0.380056793922955,0.453066667080809,0.526443424023376,0.599820180965942,0.673196937908508,0.746573694851075
0.852852852852853,0.377488842642492,0.449982413479852,0.522218970158235,0.593879018240892,0.665004745246947,0.735634826548111,0.377488842642492,0.45030699713936,0.523491072010585,0.596675146881809,0.669859221753033,0.743043296624258
0.853853853853854,0.374920891335741,0.447227966080685,0.519283362774856,0.59076777836284,0.661722725664157,0.732186272312888,0.374920891335741,0.447549302198782,0.520542679950583,0.593536057702383,0.666529435454184,0.739522813205985
0.854854854854855,0.372352940003313,0.44447517006548,0.516350981123548,0.587661268241471,0.658446883181647,0.728745298138892,0.372352940003313,0.444792998473205,0.517597077337418,0.590401156201632,0.663205235065845,0.736009313930059
0.855855855855856,0.3697849886454,0.441724004748801,0.513421785039569,0.58455942927928,0.655177141498949,0.725311810442982,0.3697849886454,0.442038731619251,0.51465555872865,0.587272385838048,0.659889212947447,0.732506040056845
0.856856856856857,0.36721703726177,0.438974449784398,0.510495735015939,0.581462203838694,0.651913425570503,0.721885717194199,0.36721703726177,0.439285713434638,0.511716543759129,0.58414737408362,0.656578204408111,0.729009034732602
0.857857857857858,0.364649085851769,0.436226485183455,0.507572792210461,0.578369535240093,0.64865566159523,0.718466927894857,0.364649085851769,0.436534784257158,0.508781717327901,0.581028650398643,0.653275583469386,0.725522516540129
0.858858858858859,0.362081134476288,0.433480091279242,0.504652918407322,0.575281367720443,0.64540377697146,0.715055353530811,0.362081134476288,0.433784973422194,0.505849133166823,0.577913292911452,0.649977452656081,0.72204161240071
0.85985985985986,0.359513183125345,0.430735248744535,0.50173607602405,0.57219764643166,0.642157700287243,0.711650906553717,0.359513183125345,0.431037294814418,0.502920824150169,0.574804353485921,0.646687882821672,0.718571412157424
0.860860860860861,0.356945231780585,0.427991938558391,0.498822228075698,0.569118317401926,0.638917361278089,0.708253500834321,0.356945231780585,0.428290615342167,0.499994518419134,0.571698421496102,0.643402324573069,0.715106227650036
0.861861861861862,0.354377280445065,0.425250142022595,0.49591133818174,0.566043327534387,0.635682690817992,0.704863051645834,0.354377280445065,0.425546103081929,0.497072557993351,0.568599012904772,0.640125467816193,0.711651922727615
0.862862862862863,0.351809329121736,0.422509840729805,0.49300337053225,0.562972624570621,0.632453620879486,0.701479475619782,0.351809329121736,0.422802481200682,0.494152382787562,0.565502284374442,0.636852185961323,0.708202087548203
0.863863863863864,0.349241377813444,0.419771016578987,0.490098289894707,0.559906157089633,0.629230084525321,0.698102690730418,0.349241377813444,0.420061054029789,0.491236608016066,0.562412162002343,0.633587715988619,0.704763269974896
0.864864864864865,0.346673426522926,0.417033651403112,0.487196061289536,0.556843874217793,0.626012015643912,0.694732616049189,0.346673426522926,0.417320472607828,0.488322528974565,0.559324585341301,0.630326641708037,0.701328698074774
0.865865865865866,0.344105475252816,0.414297727356153,0.484296650311619,0.553785725900527,0.622799349181597,0.691369171944487,0.344105475252816,0.41458199759481,0.485412673315406,0.556243349036003,0.6270740247566,0.697904700477197
0.866866866866867,0.34153752400564,0.411563226808273,0.481400023035773,0.550731662813698,0.619592021057346,0.68801227999769,0.34153752400564,0.411844397771775,0.482504572411107,0.553164747050439,0.623824921689771,0.694485096329102
0.867867867867868,0.338969572783818,0.408830132440137,0.478506146091615,0.547681636422315,0.616389968207815,0.684661863036135,0.338969572783818,0.409108788417541,0.479600462421281,0.550092136425022,0.620583810428763,0.691075484432504
0.868868868868869,0.336401621555906,0.406098427253758,0.475614986668443,0.54463559897907,0.61319312857974,0.681317845119344,0.336401621555906,0.4063740952827,0.476698189480483,0.547022283678266,0.617346377876049,0.687670472073833
0.86986986986987,0.33383367033371,0.40336809454049,0.472726512483855,0.541593503491587,0.610001441094858,0.677980151500871,0.33383367033371,0.403641285650277,0.473799693003611,0.543958100356945,0.614116507710278,0.684274915063612
0.870870870870871,0.331265719125101,0.400639117891451,0.469840691788405,0.53855530372104,0.606814845642685,0.67464870861525,0.331265719125101,0.400909426833606,0.470903102922555,0.540896779011504,0.610890455100453,0.680884131189402
0.871871871871872,0.32869776792941,0.397911481167628,0.466957493336069,0.535520954151274,0.603633283047413,0.671323444041972,0.32869776792941,0.398179352910081,0.468010091584123,0.537840830258165,0.607671568932206,0.677502307606248
0.872872872872873,0.326129816745705,0.395185168510127,0.464076886388665,0.532490409987446,0.600456695060998,0.668004286493052,0.326129816745705,0.395450258470703,0.465119044123968,0.534787829777233,0.604456615430498,0.674125401083763
0.873873873873874,0.323561865572795,0.392460164312449,0.46119884068805,0.529463627126869,0.597285024331862,0.664691165778958,0.323561865572795,0.392722858016928,0.46223139313666,0.531739928256392,0.601248463376123,0.670756998495855
0.874874874874875,0.320993914409226,0.389736453230866,0.458323326460446,0.526440562157756,0.594118214398327,0.661384012796801,0.320993914409226,0.389996460312226,0.45934575267705,0.528695045041873,0.598044337406697,0.667393629771521
0.875875875875876,0.318425963253284,0.387014020158702,0.455450314390179,0.523421172331571,0.59095620965891,0.658082759498009,0.318425963253284,0.387271672859998,0.456463340806446,0.525655008752893,0.59484667669934,0.664038344645787
0.876876876876877,0.315858012102992,0.384292850236861,0.452579775623939,0.520405415561864,0.587798955366075,0.654787338877081,0.315858012102992,0.384547906462492,0.453582976170532,0.522618045878572,0.591653115586612,0.660688185294652
0.877877877877878,0.313290060956113,0.381572928830279,0.449711681746225,0.517393250398262,0.584646397598203,0.651497684941052,0.313290060956113,0.381825673220571,0.45070568554666,0.519585697872748,0.588465710198837,0.657345722524926
0.878878878878879,0.310722109800463,0.378854241538535,0.446846004783575,0.514384636025393,0.581498483253638,0.648213732698783,0.310722109800463,0.379104474815445,0.447830469805377,0.516556464795308,0.58528245978524,0.654008454775172
0.87987987987988,0.308154158637238,0.376136774173952,0.44398271718138,0.511379532238208,0.57835516002406,0.644935418131939,0.308154158637238,0.37638473864325,0.444958185885473,0.513531633127696,0.582105080369919,0.650678527612142
0.880880880880881,0.305586207464302,0.373420512772147,0.441121791808068,0.508377899440988,0.575216376388782,0.641662678184763,0.305586207464302,0.373666046964871,0.442087996211675,0.510509945458478,0.578931894705282,0.647353843952086
0.881881881881882,0.303018256277672,0.370705443571874,0.43826320193348,0.505379698624155,0.572082081589655,0.638395450736665,0.303018256277672,0.370948752311067,0.439220607621012,0.507492462930956,0.575764318240901,0.644036173550846
0.882882882882883,0.300450305073066,0.367991553025274,0.435406921232916,0.50238489136328,0.568952225625548,0.635133674592397,0.300450305073066,0.368232508062517,0.436355325137341,0.504478142212166,0.57260095928699,0.640723776361815
0.883883883883884,0.2978823538459,0.365278827779246,0.432552923766986,0.49939343979732,0.565826759228698,0.631877289456168,0.2978823538459,0.365517600886551,0.433492723540472,0.501467846194393,0.569442968848314,0.637418091502234
0.884884884884885,0.295314402591287,0.362567254685366,0.429701183985559,0.496405306627675,0.562705633859421,0.628626235922236,0.295314402591287,0.362803746646173,0.430632233133496,0.498460719620819,0.566289206108142,0.634117692595466
0.885885885885886,0.292746451304038,0.359856820782263,0.426851676708707,0.493420455097526,0.559588801683608,0.62538045545028,0.292746451304038,0.360091174421164,0.427774313232345,0.495457452043526,0.563140590854707,0.630823729665889
0.886886886886887,0.290178499978664,0.357147513305139,0.424004377130528,0.490438848990925,0.556476215567647,0.622139890356381,0.290178499978664,0.357379654571254,0.424918503408028,0.492457352244802,0.559996201081576,0.627535049918349
0.887887887887888,0.287610548609372,0.354439319669408,0.421159260801401,0.487460452613437,0.553367829057249,0.618904483789783,0.287610548609372,0.354669366186932,0.422065162747293,0.489460959307655,0.556856755868017,0.624252552428378
0.888888888888889,0.285042597527437,0.351732227479569,0.418316303631481,0.484485230791108,0.550263596372422,0.615674179724128,0.285042597527437,0.351960127203551,0.419213925873012,0.486467724542473,0.553721523211935,0.620975321881396
0.88988988988989,0.282474646480438,0.349026224513579,0.415475481873805,0.481513148852001,0.547163472387272,0.612448922935281,0.282474646480438,0.349252073407219,0.41636506529343,0.483478057179641,0.550591049065852,0.617704040952064
0.890890890890891,0.279906695433803,0.34632129873145,0.412636772127743,0.478544172625303,0.544067412625262,0.609228658993001,0.279906695433803,0.346545062889946,0.41351829651421,0.480491530138475,0.547464763762739,0.614437997387003
0.891891891891892,0.277338744384803,0.343617438261109,0.409800151323563,0.475578268424301,0.540975373240451,0.606013334240239,0.277338744384803,0.343839194981688,0.41067381869715,0.477508442412612,0.544343066128075,0.611177689843537
0.892892892892893,0.274770793330522,0.340914631406373,0.406965596725535,0.472615403045357,0.537887311012805,0.60280289578504,0.274770793330522,0.34113436231156,0.40783141656386,0.474528470816159,0.541225525068458,0.607922579320758
0.893893893893894,0.272202842267863,0.338212866633335,0.404133085917129,0.469655543751618,0.534803183330255,0.599597291480746,0.272202842267863,0.33843063325173,0.404991227205365,0.471551821159,0.538112415112635,0.60467300906627
0.894894894894895,0.269634891193538,0.335512132577837,0.401302596803851,0.466698658271929,0.531722948184121,0.596396469918165,0.269634891193538,0.33572792938289,0.402153093392289,0.468578257401688,0.535003421411087,0.601428585420485
0.895895895895896,0.26706694010408,0.332812418032784,0.398474107599391,0.463744714785554,0.528646564152214,0.593200380406888,0.26706694010408,0.333026293381555,0.399317100695601,0.465607908009646,0.531898715323692,0.598189522637737
0.896896896896897,0.264498988995832,0.330113711955091,0.395647596828166,0.460793681920993,0.52557399039434,0.590008972967679,0.264498988995832,0.330325670751834,0.396483139853344,0.462640608954853,0.528798078056363,0.594955547157873
0.897897897897898,0.261931037864953,0.327416003453609,0.392823043312153,0.457845528741471,0.522505186636243,0.586822198314702,0.261931037864953,0.327626083257229,0.393651254505748,0.459676425754266,0.525701597002784,0.591726768251303
0.898898898898899,0.259363086707418,0.324719281795484,0.390000426173093,0.454900224743635,0.519440113165146,0.583640007848104,0.259363086707418,0.324927495738369,0.390821374161436,0.456715252584502,0.522609131007569,0.588503009430636
0.8998998998999,0.256795135519014,0.32202353639507,0.387179724820318,0.451957739844051,0.516378730814741,0.580462353637311,0.256795135519014,0.322229913350541,0.38799350916112,0.453757104971699,0.519520700782279,0.585284296592858
0.900900900900901,0.254227184295346,0.319328756819683,0.384360918952614,0.449018044377765,0.513321000960757,0.577289188413777,0.254227184295346,0.319533316191358,0.385167619604435,0.450801923017512,0.516436226430589,0.582070529843666
0.901901901901902,0.251659233031832,0.316634932778927,0.381543988546583,0.446081109085423,0.510266885506644,0.574120465555029,0.251659233031832,0.31683769668093,0.382343690298115,0.447849683915299,0.513355677532483,0.578861671149668
0.902902902902903,0.249091281723704,0.313942054129927,0.37872891385825,0.443146905111742,0.5072163468792,0.570956139077575,0.249091281723704,0.314143046449144,0.379521704464661,0.444900362480179,0.510279020495696,0.575657678511214
0.903903903903904,0.246523330366009,0.311250110867329,0.375915675412163,0.440215403993411,0.50416934801508,0.567796163621798,0.246523330366009,0.311449348689369,0.376701628411339,0.441953908133309,0.507206187855279,0.572458467577248
0.904904904904905,0.243955378953611,0.308559093127941,0.373104254002674,0.437286577657412,0.501125852356425,0.564640494444937,0.243955378953611,0.30875660323078,0.373883461800798,0.439010320370817,0.504137178940835,0.569264037510854
0.905905905905906,0.241387427481186,0.305868991181386,0.370294630683765,0.434360398409666,0.498085823838151,0.561489087406732,0.241387427481186,0.306064787163701,0.371067158703917,0.436069530244133,0.501071901784349,0.566074273324565
0.906906906906907,0.238819475943226,0.303179795434244,0.36748678677005,0.431436838933231,0.495049226883597,0.558341898962441,0.238819475943226,0.303373905550113,0.368252729275627,0.433131553001141,0.498010376726655,0.562889200452169
0.907907907907908,0.236251524334038,0.300491496421173,0.364680703827119,0.428515872277515,0.492016026392431,0.555198886149008,0.236251524334038,0.300683932174277,0.365440120958438,0.430196309742598,0.494952498526759,0.559708687310919
0.908908908908909,0.233683572647741,0.297804084808593,0.361876363672252,0.425597471856317,0.488986187736285,0.552060006577972,0.233683572647741,0.297994874664089,0.362629349052378,0.427263823440667,0.491898297828956,0.556532772217245
0.90990990990991,0.231115620878273,0.295117551386689,0.359073748365581,0.422681611437849,0.48595967674747,0.548925218422181,0.231115620878273,0.295306705964007,0.359820359316503,0.424334012669,0.488847666021496,0.553361319373993
0.910910910910911,0.228547669067544,0.292431887072627,0.35627284021045,0.419768265142571,0.482936459714544,0.545794480408346,0.228547669067544,0.292619434012984,0.357013167626492,0.42140690124,0.485800634853508,0.550194368467017
0.911911911911912,0.225979717710472,0.289747082902953,0.35347362174494,0.416857407433613,0.479916503371497,0.542667751803708,0.225979717710472,0.289933033579222,0.354207722894548,0.418482412209875,0.482757101525201,0.547031790840527
0.912912912912913,0.223411766345427,0.28706313003628,0.350676075741807,0.41394901311434,0.476899774893163,0.5395449924078,0.223411766345427,0.287247510312939,0.351404036913454,0.415560563513969,0.479717090114484,0.543873616714998
0.913913913913914,0.220843814972174,0.284380019746849,0.347880185200975,0.411043057319677,0.473886241885301,0.536426162538941,0.220843814972174,0.284562841640729,0.348602064423196,0.412641287205663,0.47668050998813,0.540719732770597
0.914914914914915,0.218275863590475,0.2816977434274,0.345085933349648,0.408139515513906,0.470875872380308,0.533311223024896,0.218275863590475,0.281879030162554,0.345801810637005,0.409724591111457,0.473647371585908,0.537570152060359
0.915915915915916,0.21570791220009,0.279016292583027,0.342293303635099,0.405238363482339,0.467868634827685,0.530200135187842,0.21570791220009,0.279196058121793,0.343003239952651,0.406810421783508,0.470617603614365,0.534424785445223
0.916916916916917,0.213139960800778,0.276335658833434,0.33950227972432,0.402339577328798,0.464864498089572,0.527092860832272,0.213139960800778,0.276513923044661,0.340206347410372,0.403898771776083,0.467591196141794,0.531283620507505
0.917917917917918,0.210572009392296,0.273655833907495,0.336712845497473,0.39944313346794,0.461863431431862,0.523989362226973,0.210572009392296,0.273832613383011,0.337411109856092,0.400989606329173,0.464568102802254,0.528146599275335
0.918918918918919,0.208004057974398,0.270976809645014,0.33392498504722,0.396549008622548,0.458865404519643,0.520889602088012,0.208004057974398,0.271152120314631,0.334617509601298,0.398082898887965,0.461548288174632,0.525013677461299
0.91991991991992,0.205436106546838,0.26829857799189,0.331138682672767,0.39365717981644,0.45587038740889,0.51779354355469,0.205436106546838,0.268472439635778,0.331825538217628,0.395178636799478,0.458531735381328,0.521884833963178
0.920920920920921,0.202868155109366,0.265621131001488,0.328353922878971,0.390767624371659,0.452878350541862,0.51470115016369,0.202868155109366,0.265793555132258,0.329035163195466,0.392276771258674,0.455518379321882,0.51875998738509
0.921921921921922,0.200300203661732,0.262944460829998,0.325570690370669,0.387880319901697,0.449889264739111,0.511612385813513,0.200300203661732,0.263115470901725,0.326246392750964,0.389377314600203,0.452508236449442,0.515639158298681
0.922922922922923,0.197732252203684,0.260268559737449,0.322788970051578,0.3849952443086,0.446903101194798,0.508527214722824,0.197732252203684,0.260438162435106,0.323459177743068,0.38648019305103,0.449501208358992,0.512522223666955
0.923923923923924,0.195164300734966,0.257593420083641,0.320008747019192,0.382112375776749,0.443919831469136,0.505445601374362,0.195164300734966,0.25776164292222,0.320673544617953,0.383585446313686,0.446497348009419,0.509409249705151
0.924924924924925,0.192596349255324,0.254919034328631,0.317230006563353,0.379231692769753,0.440939427483433,0.502367510445372,0.192596349255324,0.255085878861883,0.317889426205158,0.380692973548433,0.443496520891709,0.506300068234984
0.925925925925926,0.190028397764497,0.252245395029332,0.314452734161767,0.376353174024839,0.437961861512839,0.49929290671531,0.190028397764497,0.252410893107657,0.315106868326912,0.377802843546168,0.440498818765424,0.503194793984679
0.926926926926927,0.187460446262227,0.249572494839508,0.31167691547827,0.373476798549565,0.434987106180878,0.496221754947941,0.187460446262227,0.249736642687232,0.312325784822915,0.374914926958597,0.43750406909428,0.500093211229963
0.927927927927928,0.184892494748252,0.24690032650685,0.308902536358815,0.370602545616666,0.432015134452026,0.493154019736296,0.184892494748252,0.247063160495148,0.309546241647807,0.372029322800466,0.434512403953125,0.496995485105784
0.928928928928929,0.182324543222307,0.244228882872671,0.306129582829576,0.367730394760706,0.429045919625279,0.490089665302442,0.182324543222307,0.244390393769416,0.306768133012742,0.369145872256068,0.431523611499393,0.493901350742719
0.92992992992993,0.179756591684128,0.241558156869091,0.303358041093097,0.364860325773126,0.426079435325521,0.487028655235751,0.179756591684128,0.24171838571281,0.303991545540631,0.366264705368452,0.428537865196272,0.490811025024093
0.930930930930931,0.177188640133446,0.238888141518377,0.300587897526169,0.361992318698763,0.423115655494869,0.483970952154447,0.177188640133446,0.23904707353848,0.301216353342533,0.363385633146586,0.42555491295064,0.487724192754693
0.931931931931932,0.174620688569993,0.236218829931021,0.297819138676741,0.359126353831602,0.420154554381469,0.48091651726659,0.174620688569993,0.236376510878503,0.298442663952382,0.360508817026261,0.422574970100141,0.48464112317402
0.932932932932933,0.172052736993497,0.233550215304641,0.295051751261508,0.356262411711101,0.417196106525971,0.477865309803653,0.172052736993497,0.233706624891878,0.295670331322411,0.357634037752944,0.419597744183478,0.481561450614011
0.933933933933934,0.169484785432237,0.230882290922341,0.292285722163072,0.353400473118214,0.414240286743575,0.474817286291096,0.169484785432237,0.231037479632948,0.292899483854768,0.354761488076588,0.416623492298408,0.478485496520228
0.934934934934935,0.166916833946077,0.228215050151244,0.289521038427261,0.350540519071552,0.411287070100102,0.471772399612902,0.166916833946077,0.228368992340771,0.290129955551519,0.351890918762266,0.413651881973014,0.475412845183762
0.935935935935936,0.16434888246431,0.225548486441503,0.286757687260838,0.347682530823895,0.40833643187948,0.468730597816519,0.16434888246431,0.225701237203679,0.287361895233197,0.349022553262714,0.410683211292231,0.472343869321749
0.936936936936937,0.161780930987917,0.222882593324602,0.283995656028657,0.344826489858271,0.405388347537966,0.46569182259166,0.161780930987917,0.223034121633531,0.284595117257263,0.346156112880996,0.407717108504728,0.469278104128461
0.937937937937938,0.159212979517914,0.220217364412794,0.281234932251739,0.341972377884808,0.402442792640449,0.462656007343301,0.159212979517914,0.220367729854542,0.28182979049437,0.343291851134197,0.404753911774024,0.466215972413852
0.938938938938939,0.156645028055348,0.217552793396979,0.278475503604141,0.339120176836599,0.399499742769284,0.459623074759924,0.156645028055348,0.217701959823909,0.279065710345075,0.340429460866242,0.401793211387409,0.463156961908575
0.93993993993994,0.1540770766013,0.214888874046732,0.275717357911541,0.336269868866962,0.396559173396348,0.456592933761265,0.1540770766013,0.21503690533979,0.276303064875962,0.337569224412133,0.398835383948305,0.460101543484476
0.940940940940941,0.151509125156884,0.212225600207755,0.272960483147831,0.333421436345027,0.393621059699887,0.453565475682962,0.151509125156884,0.212372455345984,0.273541631415432,0.33471080748488,0.395879983554327,0.457049159623775
0.941941941941942,0.148941173723248,0.209562965802277,0.270204867434044,0.330574861853123,0.390685376307121,0.450540569534504,0.148941173723248,0.20970871271742,0.270781616229151,0.331854519740881,0.392927423252612,0.454000326764343
0.942942942942943,0.146373222301571,0.206900964826157,0.267450499034752,0.327730128181902,0.387752096928887,0.447518056132511,0.146373222301571,0.207045557910381,0.268022779627778,0.329000001345175,0.389977223062572,0.45095444477997
0.943943943943944,0.143805270893068,0.204239591349605,0.264697366357285,0.324887218327386,0.384821193848425,0.444497740885685,0.143805270893068,0.204383102306089,0.265265344932241,0.326147587558394,0.387029830184546,0.447912072810698
0.944944944944945,0.141237319498984,0.201578839513887,0.261945457947886,0.322046115484832,0.381892637203712,0.441479384966958,0.141237319498984,0.201721218471946,0.262509056635727,0.323296894799507,0.384084732963288,0.444872571127068
0.945945945945946,0.138669368120601,0.19891870353267,0.259194762491473,0.319206803044327,0.378966393991726,0.438462694579792,0.138669368120601,0.199060025631727,0.259754153783611,0.320448281935497,0.381142410087381,0.441836538239266
0.946946946946947,0.13610141675923,0.196259177688327,0.256445268807548,0.316369264581194,0.37604242668762,0.435447307980494,0.13610141675923,0.196399389170072,0.2570003664674,0.317601343764728,0.378202321062056,0.438803298359385
0.947947947947948,0.133533465416218,0.193600256333439,0.253696965850121,0.313533483846087,0.373120691348969,0.432432779891111,0.133533465416218,0.19373943541873,0.254247947984069,0.314756460549409,0.375264973114747,0.435773485680087
0.948948948948949,0.130965514092944,0.190941933886679,0.250949842703387,0.310699444745623,0.370201135021901,0.429418562894195,0.130965514092944,0.191080023326821,0.251496615521673,0.311913207716525,0.372329799911377,0.432746392106229
0.94994994994995,0.12839756279082,0.188284204835156,0.248203888582345,0.307867131316905,0.367283692224215,0.426403985381576,0.12839756279082,0.188421285515449,0.248746634987438,0.309071984459427,0.369397333931415,0.429722683403404
0.950950950950951,0.125829611511293,0.185627063729814,0.2454590928282,0.305036527680986,0.364368280200858,0.423388225596079,0.125829611511293,0.185763075369284,0.245997712412492,0.3062323494557,0.366466986498907,0.426701623542115
0.951951951951952,0.12326166025584,0.182970505187966,0.242715444909218,0.302207617972937,0.361454792579515,0.420370281305696,0.12326166025584,0.183105530897954,0.243250124508119,0.303394718118284,0.363539311728448,0.423683905338613
0.952952952952953,0.120693709025974,0.180314523888382,0.239972934416002,0.299380386221983,0.358543090940924,0.417348934639821,0.120693709025974,0.180448500825297,0.240503567960296,0.300558635095295,0.360613702230293,0.420668769365292
0.953953953953954,0.118125757823238,0.177659114574133,0.237231551062647,0.296554816162613,0.355632993716959,0.414322711650475,0.118125757823238,0.17779212762216,0.237758328425096,0.297724529228032,0.357690730030969,0.417656930833905
0.954954954954955,0.115557806649213,0.175004272047226,0.2344912846818,0.29373089092239,0.352724261678642,0.411289836190215,0.115557806649213,0.175136256294757,0.235014095134499,0.294891933974242,0.354769772813985,0.414647611653728
0.955955955955956,0.112989855505508,0.172349991172251,0.231752125226447,0.290908592526648,0.349816579139951,0.408248177779994,0.112989855505508,0.17248103277639,0.232271160686825,0.292061288597259,0.351851416507694,0.411641544418128
0.956956956956957,0.110421904386202,0.16969626687054,0.229014062764646,0.28808790110065,0.346909529818033,0.405195193221078,0.110421904386202,0.169826299387573,0.22952920893669,0.289232118485806,0.348935028034923,0.408637937584039
0.957957957957958,0.107853953284562,0.167043094124412,0.226277087481657,0.285268793614599,0.344002566132005,0.402127861847334,0.107853953284562,0.167172204437753,0.226788537255029,0.286404870072306,0.346021202889582,0.405637535706859
0.958958958958959,0.105286002207277,0.164390467971119,0.223541189674263,0.282451241908434,0.341094970525417,0.399042614455195,0.105286002207277,0.164518588674574,0.22404882633015,0.283579063985726,0.343109301641301,0.402639539296877
0.95995995995996,0.102718051153811,0.161738383507688,0.220806359752724,0.279635209633878,0.338185807251554,0.395935256152971,0.102718051153811,0.161865601683566,0.22131037608533,0.280755150487095,0.340199924888859,0.399644699290623
0.960960960960961,0.100150100123477,0.159086835884732,0.218072588233796,0.276820647549254,0.335273862902881,0.392800883567211,0.100150100123477,0.159213083740917,0.218572866271008,0.277932648801098,0.337292431331189,0.39665221386128
0.961961961961962,0.0975821491154329,0.156435820312089,0.215339865740645,0.274007486380046,0.332357573900195,0.389633797095105,0.0975821491154329,0.15656118455163,0.21583659705032,0.27511200954901,0.3343874220477,0.39366283454639
0.962962962962963,0.0950141981286843,0.153785332052443,0.2126081829903,0.271195626089284,0.329434939123396,0.386427409117075,0.0950141981286843,0.153909745088395,0.213101249570515,0.272292754052636,0.331484258534757,0.390675763016878
0.963963963963964,0.0924462471025522,0.151135366427249,0.209877530782074,0.268384919968854,0.326503415980823,0.383174149344187,0.0924462471025522,0.151258913948037,0.210367121832946,0.269475329717855,0.328583537602764,0.387691745487673
0.964964964964965,0.0898782960133945,0.148485918809866,0.207147899959794,0.265575151330147,0.323559798416853,0.379865368680338,0.0898782960133945,0.14860853394134,0.207633898693044,0.266659263444748,0.325684628196452,0.384709992948156
0.965965965965966,0.0873103448777491,0.145836984632311,0.204419281348048,0.262765999830214,0.320600075767042,0.376491243188659,0.0873103448777491,0.145958751482667,0.204901873698665,0.263844995914662,0.32278811813066,0.381731240346658
0.966966966966967,0.084742393681009,0.143188559377354,0.20169166560344,0.259956993487965,0.317619271911713,0.373040679867627,0.084742393681009,0.143309412506623,0.202170737959501,0.261032063412379,0.319893388865257,0.378754714318135
0.967967967967968,0.0821744424073626,0.140540638585084,0.198965042923191,0.25714744135191,0.314611264960434,0.369501226027964,0.0821744424073626,0.14066065987158,0.19944077792607,0.25822089598056,0.317001014035049,0.375781132089539
0.968968968968969,0.0796064910397943,0.137893217844316,0.196239402434197,0.254336340486645,0.311568588609677,0.365858984014684,0.0796064910397943,0.13801234387761,0.196711693463354,0.255411043049099,0.314110392634843,0.372809742220587
0.96996996996997,0.0770385395600852,0.135246292800151,0.193514730980343,0.251522249662578,0.308482217427245,0.362098532909658,0.0770385395600852,0.135364602561496,0.193983761356884,0.252602920152272,0.311222078947659,0.369841237743047
0.970970970970971,0.0744705881030125,0.132599859144644,0.190791010702277,0.248703120872257,0.305341339463245,0.358202858580367,0.0744705881030125,0.132717292075151,0.191256693052175,0.249796094029198,0.308335495006222,0.366874895983246
0.971971971971972,0.0719026366382397,0.129953912624596,0.188068214341225,0.245876078913575,0.302133120792244,0.354153293092362,0.0719026366382397,0.1300705442837,0.188530752972605,0.24699096166151,0.305451170350415,0.36391137903932
0.972972972972973,0.0693346851301069,0.127308449031778,0.185346296241153,0.243037138924389,0.298842467626359,0.349929463983324,0.0693346851301069,0.127424222189685,0.185805666470667,0.24418711075165,0.302568555032632,0.360949999313615
0.973973973973974,0.0667667335817085,0.124663464210905,0.182625175495033,0.240180852426509,0.295451792485388,0.345509253299062,0.0667667335817085,0.124778450205313,0.183081682992855,0.241384915780397,0.299688148567938,0.35799138135548
0.974974974974975,0.06419878199702,0.122018954048554,0.179904704982925,0.237299874369081,0.291940791307709,0.340868765530421,0.06419878199702,0.122133099724312,0.180358544676364,0.238583989628416,0.296809434580468,0.35503487953252
0.975975975975976,0.061630830380899,0.119374914481387,0.177184615813383,0.234384447333401,0.288286238314013,0.335982302761979,0.061630830380899,0.119488286301553,0.177636483206732,0.235784680111912,0.293932877017092,0.352081073922271
0.976976976976977,0.059062878739085,0.11673134148278,0.174464419971553,0.231421804494252,0.284461804657692,0.330822344358378,0.059062878739085,0.116843891087281,0.174915260281447,0.232986629475614,0.291057998669781,0.349129367863947
0.977977977977978,0.056494927202494,0.11408823106784,0.171743244214302,0.22839550018728,0.280437905453296,0.325359527460228,0.056494927202494,0.114200019513156,0.172195087162063,0.230190154810969,0.288185222459876,0.346180290108782
0.978978978978979,0.0539269757346063,0.111445579269412,0.169019554587486,0.225284685339463,0.276181577507074,0.319562623323621,0.0539269757346063,0.11155656380915,0.169475747803666,0.227394931798182,0.285314115792698,0.343233299787214
0.97997997997998,0.0513590243503054,0.108803382108213,0.166290713621517,0.222063353760514,0.271656387113423,0.313398503163793,0.0513590243503054,0.108913617640467,0.166757429992389,0.22460124234431,0.282445054696231,0.340288867048153
0.980980980980981,0.048791073075915,0.106161635437149,0.163552292503234,0.218699592737643,0.266822363541422,0.306832085480754,0.048791073075915,0.106271085838514,0.164039942886353,0.221808799934191,0.279577656982029,0.337346514029868
0.981981981981982,0.0462231219399862,0.103520334453473,0.160797042417513,0.215154875898316,0.261635949480186,0.299826254810435,0.0462231219399862,0.103629049014842,0.161323448085049,0.219017847155256,0.276712246225463,0.33440664529567
0.982982982982983,0.0436551709732962,0.100879471991194,0.158013419706073,0.211383435862287,0.256049954605502,0.292341739150671,0.0436551709732962,0.100987425955892,0.15860778272232,0.216228139488748,0.273848496255176,0.331468853021604
0.983983983983984,0.0410872201844774,0.0982390329655827,0.155183569236412,0.207331747384768,0.250013492571021,0.284336929706506,0.0410872201844774,0.0983462827628015,0.155893079323931,0.213439875885061,0.270986672446191,0.32853346900732
0.984984984984985,0.0385192691811288,0.0955989766972924,0.15228071106587,0.2029381373375,0.243471874646874,0.275767621453456,0.0385192691811288,0.0957055531611578,0.153179205402393,0.210652857643628,0.268126509884863,0.325600162126099
0.985985985985986,0.0359513182090659,0.0929591830484922,0.149265955801577,0.198132515924566,0.23636642433731,0.266586645549971,0.0359513182090659,0.0930652875650012,0.150466261792072,0.207867236019142,0.265268210246213,0.322669184473284
0.986986986986987,0.0333833672551267,0.0903192951121732,0.146084690755814,0.192836194109989,0.228634165162316,0.256743353327346,0.0333833672551267,0.0904254369104189,0.147754150131818,0.205082863353217,0.262411576574616,0.319740289796016
0.987987987987988,0.0308154163039104,0.0876782823357163,0.142662809601992,0.186961715675024,0.220207316143222,0.246182894118294,0.0308154163039104,0.0877860339694848,0.145042936145942,0.202299838322398,0.259556740498855,0.316813642675312
0.988988988988989,0.0282474653377788,0.0850332946185801,0.138903156471099,0.180412587124274,0.211012502053791,0.234845201241852,0.0282474653377788,0.0851470479254866,0.142332558063886,0.199518068202286,0.256703578340686,0.313889088479086
0.98998998998999,0.0256795143368548,0.082376851058036,0.134682559740917,0.173082729972076,0.200969540599601,0.222663554421779,0.0256795143368548,0.0825084927183569,0.139623043855545,0.196737594992733,0.253852146129921,0.310966697267109
0.990990990990991,0.0231115632435076,0.0796904674077408,0.129849682183686,0.164855394930587,0.189989591620161,0.209562508017763,0.0231115632435076,0.0798703572119435,0.136914371250573,0.193958385289202,0.251002399327831,0.30804641336646
0.991991991991992,0.0205436117379281,0.076931524192332,0.124223577034883,0.155601138138772,0.177972314968575,0.195454833285098,0.0205436117379281,0.0772326347361665,0.134206527196708,0.191180419657249,0.24815431211779,0.305128204578331
0.992992992992993,0.0179756596745677,0.0740091893775721,0.117592297415549,0.145174203643623,0.16480142131281,0.180236856397932,0.0179756596745677,0.0745953352535769,0.131499531815395,0.188403728377213,0.245307924939032,0.30221212150085
0.993993993993994,0.0154077075171937,0.0707462372676767,0.109710104971715,0.133406141200614,0.150337470171934,0.163781037464958,0.0154077075171937,0.0719584311184748,0.128793329210215,0.185628227301954,0.242463125393694,0.299298023485434
0.994994994994995,0.0128397553852001,0.0668285041002018,0.10029050091216,0.12009435539751,0.134405610026462,0.145923464795552,0.0128397553852001,0.069321955231844,0.126087985228471,0.182854015225098,0.239620045221725,0.296386075218352
0.995995995995996,0.0102718038321024,0.0617507457390456,0.0889895237083626,0.104980519095563,0.116773142791298,0.126441105184291,0.0102718038321024,0.0666858567965906,0.123383397464418,0.180080938132245,0.236778478800072,0.2934760194679
0.996996996996997,0.00770385340497426,0.0547661883427786,0.075366262376923,0.0877060541225664,0.0971039578775434,0.105005781971658,0.00770385340497426,0.0640501932625434,0.120679680556583,0.177309167850622,0.233938655144661,0.290568142438701
0.997997997997998,0.00513590293556632,0.0448142451729155,0.0587819288451826,0.0677055219086747,0.0748502705140732,0.0810752823751756,0.00513590293556632,0.0614148873534639,0.117976680738286,0.174538474123107,0.231100267507929,0.287662060892751
0.998998998998999,0.00256795104353502,0.0302646900357011,0.0380781257821335,0.0438752470738102,0.048918397701777,0.0535598300021259,0.00256795104353502,0.0587800201395368,0.115274561944564,0.171769103749591,0.228263645554618,0.284758187359645
1,-4.88237805740255e-09,0.00726033570821327,0.00976162509928935,0.0127296391519094,0.0158469912694564,0.0190512603791421,-4.88237805740255e-09,0.0561454142049717,0.11257297107668,0.169000527948388,0.225428084820096,0.281855641691805


==> DATA/sensitivity/rho0_0.5_none_0_hx.dat <==
0,0
1e-05,-0.0002309659753241
1.12465782211982e-05,-0.000259752995105175
1.2648552168553e-05,-0.000292128501357794
1.42252931348537e-05,-0.000328539867709891
1.59985871960606e-05,-0.000369488939804279
1.79929362329155e-05,-0.000415540037839713
2.02358964772516e-05,-0.000467329447019304
2.27584592607479e-05,-0.000525571878661159
2.55954792269953e-05,-0.000591070975804934
2.87861559235457e-05,-0.000664730356171876
3.23745754281765e-05,-0.000747566020307663
3.64103194931068e-05,-0.000840720292067147
4.09491506238043e-05,-0.000945476846177259
4.60537825582242e-05,-0.00106327976542126
5.17947467923121e-05,-0.00119575218285162
5.82513671246893e-05,-0.00134471864576727
6.55128556859551e-05,-0.00151222924959855
7.36795455966163e-05,-0.00170058932830861
8.28642772854684e-05,-0.00191238940566806
9.31939576234077e-05,-0.00215054035081426
0.000104811313415469,-0.00241831347328103
0.000117876863479359,-0.00271938387497478
0.000132571136559011,-0.00305788068898767
0.000149097165718406,-0.0034384417678908
0.000167683293681101,-0.00386627572423943
0.000188586327877265,-0.00434723071338614
0.000212095088792019,-0.00488787298150398
0.000238534400643142,-0.0054955718740407
0.000268269579527973,-0.00617859627114999
0.00030171148105293,-0.0069462225753045
0.000339322177189533,-0.00780885243285642
0.000381621340794936,-0.00877814656637119
0.000429193426012878,-0.00986716974511764
0.000482695743767787,-0.01109055418667
0.000542867543932386,-0.0124646777231582
0.000610540229658533,-0.0140078605518705
0.0006866488450043,-0.0157405806941362
0.000772244994583625,-0.0176857090868996
0.000868511373751352,-0.0198687648047326
0.000976778110089489,-0.0223181907380867
0.00109854114198756,-0.0250656471534563
0.00123548288825675,-0.0281463247165093
0.00138949549437314,-0.0315992710926427
0.00156270697654699,-0.0354677289856412
0.00175751062485479,-0.0397994691527463
0.00197659807170163,-0.0446471241937343
0.0022229964825262,-0.0500684917989535
0.00250011038261793,-0.0561267871524108
0.00281176869797423,-0.0628908298531835
0.00316227766016838,-0.0704350988774785
0.00355648030622313,-0.0788396268392145
0.00399982339560893,-0.0881896399419037
0.00449843266896944,-0.0985748548222895
0.00505919748843582,-0.110088308019518
0.0056898660290183,-0.122824540975946
0.00639915233634927,-0.136876935217927
0.00719685673001152,-0.152333924854932
0.00809400121608312,-0.169273755504544
0.00910298177991522,-0.187757400025397
0.0102377396633958,-0.207819196797489
0.0115139539932645,-0.229454795428708
0.0129492584220526,-0.252606134298935
0.0145634847750124,-0.277143548633068
0.0163789370695406,-0.302845892971129
0.0184206996932672,-0.32938098367102
0.0207169839989531,-0.356290928255363
0.0232995181051537,-0.382989904372829
0.0262039852885835,-0.408784800276105
0.0294705170255181,-0.432929386254154
0.0331442474946642,-0.454716636954726
0.0372759372031494,-0.473598446404006
0.0419226743523692,-0.48930094679967
0.0471486636345739,-0.501890535755881
0.0530261133591199,-0.511757025340323
0.0596362331659464,-0.519516259419263
0.0670703561118431,-0.525871944753016
0.0754312006335461,-0.531488741578271
0.0848342898244072,-0.536912551026789
0.0954095476349994,-0.542546136409018
0.107303094052616,-0.548666661278377
0.120679264063933,-0.555463578268784
0.135722878297165,-0.563078044937996
0.152641796717523,-0.571633186879653
0.171669790660786,-0.581252807667631
0.193069772888325,-0.592071222738271
0.217137430293752,-0.604238193286419
0.244205309454865,-0.617921862122041
0.274647411481605,-0.633311307740788
0.308884359647748,-0.650619169575093
0.347389211208311,-0.670084591205087
0.390693993705462,-0.691976529089319
0.439397056076079,-0.716597468425247
0.494171336132384,-0.744287600529253
0.555773658648688,-0.775429524259385
0.625055192527398,-0.810453532473572
0.702973211532548,-0.84984355739568
0.79060432109077,-0.894143856946626
0.889159333916464,-0.943966535119087
1,-0.99999999999902


==> DATA/sensitivity/rho0_0.5_none_0_qt.dat <==
0,0.500073646484632
2.14683275907766e-05,0.628672868771478
4.29366551815531e-05,0.667516034491827
6.44049827723297e-05,0.696850296972311
8.58733103631063e-05,0.721624380372019
0.000107341637953883,0.743639936588216
0.000128809965544659,0.763783120298692
0.000150278293135436,0.782563454701942
0.000171746620726213,0.80030398347575
0.000193214948316989,0.817223785799026
0.000214683275907766,0.833478966360017
0.000236151603498542,0.849185032838325
0.000257619931089319,0.864430078570378
0.000279088258680095,0.879282884439492
0.000300556586270872,0.893798277455202
0.000322024913861649,0.908020675905165
0.000343493241452425,0.921986586203538
0.000364961569043202,0.935726383846319
0.000386429896633978,0.949265627794112
0.000407898224224755,0.962626003621074
0.000429366551815531,0.975826065912158
0.000450834879406308,0.988881823340448
0.000472303206997085,1.00465000762107
0.000493771534587861,1.01502920146755
0.000515239862178638,1.03260630706364
0.000536708189769414,1.04299800116661
0.000558176517360191,1.05788111660489
0.000579644844950967,1.07508897605826
0.000601113172541744,1.09003404830849
0.000622581500132521,1.10644876665231
0.000644049827723297,1.12448919192684
0.000665518155314074,1.14235952891538
0.00068698648290485,1.16113685057401
0.000708454810495627,1.18083975584541
0.000729923138086403,1.20122397779959
0.00075139146567718,1.22261522983568
0.000772859793267957,1.24263351276674
0.000794328120858733,1.26535633891705
0.00081579644844951,1.29027238232689
0.000837264776040286,1.31778705533975
0.000858733103631063,1.33976365245985
0.000880201431221839,1.36974918672081
0.000901669758812616,1.40255874801446
0.000923138086403393,1.42586865234349
0.000944606413994169,1.46346200491607
0.000966074741584946,1.4985855663086
0.000987543069175722,1.53150326913031
0.0010090113967665,1.58176853322649
0.00103047972435728,1.60765307614792
0.00105194805194805,1.66352048767332


==> DATA/sensitivity/rho0_0.6_mu_1000000_hx.dat <==
0,0
1e-05,-0.000184767174160281
1.12465782211982e-05,-0.000207795892030905
1.2648552168553e-05,-0.000233694538944709
1.42252931348537e-05,-0.000262821654778639
1.59985871960606e-05,-0.000295579025944859
1.79929362329155e-05,-0.00033241712283757
2.02358964772516e-05,-0.00037384517665703
2.27584592607479e-05,-0.000420434778755097
2.55954792269953e-05,-0.000472828619490257
2.87861559235457e-05,-0.000531749310400792
3.23745754281765e-05,-0.000598009295305083
3.64103194931068e-05,-0.000672521983205138
4.09491506238043e-05,-0.000756313809010486
4.60537825582242e-05,-0.000850539087527675
5.17947467923121e-05,-0.000956495525483011
5.82513671246893e-05,-0.00107564159477862
6.55128556859551e-05,-0.00120961598713686
7.36795455966163e-05,-0.00136026081918135
8.28642772854684e-05,-0.00152964632078024
9.31939576234077e-05,-0.00172009804218397
0.000104811313415469,-0.0019342293076786
0.000117876863479359,-0.00217497532580442
0.000132571136559011,-0.00244563330593309
0.000149097165718406,-0.00274990581666712
0.000167683293681101,-0.003091950037806
0.000188586327877265,-0.0034764323344934
0.000212095088792019,-0.00390858997637799
0.000238534400643142,-0.00439429898490993
0.000268269579527973,-0.00494014969798499
0.00030171148105293,-0.00555353200077946
0.000339322177189533,-0.006242727832551
0.000381621340794936,-0.0070170160599658
0.000429193426012878,-0.00788678595751548
0.000482695743767787,-0.00886366428966763
0.000542867543932386,-0.00996065384847062
0.000610540229658533,-0.011192285532763
0.0006866488450043,-0.0125747841468754
0.000772244994583625,-0.0141262484662222
0.000868511373751352,-0.0158668445911573
0.000976778110089489,-0.0178190138034427
0.00109854114198756,-0.0200076931682462
0.00123548288825675,-0.0224605442184309
0.00138949549437314,-0.0252081917435421
0.00156270697654699,-0.0282844628235674
0.00175751062485479,-0.0317266213370182
0.00197659807170163,-0.0355755872728617
0.0022229964825262,-0.0398761290901821
0.00250011038261793,-0.0446770062685527
0.00281176869797423,-0.0500310425186042
0.00316227766016838,-0.0559950935287499
0.00355648030622313,-0.062629867159648
0.00399982339560893,-0.0699995433377037
0.00449843266896944,-0.0781711178998694
0.00505919748843582,-0.0872133877424901
0.0056898660290183,-0.0971954609705336
0.00639915233634927,-0.108184658432021
0.00719685673001152,-0.120243645298031
0.00809400121608312,-0.133426613554989
0.00910298177991522,-0.147774315598639
0.0102377396633958,-0.163307769711249
0.0115139539932645,-0.180020511479876
0.0129492584220526,-0.197869402209346
0.0145634847750124,-0.216764265641098
0.0163789370695406,-0.236557098898782
0.0184206996932672,-0.257032227177683
0.0207169839989531,-0.277899818577676
0.0232995181051537,-0.29879614152042
0.0262039852885835,-0.319294934263356
0.0294705170255181,-0.33893384218473
0.0331442474946642,-0.357258092203526
0.0372759372031494,-0.373878340866614
0.0419226743523692,-0.388532835978104
0.0471486636345739,-0.4011377207773
0.0530261133591199,-0.411808345912613
0.0596362331659464,-0.420841767598078
0.0670703561118431,-0.428664123191376
0.0754312006335461,-0.435759165088848
0.0848342898244072,-0.442599493438841
0.0954095476349994,-0.44959800583239
0.107303094052616,-0.457087070675606
0.120679264063933,-0.465322750248813
0.135722878297165,-0.474504844339853
0.152641796717523,-0.484801953924373
0.171669790660786,-0.496373497092774
0.193069772888325,-0.509385194862958
0.217137430293752,-0.524018435452475
0.244205309454865,-0.540475753736749
0.274647411481605,-0.558984594754959
0.308884359647748,-0.579800707314481
0.347389211208311,-0.603211712786988
0.390693993705462,-0.629541080992553
0.439397056076079,-0.659152612615863
0.494171336132384,-0.692455453041677
0.555773658648688,-0.729909752500463
0.625055192527398,-0.772033023501777
0.702973211532548,-0.81940729007092
0.79060432109077,-0.872687129154821
0.889159333916464,-0.932608717286851
1,-1.00000000005169


==> DATA/sensitivity/rho0_0.6_mu_1000000_qt.dat <==
0,0.600071051601122
2.14683275907766e-05,0.741741092320821
4.29366551815531e-05,0.785548528881836
6.44049827723297e-05,0.818903174089133
8.58733103631063e-05,0.847230718522952
0.000107341637953883,0.872509177236336
0.000128809965544659,0.895712345861804
0.000150278293135436,0.917400551434551
0.000171746620726213,0.93792924236531
0.000193214948316989,0.957539623195155
0.000214683275907766,0.976403668694176
0.000236151603498542,0.9946486864574
0.000257619931089319,1.01228978647228
0.000279088258680095,1.03118721385375
0.000300556586270872,1.05145556932536
0.000322024913861649,1.07185667720743
0.000343493241452425,1.09284972999366
0.000364961569043202,1.11553735630705
0.000386429896633978,1.13844550185043
0.000407898224224755,1.16252109990917
0.000429366551815531,1.18674415120562
0.000450834879406308,1.21178632919284
0.000472303206997085,1.23937984330401
0.000493771534587861,1.26722999724686
0.000515239862178638,1.29768047179936
0.000536708189769414,1.33001222595286
0.000558176517360191,1.36438479646896
0.000579644844950967,1.4017088519141
0.000601113172541744,1.43348621963943
0.000622581500132521,1.47248684628729
0.000644049827723297,1.51933600185813
0.000665518155314074,1.56285413734933
0.00068698648290485,1.60173909485108
0.000708454810495627,1.65875662160547
0.000729923138086403,1.72542905658746
0.00075139146567718,1.76344612265051
0.000772859793267957,1.8392682216174
0.000794328120858733,1.93926535933907
0.00081579644844951,1.97094057198575
0.000837264776040286,2.07502360161809
0.000858733103631063,2.21667846213655
0.000880201431221839,2.28819753740173
0.000901669758812616,2.38074077566211
0.000923138086403393,2.54117469849369
0.000944606413994169,2.74285237121971
0.000966074741584946,2.90712647599912
0.000987543069175722,2.98071421067789
0.0010090113967665,3.19069757682011
0.00103047972435728,3.47882502055812
0.00105194805194805,3.486590062527


==> DATA/sensitivity/rho0_0.6_mu_100000_hx.dat <==
0,0
1e-05,-0.000184767174160281
1.12465782211982e-05,-0.000207795892030905
1.2648552168553e-05,-0.000233694538944709
1.42252931348537e-05,-0.000262821654778639
1.59985871960606e-05,-0.000295579025944859
1.79929362329155e-05,-0.00033241712283757
2.02358964772516e-05,-0.00037384517665703
2.27584592607479e-05,-0.000420434778755097
2.55954792269953e-05,-0.000472828619490257
2.87861559235457e-05,-0.000531749310400792
3.23745754281765e-05,-0.000598009295305083
3.64103194931068e-05,-0.000672521983205138
4.09491506238043e-05,-0.000756313809010486
4.60537825582242e-05,-0.000850539087527675
5.17947467923121e-05,-0.000956495525483011
5.82513671246893e-05,-0.00107564159477862
6.55128556859551e-05,-0.00120961598713686
7.36795455966163e-05,-0.00136026081918135
8.28642772854684e-05,-0.00152964632078024
9.31939576234077e-05,-0.00172009804218397
0.000104811313415469,-0.0019342293076786
0.000117876863479359,-0.00217497532580442
0.000132571136559011,-0.00244563330593309
0.000149097165718406,-0.00274990581666712
0.000167683293681101,-0.003091950037806
0.000188586327877265,-0.0034764323344934
0.000212095088792019,-0.00390858997637799
0.000238534400643142,-0.00439429898490993
0.000268269579527973,-0.00494014969798499
0.00030171148105293,-0.00555353200077946
0.000339322177189533,-0.006242727832551
0.000381621340794936,-0.0070170160599658
0.000429193426012878,-0.00788678595751548
0.000482695743767787,-0.00886366428966763
0.000542867543932386,-0.00996065384847062
0.000610540229658533,-0.011192285532763
0.0006866488450043,-0.0125747841468754
0.000772244994583625,-0.0141262484662222
0.000868511373751352,-0.0158668445911573
0.000976778110089489,-0.0178190138034427
0.00109854114198756,-0.0200076931682462
0.00123548288825675,-0.0224605442184309
0.00138949549437314,-0.0252081917435421
0.00156270697654699,-0.0282844628235674
0.00175751062485479,-0.0317266213370182
0.00197659807170163,-0.0355755872728617
0.0022229964825262,-0.0398761290901821
0.00250011038261793,-0.0446770062685527
0.00281176869797423,-0.0500310425186042
0.00316227766016838,-0.0559950935287499
0.00355648030622313,-0.062629867159648
0.00399982339560893,-0.0699995433377037
0.00449843266896944,-0.0781711178998694
0.00505919748843582,-0.0872133877424901
0.0056898660290183,-0.0971954609705336
0.00639915233634927,-0.108184658432021
0.00719685673001152,-0.120243645298031
0.00809400121608312,-0.133426613554989
0.00910298177991522,-0.147774315598639
0.0102377396633958,-0.163307769711249
0.0115139539932645,-0.180020511479876
0.0129492584220526,-0.197869402209346
0.0145634847750124,-0.216764265641098
0.0163789370695406,-0.236557098898782
0.0184206996932672,-0.257032227177683
0.0207169839989531,-0.277899818577676
0.0232995181051537,-0.29879614152042
0.0262039852885835,-0.319294934263356
0.0294705170255181,-0.33893384218473
0.0331442474946642,-0.357258092203526
0.0372759372031494,-0.373878340866614
0.0419226743523692,-0.388532835978104
0.0471486636345739,-0.4011377207773
0.0530261133591199,-0.411808345912613
0.0596362331659464,-0.420841767598078
0.0670703561118431,-0.428664123191376
0.0754312006335461,-0.435759165088848
0.0848342898244072,-0.442599493438841
0.0954095476349994,-0.44959800583239
0.107303094052616,-0.457087070675606
0.120679264063933,-0.465322750248813
0.135722878297165,-0.474504844339853
0.152641796717523,-0.484801953924373
0.171669790660786,-0.496373497092774
0.193069772888325,-0.509385194862958
0.217137430293752,-0.524018435452475
0.244205309454865,-0.540475753736749
0.274647411481605,-0.558984594754959
0.308884359647748,-0.579800707314481
0.347389211208311,-0.603211712786988
0.390693993705462,-0.629541080992553
0.439397056076079,-0.659152612615863
0.494171336132384,-0.692455453041677
0.555773658648688,-0.729909752500463
0.625055192527398,-0.772033023501777
0.702973211532548,-0.81940729007092
0.79060432109077,-0.872687129154821
0.889159333916464,-0.932608717286851
1,-1.00000000005169


==> DATA/sensitivity/rho0_0.6_mu_100000_qt.dat <==
0,0.600071051601122
2.14683275907766e-05,0.741741092320821
4.29366551815531e-05,0.785548528881836
6.44049827723297e-05,0.818903174089133
8.58733103631063e-05,0.847230718522952
0.000107341637953883,0.872509177236336
0.000128809965544659,0.895712345861804
0.000150278293135436,0.917400551434551
0.000171746620726213,0.93792924236531
0.000193214948316989,0.957539623195155
0.000214683275907766,0.976403668694176
0.000236151603498542,0.9946486864574
0.000257619931089319,1.03281775114862
0.000279088258680095,1.02805684489944
0.000300556586270872,1.04469390908093
0.000322024913861649,1.06589451702371
0.000343493241452425,1.08375334347277
0.000364961569043202,1.10432281801699
0.000386429896633978,1.12693515814889
0.000407898224224755,1.14765104518243
0.000429366551815531,1.16980550642991
0.000450834879406308,1.19429170105707
0.000472303206997085,1.2194010615893
0.000493771534587861,1.24503873635151
0.000515239862178638,1.27086440091461
0.000536708189769414,1.30049908209645
0.000558176517360191,1.33490606272213
0.000579644844950967,1.36694929555384
0.000601113172541744,1.39476908722023
0.000622581500132521,1.42883325768778
0.000644049827723297,1.47382243036763
0.000665518155314074,1.50719968978827
0.00068698648290485,1.54445210046464
0.000708454810495627,1.59975914811759
0.000729923138086403,1.63807600816371
0.00075139146567718,1.68669873774738
0.000772859793267957,1.75258217144487
0.000794328120858733,1.79653745527604
0.00081579644844951,1.86830615386894
0.000837264776040286,1.9410992878309
0.000858733103631063,2.0041536035528
0.000880201431221839,2.09841735959295
0.000901669758812616,2.18491060826044
0.000923138086403393,2.28208633831587
0.000944606413994169,2.39722998898623
0.000966074741584946,2.51233681679376
0.000987543069175722,2.6427209331616
0.0010090113967665,2.78358449489576
0.00103047972435728,2.92663251956592
0.00105194805194805,3.07397203335577


==> DATA/sensitivity/rho0_0.6_mu_10000_hx.dat <==
0,0
1e-05,-0.000184767174160281
1.12465782211982e-05,-0.000207795892030905
1.2648552168553e-05,-0.000233694538944709
1.42252931348537e-05,-0.000262821654778639
1.59985871960606e-05,-0.000295579025944859
1.79929362329155e-05,-0.00033241712283757
2.02358964772516e-05,-0.00037384517665703
2.27584592607479e-05,-0.000420434778755097
2.55954792269953e-05,-0.000472828619490257
2.87861559235457e-05,-0.000531749310400792
3.23745754281765e-05,-0.000598009295305083
3.64103194931068e-05,-0.000672521983205138
4.09491506238043e-05,-0.000756313809010486
4.60537825582242e-05,-0.000850539087527675
5.17947467923121e-05,-0.000956495525483011
5.82513671246893e-05,-0.00107564159477862
6.55128556859551e-05,-0.00120961598713686
7.36795455966163e-05,-0.00136026081918135
8.28642772854684e-05,-0.00152964632078024
9.31939576234077e-05,-0.00172009804218397
0.000104811313415469,-0.0019342293076786
0.000117876863479359,-0.00217497532580442
0.000132571136559011,-0.00244563330593309
0.000149097165718406,-0.00274990581666712
0.000167683293681101,-0.003091950037806
0.000188586327877265,-0.0034764323344934
0.000212095088792019,-0.00390858997637799
0.000238534400643142,-0.00439429898490993
0.000268269579527973,-0.00494014969798499
0.00030171148105293,-0.00555353200077946
0.000339322177189533,-0.006242727832551
0.000381621340794936,-0.0070170160599658
0.000429193426012878,-0.00788678595751548
0.000482695743767787,-0.00886366428966763
0.000542867543932386,-0.00996065384847062
0.000610540229658533,-0.011192285532763
0.0006866488450043,-0.0125747841468754
0.000772244994583625,-0.0141262484662222
0.000868511373751352,-0.0158668445911573
0.000976778110089489,-0.0178190138034427
0.00109854114198756,-0.0200076931682462
0.00123548288825675,-0.0224605442184309
0.00138949549437314,-0.0252081917435421
0.00156270697654699,-0.0282844628235674
0.00175751062485479,-0.0317266213370182
0.00197659807170163,-0.0355755872728617
0.0022229964825262,-0.0398761290901821
0.00250011038261793,-0.0446770062685527
0.00281176869797423,-0.0500310425186042
0.00316227766016838,-0.0559950935287499
0.00355648030622313,-0.062629867159648
0.00399982339560893,-0.0699995433377037
0.00449843266896944,-0.0781711178998694
0.00505919748843582,-0.0872133877424901
0.0056898660290183,-0.0971954609705336
0.00639915233634927,-0.108184658432021
0.00719685673001152,-0.120243645298031
0.00809400121608312,-0.133426613554989
0.00910298177991522,-0.147774315598639
0.0102377396633958,-0.163307769711249
0.0115139539932645,-0.180020511479876
0.0129492584220526,-0.197869402209346
0.0145634847750124,-0.216764265641098
0.0163789370695406,-0.236557098898782
0.0184206996932672,-0.257032227177683
0.0207169839989531,-0.277899818577676
0.0232995181051537,-0.29879614152042
0.0262039852885835,-0.319294934263356
0.0294705170255181,-0.33893384218473
0.0331442474946642,-0.357258092203526
0.0372759372031494,-0.373878340866614
0.0419226743523692,-0.388532835978104
0.0471486636345739,-0.4011377207773
0.0530261133591199,-0.411808345912613
0.0596362331659464,-0.420841767598078
0.0670703561118431,-0.428664123191376
0.0754312006335461,-0.435759165088848
0.0848342898244072,-0.442599493438841
0.0954095476349994,-0.44959800583239
0.107303094052616,-0.457087070675606
0.120679264063933,-0.465322750248813
0.135722878297165,-0.474504844339853
0.152641796717523,-0.484801953924373
0.171669790660786,-0.496373497092774
0.193069772888325,-0.509385194862958
0.217137430293752,-0.524018435452475
0.244205309454865,-0.540475753736749
0.274647411481605,-0.558984594754959
0.308884359647748,-0.579800707314481
0.347389211208311,-0.603211712786988
0.390693993705462,-0.629541080992553
0.439397056076079,-0.659152612615863
0.494171336132384,-0.692455453041677
0.555773658648688,-0.729909752500463
0.625055192527398,-0.772033023501777
0.702973211532548,-0.81940729007092
0.79060432109077,-0.872687129154821
0.889159333916464,-0.932608717286851
1,-1.00000000005169


==> DATA/sensitivity/rho0_0.6_mu_10000_qt.dat <==
0,0.600071051601122
2.14683275907766e-05,0.741741092320821
4.29366551815531e-05,0.785548528881836
6.44049827723297e-05,0.818903174089133
8.58733103631063e-05,0.847230718522952
0.000107341637953883,0.872509177236336
0.000128809965544659,0.895712345861804
0.000150278293135436,0.917400551434551
0.000171746620726213,0.93792924236531
0.000193214948316989,0.957539623195155
0.000214683275907766,0.976403668694176
0.000236151603498542,0.9946486864574
0.000257619931089319,1.00547127047244
0.000279088258680095,1.01654008707929
0.000300556586270872,1.02873824892395
0.000322024913861649,1.04362829628411
0.000343493241452425,1.0581609073261
0.000364961569043202,1.07355866035836
0.000386429896633978,1.09000872019567
0.000407898224224755,1.10688720114156
0.000429366551815531,1.12454136036202
0.000450834879406308,1.14294477824166
0.000472303206997085,1.16193843869062
0.000493771534587861,1.18161756380259
0.000515239862178638,1.20197002427557
0.000536708189769414,1.22310752913986
0.000558176517360191,1.24500153169682
0.000579644844950967,1.26764687097036
0.000601113172541744,1.29116923346428
0.000622581500132521,1.31553028645291
0.000644049827723297,1.3407221044486
0.000665518155314074,1.36704649381208
0.00068698648290485,1.39451184110223
0.000708454810495627,1.42304502077057
0.000729923138086403,1.45279417803391
0.00075139146567718,1.48394984787806
0.000772859793267957,1.51645606679473
0.000794328120858733,1.55028134310431
0.00081579644844951,1.58574885477707
0.000837264776040286,1.62313959669602
0.000858733103631063,1.66237463054027
0.000880201431221839,1.70331816697083
0.000901669758812616,1.7462717678104
0.000923138086403393,1.79181428691681
0.000944606413994169,1.8401334001262
0.000966074741584946,1.89102154893768
0.000987543069175722,1.94445876367117
0.0010090113967665,2.00076626226568
0.00103047972435728,2.06049592331903
0.00105194805194805,2.12416402330579


==> DATA/sensitivity/rho0_0.6_mu_1000_hx.dat <==
0,0
1e-05,-0.000184767174160281
1.12465782211982e-05,-0.000207795892030905
1.2648552168553e-05,-0.000233694538944709
1.42252931348537e-05,-0.000262821654778639
1.59985871960606e-05,-0.000295579025944859
1.79929362329155e-05,-0.00033241712283757
2.02358964772516e-05,-0.00037384517665703
2.27584592607479e-05,-0.000420434778755097
2.55954792269953e-05,-0.000472828619490257
2.87861559235457e-05,-0.000531749310400792
3.23745754281765e-05,-0.000598009295305083
3.64103194931068e-05,-0.000672521983205138
4.09491506238043e-05,-0.000756313809010486
4.60537825582242e-05,-0.000850539087527675
5.17947467923121e-05,-0.000956495525483011
5.82513671246893e-05,-0.00107564159477862
6.55128556859551e-05,-0.00120961598713686
7.36795455966163e-05,-0.00136026081918135
8.28642772854684e-05,-0.00152964632078024
9.31939576234077e-05,-0.00172009804218397
0.000104811313415469,-0.0019342293076786
0.000117876863479359,-0.00217497532580442
0.000132571136559011,-0.00244563330593309
0.000149097165718406,-0.00274990581666712
0.000167683293681101,-0.003091950037806
0.000188586327877265,-0.0034764323344934
0.000212095088792019,-0.00390858997637799
0.000238534400643142,-0.00439429898490993
0.000268269579527973,-0.00494014969798499
0.00030171148105293,-0.00555353200077946
0.000339322177189533,-0.006242727832551
0.000381621340794936,-0.0070170160599658
0.000429193426012878,-0.00788678595751548
0.000482695743767787,-0.00886366428966763
0.000542867543932386,-0.00996065384847062
0.000610540229658533,-0.011192285532763
0.0006866488450043,-0.0125747841468754
0.000772244994583625,-0.0141262484662222
0.000868511373751352,-0.0158668445911573
0.000976778110089489,-0.0178190138034427
0.00109854114198756,-0.0200076931682462
0.00123548288825675,-0.0224605442184309
0.00138949549437314,-0.0252081917435421
0.00156270697654699,-0.0282844628235674
0.00175751062485479,-0.0317266213370182
0.00197659807170163,-0.0355755872728617
0.0022229964825262,-0.0398761290901821
0.00250011038261793,-0.0446770062685527
0.00281176869797423,-0.0500310425186042
0.00316227766016838,-0.0559950935287499
0.00355648030622313,-0.062629867159648
0.00399982339560893,-0.0699995433377037
0.00449843266896944,-0.0781711178998694
0.00505919748843582,-0.0872133877424901
0.0056898660290183,-0.0971954609705336
0.00639915233634927,-0.108184658432021
0.00719685673001152,-0.120243645298031
0.00809400121608312,-0.133426613554989
0.00910298177991522,-0.147774315598639
0.0102377396633958,-0.163307769711249
0.0115139539932645,-0.180020511479876
0.0129492584220526,-0.197869402209346
0.0145634847750124,-0.216764265641098
0.0163789370695406,-0.236557098898782
0.0184206996932672,-0.257032227177683
0.0207169839989531,-0.277899818577676
0.0232995181051537,-0.29879614152042
0.0262039852885835,-0.319294934263356
0.0294705170255181,-0.33893384218473
0.0331442474946642,-0.357258092203526
0.0372759372031494,-0.373878340866614
0.0419226743523692,-0.388532835978104
0.0471486636345739,-0.4011377207773
0.0530261133591199,-0.411808345912613
0.0596362331659464,-0.420841767598078
0.0670703561118431,-0.428664123191376
0.0754312006335461,-0.435759165088848
0.0848342898244072,-0.442599493438841
0.0954095476349994,-0.44959800583239
0.107303094052616,-0.457087070675606
0.120679264063933,-0.465322750248813
0.135722878297165,-0.474504844339853
0.152641796717523,-0.484801953924373
0.171669790660786,-0.496373497092774
0.193069772888325,-0.509385194862958
0.217137430293752,-0.524018435452475
0.244205309454865,-0.540475753736749
0.274647411481605,-0.558984594754959
0.308884359647748,-0.579800707314481
0.347389211208311,-0.603211712786988
0.390693993705462,-0.629541080992553
0.439397056076079,-0.659152612615863
0.494171336132384,-0.692455453041677
0.555773658648688,-0.729909752500463
0.625055192527398,-0.772033023501777
0.702973211532548,-0.81940729007092
0.79060432109077,-0.872687129154821
0.889159333916464,-0.932608717286851
1,-1.00000000005169


==> DATA/sensitivity/rho0_0.6_mu_1000_qt.dat <==
0,0.600071051601122
2.14683275907766e-05,0.741741092320821
4.29366551815531e-05,0.785548528881836
6.44049827723297e-05,0.818903174089133
8.58733103631063e-05,0.847230718522952
0.000107341637953883,0.872509177236336
0.000128809965544659,0.895712345861804
0.000150278293135436,0.917400551434551
0.000171746620726213,0.93792924236531
0.000193214948316989,0.957539623195155
0.000214683275907766,0.976403668694176
0.000236151603498542,0.9946486864574
0.000257619931089319,1.00079183512585
0.000279088258680095,1.00301428397459
0.000300556586270872,1.00633752977836
0.000322024913861649,1.01079133852349
0.000343493241452425,1.01622608312797
0.000364961569043202,1.02246945535894
0.000386429896633978,1.02939082690281
0.000407898224224755,1.03688682407284
0.000429366551815531,1.04487580606838
0.000450834879406308,1.05329219286827
0.000472303206997085,1.06208461978365
0.000493771534587861,1.07121387864495
0.000515239862178638,1.08065104095856
0.000536708189769414,1.09037603995615
0.000558176517360191,1.10037567933452
0.000579644844950967,1.11064194712566
0.000601113172541744,1.12117050348091
0.000622581500132521,1.13195941117027
0.000644049827723297,1.14300836800994
0.000665518155314074,1.15431784666316
0.00068698648290485,1.16588912190635
0.000708454810495627,1.17772420256032
0.000729923138086403,1.1898253055394
0.00075139146567718,1.20219563518575
0.000772859793267957,1.21483834958987
0.000794328120858733,1.22775639371488
0.00081579644844951,1.24095315625326
0.000837264776040286,1.25443237052625
0.000858733103631063,1.2681982690643
0.000880201431221839,1.2822560659185
0.000901669758812616,1.29661158651212
0.000923138086403393,1.31127142401104
0.000944606413994169,1.32624245834744
0.000966074741584946,1.34153233434113
0.000987543069175722,1.35714879633752
0.0010090113967665,1.37309669795055
0.00103047972435728,1.38938428354247
0.00105194805194805,1.40602014141022


==> DATA/sensitivity/rho0_0.6_mu_100_hx.dat <==
0,0
1e-05,-0.000184767174160281
1.12465782211982e-05,-0.000207795892030905
1.2648552168553e-05,-0.000233694538944709
1.42252931348537e-05,-0.000262821654778639
1.59985871960606e-05,-0.000295579025944859
1.79929362329155e-05,-0.00033241712283757
2.02358964772516e-05,-0.00037384517665703
2.27584592607479e-05,-0.000420434778755097
2.55954792269953e-05,-0.000472828619490257
2.87861559235457e-05,-0.000531749310400792
3.23745754281765e-05,-0.000598009295305083
3.64103194931068e-05,-0.000672521983205138
4.09491506238043e-05,-0.000756313809010486
4.60537825582242e-05,-0.000850539087527675
5.17947467923121e-05,-0.000956495525483011
5.82513671246893e-05,-0.00107564159477862
6.55128556859551e-05,-0.00120961598713686
7.36795455966163e-05,-0.00136026081918135
8.28642772854684e-05,-0.00152964632078024
9.31939576234077e-05,-0.00172009804218397
0.000104811313415469,-0.0019342293076786
0.000117876863479359,-0.00217497532580442
0.000132571136559011,-0.00244563330593309
0.000149097165718406,-0.00274990581666712
0.000167683293681101,-0.003091950037806
0.000188586327877265,-0.0034764323344934
0.000212095088792019,-0.00390858997637799
0.000238534400643142,-0.00439429898490993
0.000268269579527973,-0.00494014969798499
0.00030171148105293,-0.00555353200077946
0.000339322177189533,-0.006242727832551
0.000381621340794936,-0.0070170160599658
0.000429193426012878,-0.00788678595751548
0.000482695743767787,-0.00886366428966763
0.000542867543932386,-0.00996065384847062
0.000610540229658533,-0.011192285532763
0.0006866488450043,-0.0125747841468754
0.000772244994583625,-0.0141262484662222
0.000868511373751352,-0.0158668445911573
0.000976778110089489,-0.0178190138034427
0.00109854114198756,-0.0200076931682462
0.00123548288825675,-0.0224605442184309
0.00138949549437314,-0.0252081917435421
0.00156270697654699,-0.0282844628235674
0.00175751062485479,-0.0317266213370182
0.00197659807170163,-0.0355755872728617
0.0022229964825262,-0.0398761290901821
0.00250011038261793,-0.0446770062685527
0.00281176869797423,-0.0500310425186042
0.00316227766016838,-0.0559950935287499
0.00355648030622313,-0.062629867159648
0.00399982339560893,-0.0699995433377037
0.00449843266896944,-0.0781711178998694
0.00505919748843582,-0.0872133877424901
0.0056898660290183,-0.0971954609705336
0.00639915233634927,-0.108184658432021
0.00719685673001152,-0.120243645298031
0.00809400121608312,-0.133426613554989
0.00910298177991522,-0.147774315598639
0.0102377396633958,-0.163307769711249
0.0115139539932645,-0.180020511479876
0.0129492584220526,-0.197869402209346
0.0145634847750124,-0.216764265641098
0.0163789370695406,-0.236557098898782
0.0184206996932672,-0.257032227177683
0.0207169839989531,-0.277899818577676
0.0232995181051537,-0.29879614152042
0.0262039852885835,-0.319294934263356
0.0294705170255181,-0.33893384218473
0.0331442474946642,-0.357258092203526
0.0372759372031494,-0.373878340866614
0.0419226743523692,-0.388532835978104
0.0471486636345739,-0.4011377207773
0.0530261133591199,-0.411808345912613
0.0596362331659464,-0.420841767598078
0.0670703561118431,-0.428664123191376
0.0754312006335461,-0.435759165088848
0.0848342898244072,-0.442599493438841
0.0954095476349994,-0.44959800583239
0.107303094052616,-0.457087070675606
0.120679264063933,-0.465322750248813
0.135722878297165,-0.474504844339853
0.152641796717523,-0.484801953924373
0.171669790660786,-0.496373497092774
0.193069772888325,-0.509385194862958
0.217137430293752,-0.524018435452475
0.244205309454865,-0.540475753736749
0.274647411481605,-0.558984594754959
0.308884359647748,-0.579800707314481
0.347389211208311,-0.603211712786988
0.390693993705462,-0.629541080992553
0.439397056076079,-0.659152612615863
0.494171336132384,-0.692455453041677
0.555773658648688,-0.729909752500463
0.625055192527398,-0.772033023501777
0.702973211532548,-0.81940729007092
0.79060432109077,-0.872687129154821
0.889159333916464,-0.932608717286851
1,-1.00000000005169


==> DATA/sensitivity/rho0_0.6_mu_100_qt.dat <==
0,0.600071051601122
2.14683275907766e-05,0.741741092320821
4.29366551815531e-05,0.785548528881836
6.44049827723297e-05,0.818903174089133
8.58733103631063e-05,0.847230718522952
0.000107341637953883,0.872509177236336
0.000128809965544659,0.895712345861804
0.000150278293135436,0.917400551434551
0.000171746620726213,0.93792924236531
0.000193214948316989,0.957539623195155
0.000214683275907766,0.976403668694176
0.000236151603498542,0.9946486864574
0.000257619931089319,1.00004135821625
0.000279088258680095,1.00028597597924
0.000300556586270872,1.00066516943192
0.000322024913861649,1.00118173881013
0.000343493241452425,1.00183602987047
0.000364961569043202,1.00261957615017
0.000386429896633978,1.00352544683275
0.000407898224224755,1.00454797782474
0.000429366551815531,1.00568237910367
0.000450834879406308,1.00692440124961
0.000472303206997085,1.00827024392424
0.000493771534587861,1.00971648417158
0.000515239862178638,1.01126001846991
0.000536708189769414,1.01289802055406
0.000558176517360191,1.01462789109157
0.000579644844950967,1.0164472247489
0.000601113172541744,1.01835378341616
0.000622581500132521,1.02034547101326
0.000644049827723297,1.02242031926058
0.000665518155314074,1.02457647208758
0.00068698648290485,1.02681217170561
0.000708454810495627,1.02912575286418
0.000729923138086403,1.0315156327941
0.00075139146567718,1.03398030013586
0.000772859793267957,1.03651831666608
0.000794328120858733,1.03912829603811
0.00081579644844951,1.04180891679334
0.000837264776040286,1.0445589253663
0.000858733103631063,1.04737710556654
0.000880201431221839,1.05026224873151
0.000901669758812616,1.05321329465013
0.000923138086403393,1.05622910540175
0.000944606413994169,1.05930864866748
0.000966074741584946,1.06245096636322
0.000987543069175722,1.06565500896746
0.0010090113967665,1.06891992478581
0.00103047972435728,1.07224477711477
0.00105194805194805,1.07562851964634


==> DATA/sensitivity/rho0_0.6_mu_10_hx.dat <==
0,0
1e-05,-0.000184767174160281
1.12465782211982e-05,-0.000207795892030905
1.2648552168553e-05,-0.000233694538944709
1.42252931348537e-05,-0.000262821654778639
1.59985871960606e-05,-0.000295579025944859
1.79929362329155e-05,-0.00033241712283757
2.02358964772516e-05,-0.00037384517665703
2.27584592607479e-05,-0.000420434778755097
2.55954792269953e-05,-0.000472828619490257
2.87861559235457e-05,-0.000531749310400792
3.23745754281765e-05,-0.000598009295305083
3.64103194931068e-05,-0.000672521983205138
4.09491506238043e-05,-0.000756313809010486
4.60537825582242e-05,-0.000850539087527675
5.17947467923121e-05,-0.000956495525483011
5.82513671246893e-05,-0.00107564159477862
6.55128556859551e-05,-0.00120961598713686
7.36795455966163e-05,-0.00136026081918135
8.28642772854684e-05,-0.00152964632078024
9.31939576234077e-05,-0.00172009804218397
0.000104811313415469,-0.0019342293076786
0.000117876863479359,-0.00217497532580442
0.000132571136559011,-0.00244563330593309
0.000149097165718406,-0.00274990581666712
0.000167683293681101,-0.003091950037806
0.000188586327877265,-0.0034764323344934
0.000212095088792019,-0.00390858997637799
0.000238534400643142,-0.00439429898490993
0.000268269579527973,-0.00494014969798499
0.00030171148105293,-0.00555353200077946
0.000339322177189533,-0.006242727832551
0.000381621340794936,-0.0070170160599658
0.000429193426012878,-0.00788678595751548
0.000482695743767787,-0.00886366428966763
0.000542867543932386,-0.00996065384847062
0.000610540229658533,-0.011192285532763
0.0006866488450043,-0.0125747841468754
0.000772244994583625,-0.0141262484662222
0.000868511373751352,-0.0158668445911573
0.000976778110089489,-0.0178190138034427
0.00109854114198756,-0.0200076931682462
0.00123548288825675,-0.0224605442184309
0.00138949549437314,-0.0252081917435421
0.00156270697654699,-0.0282844628235674
0.00175751062485479,-0.0317266213370182
0.00197659807170163,-0.0355755872728617
0.0022229964825262,-0.0398761290901821
0.00250011038261793,-0.0446770062685527
0.00281176869797423,-0.0500310425186042
0.00316227766016838,-0.0559950935287499
0.00355648030622313,-0.062629867159648
0.00399982339560893,-0.0699995433377037
0.00449843266896944,-0.0781711178998694
0.00505919748843582,-0.0872133877424901
0.0056898660290183,-0.0971954609705336
0.00639915233634927,-0.108184658432021
0.00719685673001152,-0.120243645298031
0.00809400121608312,-0.133426613554989
0.00910298177991522,-0.147774315598639
0.0102377396633958,-0.163307769711249
0.0115139539932645,-0.180020511479876
0.0129492584220526,-0.197869402209346
0.0145634847750124,-0.216764265641098
0.0163789370695406,-0.236557098898782
0.0184206996932672,-0.257032227177683
0.0207169839989531,-0.277899818577676
0.0232995181051537,-0.29879614152042
0.0262039852885835,-0.319294934263356
0.0294705170255181,-0.33893384218473
0.0331442474946642,-0.357258092203526
0.0372759372031494,-0.373878340866614
0.0419226743523692,-0.388532835978104
0.0471486636345739,-0.4011377207773
0.0530261133591199,-0.411808345912613
0.0596362331659464,-0.420841767598078
0.0670703561118431,-0.428664123191376
0.0754312006335461,-0.435759165088848
0.0848342898244072,-0.442599493438841
0.0954095476349994,-0.44959800583239
0.107303094052616,-0.457087070675606
0.120679264063933,-0.465322750248813
0.135722878297165,-0.474504844339853
0.152641796717523,-0.484801953924373
0.171669790660786,-0.496373497092774
0.193069772888325,-0.509385194862958
0.217137430293752,-0.524018435452475
0.244205309454865,-0.540475753736749
0.274647411481605,-0.558984594754959
0.308884359647748,-0.579800707314481
0.347389211208311,-0.603211712786988
0.390693993705462,-0.629541080992553
0.439397056076079,-0.659152612615863
0.494171336132384,-0.692455453041677
0.555773658648688,-0.729909752500463
0.625055192527398,-0.772033023501777
0.702973211532548,-0.81940729007092
0.79060432109077,-0.872687129154821
0.889159333916464,-0.932608717286851
1,-1.00000000005169


==> DATA/sensitivity/rho0_0.6_mu_10_qt.dat <==
0,0.600071051601122
2.14683275907766e-05,0.741741092320821
4.29366551815531e-05,0.785548528881836
6.44049827723297e-05,0.818903174089133
8.58733103631063e-05,0.847230718522952
0.000107341637953883,0.872509177236336
0.000128809965544659,0.895712345861804
0.000150278293135436,0.917400551434551
0.000171746620726213,0.93792924236531
0.000193214948316989,0.957539623195155
0.000214683275907766,0.976403668694176
0.000236151603498542,0.9946486864574
0.000257619931089319,0.999962511296332
0.000279088258680095,1.00000349005994
0.000300556586270872,1.00004499238916
0.000322024913861649,1.00010140114336
0.000343493241452425,1.00017053066991
0.000364961569043202,1.00025222066643
0.000386429896633978,1.00034623598095
0.000407898224224755,1.00045224016518
0.000429366551815531,1.00056988619043
0.000450834879406308,1.00069884327061
0.000472303206997085,1.00083880705868
0.000493771534587861,1.00098949913889
0.000515239862178638,1.00115066586238
0.000536708189769414,1.00132207447272
0.000558176517360191,1.00150351064954
0.000579644844950967,1.00169477634401
0.000601113172541744,1.00189568772023
0.000622581500132521,1.00210607514318
0.000644049827723297,1.00232577561467
0.000665518155314074,1.00255463963137
0.00068698648290485,1.00279252689889
0.000708454810495627,1.0030393036902
0.000729923138086403,1.00329484434418
0.00075139146567718,1.00355903146932
0.000772859793267957,1.00383174850103
0.000794328120858733,1.00411289483989
0.00081579644844951,1.00440235825615
0.000837264776040286,1.00470004429541
0.000858733103631063,1.00500586008687
0.000880201431221839,1.00531972252607
0.000901669758812616,1.00564153407207
0.000923138086403393,1.00597121870769
0.000944606413994169,1.00630869632889
0.000966074741584946,1.006653895689
0.000987543069175722,1.00700673223328
0.0010090113967665,1.00736714089256
0.00103047972435728,1.00773505346596
0.00105194805194805,1.00811040561773


==> DATA/sensitivity/rho0_0.6_rho_100_hx.dat <==
0,0
1e-05,-0.000184767174160281
1.12465782211982e-05,-0.000207795892030905
1.2648552168553e-05,-0.000233694538944709
1.42252931348537e-05,-0.000262821654778639
1.59985871960606e-05,-0.000295579025944859
1.79929362329155e-05,-0.00033241712283757
2.02358964772516e-05,-0.00037384517665703
2.27584592607479e-05,-0.000420434778755097
2.55954792269953e-05,-0.000472828619490257
2.87861559235457e-05,-0.000531749310400792
3.23745754281765e-05,-0.000598009295305083
3.64103194931068e-05,-0.000672521983205138
4.09491506238043e-05,-0.000756313809010486
4.60537825582242e-05,-0.000850539087527675
5.17947467923121e-05,-0.000956495525483011
5.82513671246893e-05,-0.00107564159477862
6.55128556859551e-05,-0.00120961598713686
7.36795455966163e-05,-0.00136026081918135
8.28642772854684e-05,-0.00152964632078024
9.31939576234077e-05,-0.00172009804218397
0.000104811313415469,-0.0019342293076786
0.000117876863479359,-0.00217497532580442
0.000132571136559011,-0.00244563330593309
0.000149097165718406,-0.00274990581666712
0.000167683293681101,-0.003091950037806
0.000188586327877265,-0.0034764323344934
0.000212095088792019,-0.00390858997637799
0.000238534400643142,-0.00439429898490993
0.000268269579527973,-0.00494014969798499
0.00030171148105293,-0.00555353200077946
0.000339322177189533,-0.006242727832551
0.000381621340794936,-0.0070170160599658
0.000429193426012878,-0.00788678595751548
0.000482695743767787,-0.00886366428966763
0.000542867543932386,-0.00996065384847062
0.000610540229658533,-0.011192285532763
0.0006866488450043,-0.0125747841468754
0.000772244994583625,-0.0141262484662222
0.000868511373751352,-0.0158668445911573
0.000976778110089489,-0.0178190138034427
0.00109854114198756,-0.0200076931682462
0.00123548288825675,-0.0224605442184309
0.00138949549437314,-0.0252081917435421
0.00156270697654699,-0.0282844628235674
0.00175751062485479,-0.0317266213370182
0.00197659807170163,-0.0355755872728617
0.0022229964825262,-0.0398761290901821
0.00250011038261793,-0.0446770062685527
0.00281176869797423,-0.0500310425186042
0.00316227766016838,-0.0559950935287499
0.00355648030622313,-0.062629867159648
0.00399982339560893,-0.0699995433377037
0.00449843266896944,-0.0781711178998694
0.00505919748843582,-0.0872133877424901
0.0056898660290183,-0.0971954609705336
0.00639915233634927,-0.108184658432021
0.00719685673001152,-0.120243645298031
0.00809400121608312,-0.133426613554989
0.00910298177991522,-0.147774315598639
0.0102377396633958,-0.163307769711249
0.0115139539932645,-0.180020511479876
0.0129492584220526,-0.197869402209346
0.0145634847750124,-0.216764265641098
0.0163789370695406,-0.236557098898782
0.0184206996932672,-0.257032227177683
0.0207169839989531,-0.277899818577676
0.0232995181051537,-0.29879614152042
0.0262039852885835,-0.319294934263356
0.0294705170255181,-0.33893384218473
0.0331442474946642,-0.357258092203526
0.0372759372031494,-0.373878340866614
0.0419226743523692,-0.388532835978104
0.0471486636345739,-0.4011377207773
0.0530261133591199,-0.411808345912613
0.0596362331659464,-0.420841767598078
0.0670703561118431,-0.428664123191376
0.0754312006335461,-0.435759165088848
0.0848342898244072,-0.442599493438841
0.0954095476349994,-0.44959800583239
0.107303094052616,-0.457087070675606
0.120679264063933,-0.465322750248813
0.135722878297165,-0.474504844339853
0.152641796717523,-0.484801953924373
0.171669790660786,-0.496373497092774
0.193069772888325,-0.509385194862958
0.217137430293752,-0.524018435452475
0.244205309454865,-0.540475753736749
0.274647411481605,-0.558984594754959
0.308884359647748,-0.579800707314481
0.347389211208311,-0.603211712786988
0.390693993705462,-0.629541080992553
0.439397056076079,-0.659152612615863
0.494171336132384,-0.692455453041677
0.555773658648688,-0.729909752500463
0.625055192527398,-0.772033023501777
0.702973211532548,-0.81940729007092
0.79060432109077,-0.872687129154821
0.889159333916464,-0.932608717286851
1,-1.00000000005169


==> DATA/sensitivity/rho0_0.6_rho_100_qt.dat <==
0,0.600071051601122
2.14683275907766e-05,1.47813963800338
4.29366551815531e-05,1.97264017019825
6.44049827723297e-05,2.49481280012164
8.58733103631063e-05,3.00809603120861
0.000107341637953883,3.72230149630574
0.000128809965544659,4.4753652266257
0.000150278293135436,5.49942114405115
0.000171746620726213,7.60198597062995
0.000193214948316989,11.4626645552296
0.000214683275907766,15.7886758126773
0.000236151603498542,19.8389608955805
0.000257619931089319,24.3977626294787
0.000279088258680095,28.2479164470188
0.000300556586270872,33.3126975648997
0.000322024913861649,37.6785401717262
0.000343493241452425,41.5175413618413
0.000364961569043202,44.1056664461569
0.000386429896633978,47.7269584746927
0.000407898224224755,53.9851784188702
0.000429366551815531,55.879384764576
0.000450834879406308,60.0465517963025
0.000472303206997085,65.150927196025
0.000493771534587861,67.3443838976896
0.000515239862178638,71.9835845723532
0.000536708189769414,75.6088868563844
0.000558176517360191,77.0408411169232
0.000579644844950967,85.8256984825712
0.000601113172541744,84.9584150609942
0.000622581500132521,89.6296253963373
0.000644049827723297,95.6076870409324
0.000665518155314074,95.4729093230682
0.00068698648290485,95.4183519286054
0.000708454810495627,95.4386783530277
0.000729923138086403,95.6568008325558
0.00075139146567718,98.4088054581569
0.000772859793267957,100.119199747115
0.000794328120858733,99.9690242676235
0.00081579644844951,100.041196352841
0.000837264776040286,99.948629767618
0.000858733103631063,100.038440616782
0.000880201431221839,100.002563930721
0.000901669758812616,99.9840493038093
0.000923138086403393,99.9962792966035
0.000944606413994169,100.003210572238
0.000966074741584946,100.003642534436
0.000987543069175722,100.001047571471
0.0010090113967665,100.00055206368
0.00103047972435728,100.000056556881
0.00105194805194805,99.9995610510742


==> DATA/sensitivity/rho0_0.6_rho_10_hx.dat <==
0,0
1e-05,-0.000184767174160281
1.12465782211982e-05,-0.000207795892030905
1.2648552168553e-05,-0.000233694538944709
1.42252931348537e-05,-0.000262821654778639
1.59985871960606e-05,-0.000295579025944859
1.79929362329155e-05,-0.00033241712283757
2.02358964772516e-05,-0.00037384517665703
2.27584592607479e-05,-0.000420434778755097
2.55954792269953e-05,-0.000472828619490257
2.87861559235457e-05,-0.000531749310400792
3.23745754281765e-05,-0.000598009295305083
3.64103194931068e-05,-0.000672521983205138
4.09491506238043e-05,-0.000756313809010486
4.60537825582242e-05,-0.000850539087527675
5.17947467923121e-05,-0.000956495525483011
5.82513671246893e-05,-0.00107564159477862
6.55128556859551e-05,-0.00120961598713686
7.36795455966163e-05,-0.00136026081918135
8.28642772854684e-05,-0.00152964632078024
9.31939576234077e-05,-0.00172009804218397
0.000104811313415469,-0.0019342293076786
0.000117876863479359,-0.00217497532580442
0.000132571136559011,-0.00244563330593309
0.000149097165718406,-0.00274990581666712
0.000167683293681101,-0.003091950037806
0.000188586327877265,-0.0034764323344934
0.000212095088792019,-0.00390858997637799
0.000238534400643142,-0.00439429898490993
0.000268269579527973,-0.00494014969798499
0.00030171148105293,-0.00555353200077946
0.000339322177189533,-0.006242727832551
0.000381621340794936,-0.0070170160599658
0.000429193426012878,-0.00788678595751548
0.000482695743767787,-0.00886366428966763
0.000542867543932386,-0.00996065384847062
0.000610540229658533,-0.011192285532763
0.0006866488450043,-0.0125747841468754
0.000772244994583625,-0.0141262484662222
0.000868511373751352,-0.0158668445911573
0.000976778110089489,-0.0178190138034427
0.00109854114198756,-0.0200076931682462
0.00123548288825675,-0.0224605442184309
0.00138949549437314,-0.0252081917435421
0.00156270697654699,-0.0282844628235674
0.00175751062485479,-0.0317266213370182
0.00197659807170163,-0.0355755872728617
0.0022229964825262,-0.0398761290901821
0.00250011038261793,-0.0446770062685527
0.00281176869797423,-0.0500310425186042
0.00316227766016838,-0.0559950935287499
0.00355648030622313,-0.062629867159648
0.00399982339560893,-0.0699995433377037
0.00449843266896944,-0.0781711178998694
0.00505919748843582,-0.0872133877424901
0.0056898660290183,-0.0971954609705336
0.00639915233634927,-0.108184658432021
0.00719685673001152,-0.120243645298031
0.00809400121608312,-0.133426613554989
0.00910298177991522,-0.147774315598639
0.0102377396633958,-0.163307769711249
0.0115139539932645,-0.180020511479876
0.0129492584220526,-0.197869402209346
0.0145634847750124,-0.216764265641098
0.0163789370695406,-0.236557098898782
0.0184206996932672,-0.257032227177683
0.0207169839989531,-0.277899818577676
0.0232995181051537,-0.29879614152042
0.0262039852885835,-0.319294934263356
0.0294705170255181,-0.33893384218473
0.0331442474946642,-0.357258092203526
0.0372759372031494,-0.373878340866614
0.0419226743523692,-0.388532835978104
0.0471486636345739,-0.4011377207773
0.0530261133591199,-0.411808345912613
0.0596362331659464,-0.420841767598078
0.0670703561118431,-0.428664123191376
0.0754312006335461,-0.435759165088848
0.0848342898244072,-0.442599493438841
0.0954095476349994,-0.44959800583239
0.107303094052616,-0.457087070675606
0.120679264063933,-0.465322750248813
0.135722878297165,-0.474504844339853
0.152641796717523,-0.484801953924373
0.171669790660786,-0.496373497092774
0.193069772888325,-0.509385194862958
0.217137430293752,-0.524018435452475
0.244205309454865,-0.540475753736749
0.274647411481605,-0.558984594754959
0.308884359647748,-0.579800707314481
0.347389211208311,-0.603211712786988
0.390693993705462,-0.629541080992553
0.439397056076079,-0.659152612615863
0.494171336132384,-0.692455453041677
0.555773658648688,-0.729909752500463
0.625055192527398,-0.772033023501777
0.702973211532548,-0.81940729007092
0.79060432109077,-0.872687129154821
0.889159333916464,-0.932608717286851
1,-1.00000000005169


==> DATA/sensitivity/rho0_0.6_rho_10_qt.dat <==
0,0.600071051601122
2.14683275907766e-05,0.670843286390432
4.29366551815531e-05,0.69261864487391
6.44049827723297e-05,0.709144256149664
8.58733103631063e-05,0.723138868790716
0.000107341637953883,0.735594336451253
0.000128809965544659,0.7469993255111
0.000150278293135436,0.757635236512196
0.000171746620726213,0.76768076081219
0.000193214948316989,0.777257266267885
0.000214683275907766,0.786451372726988
0.000236151603498542,0.795327291537694
0.000257619931089319,0.803934073779425
0.000279088258680095,0.812310104091393
0.000300556586270872,0.820486049446576
0.000322024913861649,0.828486803513791
0.000343493241452425,0.836332893237541
0.000364961569043202,0.844041441241998
0.000386429896633978,0.851626889338041
0.000407898224224755,0.859101539632594
0.000429366551815531,0.866475952338402
0.000450834879406308,0.873759273859489
0.000472303206997085,0.880959460870338
0.000493771534587861,0.888083491068012
0.000515239862178638,0.895137521582941
0.000536708189769414,0.902126993208153
0.000558176517360191,0.909056761358287
0.000579644844950967,0.915931147300167
0.000601113172541744,0.922754040493053
0.000622581500132521,0.929528942494057
0.000644049827723297,0.936259006065295
0.000665518155314074,0.942947097320217
0.00068698648290485,0.949595817616019
0.000708454810495627,0.956207530171136
0.000729923138086403,0.962784399182082
0.00075139146567718,0.969328402078809
0.000772859793267957,0.975841359668061
0.000794328120858733,0.98232494793396
0.00081579644844951,0.988780700152251
0.000837264776040286,0.99521005298171
0.000858733103631063,1.00232827472969
0.000880201431221839,1.00795975908886
0.000901669758812616,1.0147039132727
0.000923138086403393,1.02184834270828
0.000944606413994169,1.02948316628313
0.000966074741584946,1.03683547836134
0.000987543069175722,1.0445926080566
0.0010090113967665,1.05280665835147
0.00103047972435728,1.06059928096254
0.00105194805194805,1.07299014966725


==> DATA/sensitivity/rho0_0.6_rho_1_hx.dat <==
0,0
1e-05,-0.000184767174160281
1.12465782211982e-05,-0.000207795892030905
1.2648552168553e-05,-0.000233694538944709
1.42252931348537e-05,-0.000262821654778639
1.59985871960606e-05,-0.000295579025944859
1.79929362329155e-05,-0.00033241712283757
2.02358964772516e-05,-0.00037384517665703
2.27584592607479e-05,-0.000420434778755097
2.55954792269953e-05,-0.000472828619490257
2.87861559235457e-05,-0.000531749310400792
3.23745754281765e-05,-0.000598009295305083
3.64103194931068e-05,-0.000672521983205138
4.09491506238043e-05,-0.000756313809010486
4.60537825582242e-05,-0.000850539087527675
5.17947467923121e-05,-0.000956495525483011
5.82513671246893e-05,-0.00107564159477862
6.55128556859551e-05,-0.00120961598713686
7.36795455966163e-05,-0.00136026081918135
8.28642772854684e-05,-0.00152964632078024
9.31939576234077e-05,-0.00172009804218397
0.000104811313415469,-0.0019342293076786
0.000117876863479359,-0.00217497532580442
0.000132571136559011,-0.00244563330593309
0.000149097165718406,-0.00274990581666712
0.000167683293681101,-0.003091950037806
0.000188586327877265,-0.0034764323344934
0.000212095088792019,-0.00390858997637799
0.000238534400643142,-0.00439429898490993
0.000268269579527973,-0.00494014969798499
0.00030171148105293,-0.00555353200077946
0.000339322177189533,-0.006242727832551
0.000381621340794936,-0.0070170160599658
0.000429193426012878,-0.00788678595751548
0.000482695743767787,-0.00886366428966763
0.000542867543932386,-0.00996065384847062
0.000610540229658533,-0.011192285532763
0.0006866488450043,-0.0125747841468754
0.000772244994583625,-0.0141262484662222
0.000868511373751352,-0.0158668445911573
0.000976778110089489,-0.0178190138034427
0.00109854114198756,-0.0200076931682462
0.00123548288825675,-0.0224605442184309
0.00138949549437314,-0.0252081917435421
0.00156270697654699,-0.0282844628235674
0.00175751062485479,-0.0317266213370182
0.00197659807170163,-0.0355755872728617
0.0022229964825262,-0.0398761290901821
0.00250011038261793,-0.0446770062685527
0.00281176869797423,-0.0500310425186042
0.00316227766016838,-0.0559950935287499
0.00355648030622313,-0.062629867159648
0.00399982339560893,-0.0699995433377037
0.00449843266896944,-0.0781711178998694
0.00505919748843582,-0.0872133877424901
0.0056898660290183,-0.0971954609705336
0.00639915233634927,-0.108184658432021
0.00719685673001152,-0.120243645298031
0.00809400121608312,-0.133426613554989
0.00910298177991522,-0.147774315598639
0.0102377396633958,-0.163307769711249
0.0115139539932645,-0.180020511479876
0.0129492584220526,-0.197869402209346
0.0145634847750124,-0.216764265641098
0.0163789370695406,-0.236557098898782
0.0184206996932672,-0.257032227177683
0.0207169839989531,-0.277899818577676
0.0232995181051537,-0.29879614152042
0.0262039852885835,-0.319294934263356
0.0294705170255181,-0.33893384218473
0.0331442474946642,-0.357258092203526
0.0372759372031494,-0.373878340866614
0.0419226743523692,-0.388532835978104
0.0471486636345739,-0.4011377207773
0.0530261133591199,-0.411808345912613
0.0596362331659464,-0.420841767598078
0.0670703561118431,-0.428664123191376
0.0754312006335461,-0.435759165088848
0.0848342898244072,-0.442599493438841
0.0954095476349994,-0.44959800583239
0.107303094052616,-0.457087070675606
0.120679264063933,-0.465322750248813
0.135722878297165,-0.474504844339853
0.152641796717523,-0.484801953924373
0.171669790660786,-0.496373497092774
0.193069772888325,-0.509385194862958
0.217137430293752,-0.524018435452475
0.244205309454865,-0.540475753736749
0.274647411481605,-0.558984594754959
0.308884359647748,-0.579800707314481
0.347389211208311,-0.603211712786988
0.390693993705462,-0.629541080992553
0.439397056076079,-0.659152612615863
0.494171336132384,-0.692455453041677
0.555773658648688,-0.729909752500463
0.625055192527398,-0.772033023501777
0.702973211532548,-0.81940729007092
0.79060432109077,-0.872687129154821
0.889159333916464,-0.932608717286851
1,-1.00000000005169


==> DATA/sensitivity/rho0_0.6_rho_1_qt.dat <==
0,0.600071051601122
2.14683275907766e-05,0.603100279600543
4.29366551815531e-05,0.604044341740903
6.44049827723297e-05,0.604759396983467
8.58733103631063e-05,0.605363020339829
0.000107341637953883,0.605898307004475
0.000128809965544659,0.606386577316076
0.000150278293135436,0.606840157608301
0.000171746620726213,0.607266924814061
0.000193214948316989,0.607672248662251
0.000214683275907766,0.608059961248854
0.000236151603498542,0.608432925359272
0.000257619931089319,0.608793346285082
0.000279088258680095,0.609142947552891
0.000300556586270872,0.60948310881943
0.000322024913861649,0.609814960879812
0.000343493241452425,0.610139442530295
0.000364961569043202,0.61045734066424
0.000386429896633978,0.61076931569411
0.000407898224224755,0.611075932159234
0.000429366551815531,0.611377679859429
0.000450834879406308,0.611674985082451
0.000472303206997085,0.611968221220745
0.000493771534587861,0.612257715390639
0.000515239862178638,0.612543759174719
0.000536708189769414,0.612826607491912
0.000558176517360191,0.613106493029017
0.000579644844950967,0.613383617376356
0.000601113172541744,0.613658168923656
0.000622581500132521,0.613930317355171
0.000644049827723297,0.614200213451075
0.000665518155314074,0.614467997778938
0.00068698648290485,0.614733796754497
0.000708454810495627,0.614997726040887
0.000729923138086403,0.615259894133058
0.00075139146567718,0.615520394492871
0.000772859793267957,0.61577932116347
0.000794328120858733,0.616036751979802
0.00081579644844951,0.616292768598454
0.000837264776040286,0.616547438659693
0.000858733103631063,0.616800830643196
0.000880201431221839,0.617053004974908
0.000901669758812616,0.617304019621152
0.000923138086403393,0.617553927955568
0.000944606413994169,0.617802779731953
0.000966074741584946,0.618050621935915
0.000987543069175722,0.61829749833172
0.0010090113967665,0.618543450821391
0.00103047972435728,0.618788515534817
0.00105194805194805,0.619032727671572


==> DATA/sensitivity/rho0_0.6_rho_20_hx.dat <==
0,0
1e-05,-0.000184767174160281
1.12465782211982e-05,-0.000207795892030905
1.2648552168553e-05,-0.000233694538944709
1.42252931348537e-05,-0.000262821654778639
1.59985871960606e-05,-0.000295579025944859
1.79929362329155e-05,-0.00033241712283757
2.02358964772516e-05,-0.00037384517665703
2.27584592607479e-05,-0.000420434778755097
2.55954792269953e-05,-0.000472828619490257
2.87861559235457e-05,-0.000531749310400792
3.23745754281765e-05,-0.000598009295305083
3.64103194931068e-05,-0.000672521983205138
4.09491506238043e-05,-0.000756313809010486
4.60537825582242e-05,-0.000850539087527675
5.17947467923121e-05,-0.000956495525483011
5.82513671246893e-05,-0.00107564159477862
6.55128556859551e-05,-0.00120961598713686
7.36795455966163e-05,-0.00136026081918135
8.28642772854684e-05,-0.00152964632078024
9.31939576234077e-05,-0.00172009804218397
0.000104811313415469,-0.0019342293076786
0.000117876863479359,-0.00217497532580442
0.000132571136559011,-0.00244563330593309
0.000149097165718406,-0.00274990581666712
0.000167683293681101,-0.003091950037806
0.000188586327877265,-0.0034764323344934
0.000212095088792019,-0.00390858997637799
0.000238534400643142,-0.00439429898490993
0.000268269579527973,-0.00494014969798499
0.00030171148105293,-0.00555353200077946
0.000339322177189533,-0.006242727832551
0.000381621340794936,-0.0070170160599658
0.000429193426012878,-0.00788678595751548
0.000482695743767787,-0.00886366428966763
0.000542867543932386,-0.00996065384847062
0.000610540229658533,-0.011192285532763
0.0006866488450043,-0.0125747841468754
0.000772244994583625,-0.0141262484662222
0.000868511373751352,-0.0158668445911573
0.000976778110089489,-0.0178190138034427
0.00109854114198756,-0.0200076931682462
0.00123548288825675,-0.0224605442184309
0.00138949549437314,-0.0252081917435421
0.00156270697654699,-0.0282844628235674
0.00175751062485479,-0.0317266213370182
0.00197659807170163,-0.0355755872728617
0.0022229964825262,-0.0398761290901821
0.00250011038261793,-0.0446770062685527
0.00281176869797423,-0.0500310425186042
0.00316227766016838,-0.0559950935287499
0.00355648030622313,-0.062629867159648
0.00399982339560893,-0.0699995433377037
0.00449843266896944,-0.0781711178998694
0.00505919748843582,-0.0872133877424901
0.0056898660290183,-0.0971954609705336
0.00639915233634927,-0.108184658432021
0.00719685673001152,-0.120243645298031
0.00809400121608312,-0.133426613554989
0.00910298177991522,-0.147774315598639
0.0102377396633958,-0.163307769711249
0.0115139539932645,-0.180020511479876
0.0129492584220526,-0.197869402209346
0.0145634847750124,-0.216764265641098
0.0163789370695406,-0.236557098898782
0.0184206996932672,-0.257032227177683
0.0207169839989531,-0.277899818577676
0.0232995181051537,-0.29879614152042
0.0262039852885835,-0.319294934263356
0.0294705170255181,-0.33893384218473
0.0331442474946642,-0.357258092203526
0.0372759372031494,-0.373878340866614
0.0419226743523692,-0.388532835978104
0.0471486636345739,-0.4011377207773
0.0530261133591199,-0.411808345912613
0.0596362331659464,-0.420841767598078
0.0670703561118431,-0.428664123191376
0.0754312006335461,-0.435759165088848
0.0848342898244072,-0.442599493438841
0.0954095476349994,-0.44959800583239
0.107303094052616,-0.457087070675606
0.120679264063933,-0.465322750248813
0.135722878297165,-0.474504844339853
0.152641796717523,-0.484801953924373
0.171669790660786,-0.496373497092774
0.193069772888325,-0.509385194862958
0.217137430293752,-0.524018435452475
0.244205309454865,-0.540475753736749
0.274647411481605,-0.558984594754959
0.308884359647748,-0.579800707314481
0.347389211208311,-0.603211712786988
0.390693993705462,-0.629541080992553
0.439397056076079,-0.659152612615863
0.494171336132384,-0.692455453041677
0.555773658648688,-0.729909752500463
0.625055192527398,-0.772033023501777
0.702973211532548,-0.81940729007092
0.79060432109077,-0.872687129154821
0.889159333916464,-0.932608717286851
1,-1.00000000005169


==> DATA/sensitivity/rho0_0.6_rho_20_qt.dat <==
0,0.600071051601122
2.14683275907766e-05,0.746408907271249
4.29366551815531e-05,0.791674966866255
6.44049827723297e-05,0.826147398406926
8.58733103631063e-05,0.855429601010127
0.000107341637953883,0.88156424954023
0.000128809965544659,0.905556945905704
0.000150278293135436,0.927986287151891
0.000171746620726213,0.949219307757006
0.000193214948316989,0.969505036790581
0.000214683275907766,0.989020992250498
0.000236151603498542,1.0090462490552
0.000257619931089319,1.02699112877084
0.000279088258680095,1.04794834573121
0.000300556586270872,1.06835971137452
0.000322024913861649,1.09116028179561
0.000343493241452425,1.11417622808034
0.000364961569043202,1.13698905788365
0.000386429896633978,1.16361102622821
0.000407898224224755,1.1893361221834
0.000429366551815531,1.21592943533719
0.000450834879406308,1.24390865020087
0.000472303206997085,1.2734758344688
0.000493771534587861,1.30497900961818
0.000515239862178638,1.3379815994968
0.000536708189769414,1.37478999328264
0.000558176517360191,1.41054004408667
0.000579644844950967,1.44334165468523
0.000601113172541744,1.48768327560714
0.000622581500132521,1.53603440880113
0.000644049827723297,1.57895109788773
0.000665518155314074,1.62150731395206
0.00068698648290485,1.67923373467609
0.000708454810495627,1.75056002395708
0.000729923138086403,1.79001140014967
0.00075139146567718,1.87097362341264
0.000772859793267957,1.97730640119327
0.000794328120858733,2.01169268559572
0.00081579644844951,2.12052806783975
0.000837264776040286,2.25003324627187
0.000858733103631063,2.38467267476641
0.000880201431221839,2.45825874223624
0.000901669758812616,2.59906382885501
0.000923138086403393,2.79112452082361
0.000944606413994169,3.03124480242687
0.000966074741584946,3.13353284277596
0.000987543069175722,3.27854225979472
0.0010090113967665,3.5812757936666
0.00103047972435728,3.64535305528142
0.00105194805194805,3.86974365747116


==> DATA/sensitivity/rho0_0.6_rho_50_hx.dat <==
0,0
1e-05,-0.000184767174160281
1.12465782211982e-05,-0.000207795892030905
1.2648552168553e-05,-0.000233694538944709
1.42252931348537e-05,-0.000262821654778639
1.59985871960606e-05,-0.000295579025944859
1.79929362329155e-05,-0.00033241712283757
2.02358964772516e-05,-0.00037384517665703
2.27584592607479e-05,-0.000420434778755097
2.55954792269953e-05,-0.000472828619490257
2.87861559235457e-05,-0.000531749310400792
3.23745754281765e-05,-0.000598009295305083
3.64103194931068e-05,-0.000672521983205138
4.09491506238043e-05,-0.000756313809010486
4.60537825582242e-05,-0.000850539087527675
5.17947467923121e-05,-0.000956495525483011
5.82513671246893e-05,-0.00107564159477862
6.55128556859551e-05,-0.00120961598713686
7.36795455966163e-05,-0.00136026081918135
8.28642772854684e-05,-0.00152964632078024
9.31939576234077e-05,-0.00172009804218397
0.000104811313415469,-0.0019342293076786
0.000117876863479359,-0.00217497532580442
0.000132571136559011,-0.00244563330593309
0.000149097165718406,-0.00274990581666712
0.000167683293681101,-0.003091950037806
0.000188586327877265,-0.0034764323344934
0.000212095088792019,-0.00390858997637799
0.000238534400643142,-0.00439429898490993
0.000268269579527973,-0.00494014969798499
0.00030171148105293,-0.00555353200077946
0.000339322177189533,-0.006242727832551
0.000381621340794936,-0.0070170160599658
0.000429193426012878,-0.00788678595751548
0.000482695743767787,-0.00886366428966763
0.000542867543932386,-0.00996065384847062
0.000610540229658533,-0.011192285532763
0.0006866488450043,-0.0125747841468754
0.000772244994583625,-0.0141262484662222
0.000868511373751352,-0.0158668445911573
0.000976778110089489,-0.0178190138034427
0.00109854114198756,-0.0200076931682462
0.00123548288825675,-0.0224605442184309
0.00138949549437314,-0.0252081917435421
0.00156270697654699,-0.0282844628235674
0.00175751062485479,-0.0317266213370182
0.00197659807170163,-0.0355755872728617
0.0022229964825262,-0.0398761290901821
0.00250011038261793,-0.0446770062685527
0.00281176869797423,-0.0500310425186042
0.00316227766016838,-0.0559950935287499
0.00355648030622313,-0.062629867159648
0.00399982339560893,-0.0699995433377037
0.00449843266896944,-0.0781711178998694
0.00505919748843582,-0.0872133877424901
0.0056898660290183,-0.0971954609705336
0.00639915233634927,-0.108184658432021
0.00719685673001152,-0.120243645298031
0.00809400121608312,-0.133426613554989
0.00910298177991522,-0.147774315598639
0.0102377396633958,-0.163307769711249
0.0115139539932645,-0.180020511479876
0.0129492584220526,-0.197869402209346
0.0145634847750124,-0.216764265641098
0.0163789370695406,-0.236557098898782
0.0184206996932672,-0.257032227177683
0.0207169839989531,-0.277899818577676
0.0232995181051537,-0.29879614152042
0.0262039852885835,-0.319294934263356
0.0294705170255181,-0.33893384218473
0.0331442474946642,-0.357258092203526
0.0372759372031494,-0.373878340866614
0.0419226743523692,-0.388532835978104
0.0471486636345739,-0.4011377207773
0.0530261133591199,-0.411808345912613
0.0596362331659464,-0.420841767598078
0.0670703561118431,-0.428664123191376
0.0754312006335461,-0.435759165088848
0.0848342898244072,-0.442599493438841
0.0954095476349994,-0.44959800583239
0.107303094052616,-0.457087070675606
0.120679264063933,-0.465322750248813
0.135722878297165,-0.474504844339853
0.152641796717523,-0.484801953924373
0.171669790660786,-0.496373497092774
0.193069772888325,-0.509385194862958
0.217137430293752,-0.524018435452475
0.244205309454865,-0.540475753736749
0.274647411481605,-0.558984594754959
0.308884359647748,-0.579800707314481
0.347389211208311,-0.603211712786988
0.390693993705462,-0.629541080992553
0.439397056076079,-0.659152612615863
0.494171336132384,-0.692455453041677
0.555773658648688,-0.729909752500463
0.625055192527398,-0.772033023501777
0.702973211532548,-0.81940729007092
0.79060432109077,-0.872687129154821
0.889159333916464,-0.932608717286851
1,-1.00000000005169


==> DATA/sensitivity/rho0_0.6_rho_50_qt.dat <==
0,0.600071051601122
2.14683275907766e-05,0.974938297463807
4.29366551815531e-05,1.10067943088527
6.44049827723297e-05,1.22318454329753
8.58733103631063e-05,1.34522784336372
0.000107341637953883,1.47708488028791
0.000128809965544659,1.60830657611634
0.000150278293135436,1.750616777607
0.000171746620726213,1.90261968392321
0.000193214948316989,2.07068997399385
0.000214683275907766,2.23738467296663
0.000236151603498542,2.47377848940863
0.000257619931089319,2.71188588185024
0.000279088258680095,2.96188326162688
0.000300556586270872,3.33119203210404
0.000322024913861649,3.80459387287144
0.000343493241452425,4.56563948698169
0.000364961569043202,5.50177907934703
0.000386429896633978,6.55028457626196
0.000407898224224755,7.49975511319762
0.000429366551815531,8.8189367052449
0.000450834879406308,10.1092722922094
0.000472303206997085,11.2707285310591
0.000493771534587861,12.3108512300102
0.000515239862178638,12.9559634109188
0.000536708189769414,13.9637122155302
0.000558176517360191,15.724946069034
0.000579644844950967,16.0554038237993
0.000601113172541744,17.360600272734
0.000622581500132521,18.4691716342799
0.000644049827723297,19.3965230409534
0.000665518155314074,20.2941062722693
0.00068698648290485,21.7161881728829
0.000708454810495627,21.8880031605415
0.000729923138086403,24.633960833256
0.00075139146567718,24.3213627141442
0.000772859793267957,25.0350658436029
0.000794328120858733,27.4271071404767
0.00081579644844951,27.2380618702902
0.000837264776040286,27.7526037550921
0.000858733103631063,30.8841191976228
0.000880201431221839,30.497117897172
0.000901669758812616,30.5404907389739
0.000923138086403393,32.783472146159
0.000944606413994169,34.1517431452848
0.000966074741584946,34.1928553832601
0.000987543069175722,34.2292617492092
0.0010090113967665,36.3355192845205
0.00103047972435728,38.5301060646836
0.00105194805194805,38.3570355381056


==> DATA/sensitivity/rho0_0.6_rho_5_hx.dat <==
0,0
1e-05,-0.000184767174160281
1.12465782211982e-05,-0.000207795892030905
1.2648552168553e-05,-0.000233694538944709
1.42252931348537e-05,-0.000262821654778639
1.59985871960606e-05,-0.000295579025944859
1.79929362329155e-05,-0.00033241712283757
2.02358964772516e-05,-0.00037384517665703
2.27584592607479e-05,-0.000420434778755097
2.55954792269953e-05,-0.000472828619490257
2.87861559235457e-05,-0.000531749310400792
3.23745754281765e-05,-0.000598009295305083
3.64103194931068e-05,-0.000672521983205138
4.09491506238043e-05,-0.000756313809010486
4.60537825582242e-05,-0.000850539087527675
5.17947467923121e-05,-0.000956495525483011
5.82513671246893e-05,-0.00107564159477862
6.55128556859551e-05,-0.00120961598713686
7.36795455966163e-05,-0.00136026081918135
8.28642772854684e-05,-0.00152964632078024
9.31939576234077e-05,-0.00172009804218397
0.000104811313415469,-0.0019342293076786
0.000117876863479359,-0.00217497532580442
0.000132571136559011,-0.00244563330593309
0.000149097165718406,-0.00274990581666712
0.000167683293681101,-0.003091950037806
0.000188586327877265,-0.0034764323344934
0.000212095088792019,-0.00390858997637799
0.000238534400643142,-0.00439429898490993
0.000268269579527973,-0.00494014969798499
0.00030171148105293,-0.00555353200077946
0.000339322177189533,-0.006242727832551
0.000381621340794936,-0.0070170160599658
0.000429193426012878,-0.00788678595751548
0.000482695743767787,-0.00886366428966763
0.000542867543932386,-0.00996065384847062
0.000610540229658533,-0.011192285532763
0.0006866488450043,-0.0125747841468754
0.000772244994583625,-0.0141262484662222
0.000868511373751352,-0.0158668445911573
0.000976778110089489,-0.0178190138034427
0.00109854114198756,-0.0200076931682462
0.00123548288825675,-0.0224605442184309
0.00138949549437314,-0.0252081917435421
0.00156270697654699,-0.0282844628235674
0.00175751062485479,-0.0317266213370182
0.00197659807170163,-0.0355755872728617
0.0022229964825262,-0.0398761290901821
0.00250011038261793,-0.0446770062685527
0.00281176869797423,-0.0500310425186042
0.00316227766016838,-0.0559950935287499
0.00355648030622313,-0.062629867159648
0.00399982339560893,-0.0699995433377037
0.00449843266896944,-0.0781711178998694
0.00505919748843582,-0.0872133877424901
0.0056898660290183,-0.0971954609705336
0.00639915233634927,-0.108184658432021
0.00719685673001152,-0.120243645298031
0.00809400121608312,-0.133426613554989
0.00910298177991522,-0.147774315598639
0.0102377396633958,-0.163307769711249
0.0115139539932645,-0.180020511479876
0.0129492584220526,-0.197869402209346
0.0145634847750124,-0.216764265641098
0.0163789370695406,-0.236557098898782
0.0184206996932672,-0.257032227177683
0.0207169839989531,-0.277899818577676
0.0232995181051537,-0.29879614152042
0.0262039852885835,-0.319294934263356
0.0294705170255181,-0.33893384218473
0.0331442474946642,-0.357258092203526
0.0372759372031494,-0.373878340866614
0.0419226743523692,-0.388532835978104
0.0471486636345739,-0.4011377207773
0.0530261133591199,-0.411808345912613
0.0596362331659464,-0.420841767598078
0.0670703561118431,-0.428664123191376
0.0754312006335461,-0.435759165088848
0.0848342898244072,-0.442599493438841
0.0954095476349994,-0.44959800583239
0.107303094052616,-0.457087070675606
0.120679264063933,-0.465322750248813
0.135722878297165,-0.474504844339853
0.152641796717523,-0.484801953924373
0.171669790660786,-0.496373497092774
0.193069772888325,-0.509385194862958
0.217137430293752,-0.524018435452475
0.244205309454865,-0.540475753736749
0.274647411481605,-0.558984594754959
0.308884359647748,-0.579800707314481
0.347389211208311,-0.603211712786988
0.390693993705462,-0.629541080992553
0.439397056076079,-0.659152612615863
0.494171336132384,-0.692455453041677
0.555773658648688,-0.729909752500463
0.625055192527398,-0.772033023501777
0.702973211532548,-0.81940729007092
0.79060432109077,-0.872687129154821
0.889159333916464,-0.932608717286851
1,-1.00000000005169


==> DATA/sensitivity/rho0_0.6_rho_5_qt.dat <==
0,0.600071051601122
2.14683275907766e-05,0.633177003633495
4.29366551815531e-05,0.643342675494186
6.44049827723297e-05,0.651043987716675
8.58733103631063e-05,0.657555188881631
0.000107341637953883,0.663341394111067
0.000128809965544659,0.668631867183289
0.000150278293135436,0.673558739156722
0.000171746620726213,0.678205923188103
0.000193214948316989,0.682630483377033
0.000214683275907766,0.686873153962698
0.000236151603498542,0.690964175647666
0.000257619931089319,0.694926640991792
0.000279088258680095,0.698778658167408
0.000300556586270872,0.702534706995437
0.000322024913861649,0.70620653679129
0.000343493241452425,0.7098038603864
0.000364961569043202,0.713334786093629
0.000386429896633978,0.716806162685155
0.000407898224224755,0.720223817848829
0.000429366551815531,0.723592779074612
0.000450834879406308,0.72691739276987
0.000472303206997085,0.730201457990943
0.000493771534587861,0.733448299639626
0.000515239862178638,0.73666085745124
0.000536708189769414,0.739841741066073
0.000558176517360191,0.742993273347707
0.000579644844950967,0.746117535896226
0.000601113172541744,0.749216399481278
0.000622581500132521,0.752291544273897
0.000644049827723297,0.75534449874699
0.000665518155314074,0.758376647073944
0.00068698648290485,0.76138924829782
0.000708454810495627,0.764383452623306
0.000729923138086403,0.767360314780459
0.00075139146567718,0.770320799994672
0.000772859793267957,0.773265794432212
0.000794328120858733,0.776196111857433
0.00081579644844951,0.77911251268115
0.000837264776040286,0.782015693358854
0.000858733103631063,0.784906300083888
0.000880201431221839,0.78778493133503
0.000901669758812616,0.790652146807012
0.000923138086403393,0.793508468135848
0.000944606413994169,0.796354374952278
0.000966074741584946,0.799190318480952
0.000987543069175722,0.802016721007264
0.0010090113967665,0.804833980851286
0.00103047972435728,0.807642468309016
0.00105194805194805,0.810442527803231


==> DATA/sensitivity/rho0_0.6_sigma_0.001_hx.dat <==
0,0
1e-05,-0.00398800037176823
1.12465782211982e-05,-0.00448345797714952
1.2648552168553e-05,-0.0050402327260177
1.42252931348537e-05,-0.00566585027521399
1.59985871960606e-05,-0.00636874281554271
1.79929362329155e-05,-0.00715835427244384
2.02358964772516e-05,-0.00804525530949892
2.27584592607479e-05,-0.00904127090333388
2.55954792269953e-05,-0.0101596195580291
2.87861559235457e-05,-0.0114150656334205
3.23745754281765e-05,-0.0128240850260536
3.64103194931068e-05,-0.0144050440134039
4.09491506238043e-05,-0.0161783911368319
4.60537825582242e-05,-0.0181668619768374
5.17947467923121e-05,-0.0203956944851098
5.82513671246893e-05,-0.0228928507606986
6.55128556859551e-05,-0.0256892469058296
7.36795455966163e-05,-0.0288189751802915
8.28642772854684e-05,-0.0323195228276624
9.31939576234077e-05,-0.0362319626745887
0.000104811313415469,-0.0406011125628714
0.000117876863479359,-0.0454756316761615
0.000132571136559011,-0.050908034220049
0.000149097165718406,-0.0569545784114172
0.000167683293681101,-0.0636749872007589
0.000188586327877265,-0.0711319360952478
0.000212095088792019,-0.0793902350639704
0.000238534400643142,-0.0885155995426818
0.000268269579527973,-0.0985729009486007
0.00030171148105293,-0.109623740876221
0.000339322177189533,-0.121723186472009
0.000381621340794936,-0.1349154767602
0.000429193426012878,-0.149228507778113
0.000482695743767787,-0.164666929679877
0.000542867543932386,-0.181203772935675
0.000610540229658533,-0.198770697380258
0.0006866488450043,-0.217247269525133
0.000772244994583625,-0.236450254255313
0.000868511373751352,-0.256124533689287
0.000976778110089489,-0.275938460973178
0.00109854114198756,-0.295487315085999
0.00123548288825675,-0.314309006511687
0.00138949549437314,-0.331915632298572
0.00156270697654699,-0.347841211437689
0.00175751062485479,-0.36170046246859
0.00197659807170163,-0.373246742942779
0.0022229964825262,-0.382412659472929
0.00250011038261793,-0.389318715693212
0.00281176869797423,-0.394244825305342
0.00316227766016838,-0.397572493136721
0.00355648030622313,-0.399715339844323
0.00399982339560893,-0.401057365286933
0.00449843266896944,-0.401912498468059
0.00505919748843582,-0.402509400797864
0.0056898660290183,-0.402997228484186
0.00639915233634927,-0.403463584625998
0.00719685673001152,-0.403955602762605
0.00809400121608312,-0.404497845566384
0.00910298177991522,-0.405104445304637
0.0102377396633958,-0.405785873112439
0.0115139539932645,-0.406552086554068
0.0129492584220526,-0.407413794975268
0.0145634847750124,-0.408382908764078
0.0163789370695406,-0.409472832893801
0.0184206996932672,-0.410698626486546
0.0207169839989531,-0.412077224884753
0.0232995181051537,-0.413627676139987
0.0262039852885835,-0.415371403296578
0.0294705170255181,-0.417332499703112
0.0331442474946642,-0.419538062116653
0.0372759372031494,-0.422018565137215
0.0419226743523692,-0.424808282262082
0.0471486636345739,-0.427945759448136
0.0530261133591199,-0.431474347708027
0.0596362331659464,-0.435442802095552
0.0670703561118431,-0.439905955364209
0.0754312006335461,-0.444925475598562
0.0848342898244072,-0.450570718293311
0.0954095476349994,-0.456919684647797
0.107303094052616,-0.464060099320816
0.120679264063933,-0.472090622536005
0.135722878297165,-0.481122213285683
0.152641796717523,-0.491279662468492
0.171669790660786,-0.502703317144724
0.193069772888325,-0.515551019733544
0.217137430293752,-0.530000288946332
0.244205309454865,-0.54625077259041
0.274647411481605,-0.564527006133952
0.308884359647748,-0.585081515147563
0.347389211208311,-0.608198304489534
0.390693993705462,-0.634196782445279
0.439397056076079,-0.663436174041501
0.494171336132384,-0.696320484514195
0.555773658648688,-0.733304081512035
0.625055192527398,-0.774897973166546
0.702973211532548,-0.821676868767019
0.79060432109077,-0.874287119604992
0.889159333916464,-0.933455649954037
1,-1.00000000167449


==> DATA/sensitivity/rho0_0.6_sigma_0.001_qt.dat <==
0,0.601199962823177
2.14683275907766e-05,0.626916653630739
4.29366551815531e-05,0.640031108373823
6.44049827723297e-05,0.652127791723766
8.58733103631063e-05,0.663860335501714
0.000107341637953883,0.675427586213516
0.000128809965544659,0.686909038262769
0.000150278293135436,0.69834111983103
0.000171746620726213,0.709741981379256
0.000193214948316989,0.721121177118368
0.000214683275907766,0.73248395843263
0.000236151603498542,0.743833293710151
0.000257619931089319,0.755170911300335
0.000279088258680095,0.766497841675278
0.000300556586270872,0.777814702356574
0.000322024913861649,0.789121873514907
0.000343493241452425,0.80041960435915
0.000364961569043202,0.811708046640149
0.000386429896633978,0.822987302276015
0.000407898224224755,0.834257441805666
0.000429366551815531,0.845518517093794
0.000450834879406308,0.856770566714009
0.000472303206997085,0.868013622151835
0.000493771534587861,0.87924770902612
0.000515239862178638,0.89047284800795
0.000536708189769414,0.901689059064527
0.000558176517360191,0.912896360985737
0.000579644844950967,0.924094774576339
0.000601113172541744,0.935284317998109
0.000622581500132521,0.946465009229987
0.000644049827723297,0.95763686513585
0.000665518155314074,0.968799903118112
0.00068698648290485,0.979954168487404
0.000708454810495627,0.991100058721185
0.000729923138086403,1.00240376535384
0.00075139146567718,1.01996620649531
0.000772859793267957,1.06003035280577
0.000794328120858733,1.19497964585246
0.00081579644844951,1.36794692146001
0.000837264776040286,1.55038671361183
0.000858733103631063,1.71724065177583
0.000880201431221839,1.8853694515491
0.000901669758812616,2.10664903592086
0.000923138086403393,2.22478463782003
0.000944606413994169,2.40342718886034
0.000966074741584946,2.57723748989649
0.000987543069175722,2.74856808054229
0.0010090113967665,2.96794557452482
0.00103047972435728,3.2241320955848
0.00105194805194805,3.27041891196379


==> DATA/sensitivity/rho0_0.6_sigma_0.005_hx.dat <==
0,0
1e-05,-0.000799505264738025
1.12465782211982e-05,-0.000899105403551922
1.2648552168553e-05,-0.00101110425905186
1.42252931348537e-05,-0.00113704261139085
1.59985871960606e-05,-0.00127865184308643
1.79929362329155e-05,-0.00143787836981412
2.02358964772516e-05,-0.00161690867266859
2.27584592607479e-05,-0.00181819944919015
2.55954792269953e-05,-0.00204451048115241
2.87861559235457e-05,-0.00229894163591647
3.23745754281765e-05,-0.00258497422496042
3.64103194931068e-05,-0.00290651705013696
4.09491506238043e-05,-0.00326795794323498
4.60537825582242e-05,-0.0036742214764854
5.17947467923121e-05,-0.0041308333549268
5.82513671246893e-05,-0.00464399134231962
6.55128556859551e-05,-0.00522064524940078
7.36795455966163e-05,-0.00586858479435561
8.28642772854684e-05,-0.00659653754017555
9.31939576234077e-05,-0.00741427671542778
0.000104811313415469,-0.00833274055380486
0.000117876863479359,-0.00936416325833313
0.000132571136559011,-0.010522218567802
0.000149097165718406,-0.0118221764347378
0.000167683293681101,-0.0132810733599531
0.000188586327877265,-0.0149178956601142
0.000212095088792019,-0.0167537763433799
0.000238534400643142,-0.0188122044877448
0.000268269579527973,-0.0211192440952213
0.00030171148105293,-0.0237037603594628
0.000339322177189533,-0.0265976509619238
0.000381621340794936,-0.0298360700393656
0.000429193426012878,-0.0334576442846772
0.000482695743767787,-0.0375046607014871
0.000542867543932386,-0.0420232144952333
0.000610540229658533,-0.0470632920160749
0.0006866488450043,-0.0526787604313295
0.000772244994583625,-0.0589272225592673
0.000868511373751352,-0.065869691024303
0.000976778110089489,-0.0735700087915413
0.00109854114198756,-0.0820939444035421
0.00123548288825675,-0.0915078472680583
0.00138949549437314,-0.10187674537787
0.00156270697654699,-0.113261729257022
0.00175751062485479,-0.125716448746881
0.00197659807170163,-0.13928253004698
0.0022229964825262,-0.153983725120109
0.00250011038261793,-0.169818640189214
0.00281176869797423,-0.186751995957338
0.00316227766016838,-0.204704577532589
0.00355648030622313,-0.223542409246906
0.00399982339560893,-0.243066303176985
0.00449843266896944,-0.263003634931932
0.00505919748843582,-0.283005504396322
0.0056898660290183,-0.302653091009498
0.00639915233634927,-0.321477414075195
0.00719685673001152,-0.338995569548537
0.00809400121608312,-0.354762492401083
0.00910298177991522,-0.368431349408648
0.0102377396633958,-0.379808897571136
0.0115139539932645,-0.388888924952856
0.0129492584220526,-0.395850789571918
0.0145634847750124,-0.40102132784745
0.0163789370695406,-0.404811262932388
0.0184206996932672,-0.407645463010667
0.0207169839989531,-0.409905777716934
0.0232995181051537,-0.411897678348706
0.0262039852885835,-0.413842109290239
0.0294705170255181,-0.41588640397881
0.0331442474946642,-0.418124755987988
0.0372759372031494,-0.420619535786256
0.0419226743523692,-0.423418104487977
0.0471486636345739,-0.426563609047444
0.0530261133591199,-0.430100799187193
0.0596362331659464,-0.434078853316574
0.0670703561118431,-0.438552792666749
0.0754312006335461,-0.443584435910153
0.0848342898244072,-0.449243316976901
0.0954095476349994,-0.455607622300638
0.107303094052616,-0.462765287957434
0.120679264063933,-0.47081521262236
0.135722878297165,-0.479868623365086
0.152641796717523,-0.490050612573709
0.171669790660786,-0.501501866383767
0.193069772888325,-0.514380608556658
0.217137430293752,-0.52886478668341
0.244205309454865,-0.545154530908229
0.274647411481605,-0.563474919164124
0.308884359647748,-0.584079087117864
0.347389211208311,-0.607251725782661
0.390693993705462,-0.633313015140486
0.439397056076079,-0.662623048072019
0.494171336132384,-0.69558680575265
0.555773658648688,-0.732659753710536
0.625055192527398,-0.774354134795052
0.702973211532548,-0.821246046481449
0.79060432109077,-0.873983401795142
0.889159333916464,-0.93329488099645
1,-1.00000000028053


==> DATA/sensitivity/rho0_0.6_sigma_0.005_qt.dat <==
0,0.600247367630987
2.14683275907766e-05,0.659121000573079
4.29366551815531e-05,0.680745436910322
6.44049827723297e-05,0.698429594943682
8.58733103631063e-05,0.714288423389207
0.000107341637953883,0.729085232665742
0.000128809965544659,0.743190174767704
0.000150278293135436,0.756812239141076
0.000171746620726213,0.770081114984304
0.000193214948316989,0.783082656817056
0.000214683275907766,0.795876433433574
0.000236151603498542,0.80850527941863
0.000257619931089319,0.821000875467284
0.000279088258680095,0.833387186898399
0.000300556586270872,0.845682670969977
0.000322024913861649,0.857901786163129
0.000343493241452425,0.870056000999981
0.000364961569043202,0.882154493605782
0.000386429896633978,0.89420471770569
0.000407898224224755,0.906212770515878
0.000429366551815531,0.918183651359595
0.000450834879406308,0.93012151469113
0.000472303206997085,0.942029825967164
0.000493771534587861,0.953911502810678
0.000515239862178638,0.965768998940797
0.000536708189769414,0.977604376217904
0.000558176517360191,0.989419410145013
0.000579644844950967,1.00124740576747
0.000601113172541744,1.01426415266626
0.000622581500132521,1.02960868428034
0.000644049827723297,1.0469111600535
0.000665518155314074,1.06550722623658
0.00068698648290485,1.0893189669303
0.000708454810495627,1.11621349369968
0.000729923138086403,1.14950349924105
0.00075139146567718,1.19063597852346
0.000772859793267957,1.24555054450085
0.000794328120858733,1.32721052984453
0.00081579644844951,1.42941679407527
0.000837264776040286,1.59599293981445
0.000858733103631063,1.77440336128258
0.000880201431221839,1.95821766458923
0.000901669758812616,2.09713329368959
0.000923138086403393,2.28637436810983
0.000944606413994169,2.48789939689226
0.000966074741584946,2.66132709125716
0.000987543069175722,2.79142595854962
0.0010090113967665,2.96353745537689
0.00103047972435728,3.21409904044834
0.00105194805194805,3.37609659411191


==> DATA/sensitivity/rho0_0.6_sigma_0.01_hx.dat <==
0,0
1e-05,-0.000399867257928551
1.12465782211982e-05,-0.000449698332856382
1.2648552168553e-05,-0.000505737090174328
1.42252931348537e-05,-0.000568756266666197
1.59985871960606e-05,-0.000639624635622919
1.79929362329155e-05,-0.000719318671843555
2.02358964772516e-05,-0.000808935985006962
2.27584592607479e-05,-0.000909711036641673
2.55954792269953e-05,-0.00102303108155546
2.87861559235457e-05,-0.00115045504936576
3.23745754281765e-05,-0.00129373480655951
3.64103194931068e-05,-0.00145483972144079
4.09491506238043e-05,-0.00163598206165823
4.60537825582242e-05,-0.00183964755470186
5.17947467923121e-05,-0.00206862853988363
5.82513671246893e-05,-0.00232606150454386
6.55128556859551e-05,-0.00261546885890862
7.36795455966163e-05,-0.00294080556725188
8.28642772854684e-05,-0.00330651127552447
9.31939576234077e-05,-0.00371756875490019
0.000104811313415469,-0.00417956899590652
0.000117876863479359,-0.00469878299337422
0.000132571136559011,-0.00528224274703574
0.000149097165718406,-0.00593783005652161
0.000167683293681101,-0.00667437575548862
0.000188586327877265,-0.00750176868434764
0.000212095088792019,-0.00843107658249622
0.000238534400643142,-0.00947467853804681
0.000268269579527973,-0.0106464103115215
0.00030171148105293,-0.0119617228943296
0.000339322177189533,-0.0134378549125874
0.000381621340794936,-0.0150940180724854
0.000429193426012878,-0.0169515964867884
0.000482695743767787,-0.0190343586203658
0.000542867543932386,-0.0213686787227429
0.000610540229658533,-0.0239837660965545
0.0006866488450043,-0.0269118990761195
0.000772244994583625,-0.0301886520767551
0.000868511373751352,-0.0338531142117117
0.000976778110089489,-0.0379480799864703
0.00109854114198756,-0.0425201987925047
0.00123548288825675,-0.0476200597148347
0.00138949549437314,-0.0533021814190105
0.00156270697654699,-0.0596248660087575
0.00175751062485479,-0.0666498702073825
0.00197659807170163,-0.0744418200088547
0.0022229964825262,-0.0830672965924771
0.00250011038261793,-0.092593477942564
0.00281176869797423,-0.103086216086484
0.00316227766016838,-0.114607394491474
0.00355648030622313,-0.127211389515673
0.00399982339560893,-0.140940443112119
0.00449843266896944,-0.15581875954302
0.00505919748843582,-0.171845175704082
0.0056898660290183,-0.188984364996279
0.00639915233634927,-0.207156746705597
0.00719685673001152,-0.226227670932473
0.00809400121608312,-0.245997020768336
0.00910298177991522,-0.266191279415689
0.0102377396633958,-0.286461059761946
0.0115139539932645,-0.306388229390267
0.0129492584220526,-0.32550670958097
0.0145634847750124,-0.343339893229651
0.0163789370695406,-0.359453609194195
0.0184206996932672,-0.373517153251374
0.0207169839989531,-0.385358317889602
0.0232995181051537,-0.394995300396896
0.0262039852885835,-0.402632790476418
0.0294705170255181,-0.40862132137005
0.0331442474946642,-0.413391878386238
0.0372759372031494,-0.417385680254383
0.0419226743523692,-0.420998032311943
0.0471486636345739,-0.424546967149141
0.0530261133591199,-0.42826745639531
0.0596362331659464,-0.432324390260899
0.0670703561118431,-0.436834411331925
0.0754312006335461,-0.441887826388403
0.0848342898244072,-0.447565485735473
0.0954095476349994,-0.453949476764802
0.107303094052616,-0.461128989850285
0.120679264063933,-0.469203434870406
0.135722878297165,-0.478284424858349
0.152641796717523,-0.488497427679114
0.171669790660786,-0.49998355585863
0.193069772888325,-0.512901523525761
0.217137430293752,-0.527429818120223
0.244205309454865,-0.543769176831495
0.274647411481605,-0.562145364175663
0.308884359647748,-0.582812286941586
0.347389211208311,-0.606055504782039
0.390693993705462,-0.632196171436098
0.439397056076079,-0.661595476017977
0.494171336132384,-0.694659633146381
0.555773658648688,-0.731845496965496
0.625055192527398,-0.773666869838076
0.702973211532548,-0.820701603211782
0.79060432109077,-0.873599583976179
0.889159333916464,-0.933091712688808
1,-1.00000000012792


==> DATA/sensitivity/rho0_0.6_sigma_0.01_qt.dat <==
0,0.600132742071449
2.14683275907766e-05,0.688473556830713
4.29366551815531e-05,0.718005570865597
6.44049827723297e-05,0.741229391962164
8.58733103631063e-05,0.761453148730881
0.000107341637953883,0.779881397578799
0.000128809965544659,0.797105281539679
0.000150278293135436,0.813463400298534
0.000171746620726213,0.82916933343358
0.000193214948316989,0.84436704327976
0.000214683275907766,0.859158405733182
0.000236151603498542,0.87361820131704
0.000257619931089319,0.887802982311515
0.000279088258680095,0.9017565021161
0.000300556586270872,0.915513301268502
0.000322024913861649,0.929101084147362
0.000343493241452425,0.942542359514123
0.000364961569043202,0.955855672030593
0.000386429896633978,0.969056446269214
0.000407898224224755,0.982157599553873
0.000429366551815531,0.995170059180638
0.000450834879406308,1.0082698010836
0.000472303206997085,1.02252038344285
0.000493771534587861,1.03776931686301
0.000515239862178638,1.05460417932374
0.000536708189769414,1.07256208254635
0.000558176517360191,1.09212562178936
0.000579644844950967,1.11365650201389
0.000601113172541744,1.1363189981403
0.000622581500132521,1.16149446415225
0.000644049827723297,1.18789419225138
0.000665518155314074,1.22029538250626
0.00068698648290485,1.25647607808567
0.000708454810495627,1.29226030025014
0.000729923138086403,1.33374132548274
0.00075139146567718,1.38149982902164
0.000772859793267957,1.44419362080597
0.000794328120858733,1.52994000700331
0.00081579644844951,1.59726528813743
0.000837264776040286,1.69858062813166
0.000858733103631063,1.86189764784876
0.000880201431221839,1.97849303225256
0.000901669758812616,2.18095877328854
0.000923138086403393,2.38358778601547
0.000944606413994169,2.56367314862186
0.000966074741584946,2.7569941291837
0.000987543069175722,2.91854743645274
0.0010090113967665,3.00388723191968
0.00103047972435728,3.19585931933657
0.00105194805194805,3.50780914477751


==> DATA/sensitivity/rho0_0.6_sigma_0.05_hx.dat <==
0,0
1e-05,-7.99929115431475e-05
1.12465782211982e-05,-8.99636320606886e-05
1.2648552168553e-05,-0.000101177280882959
1.42252931348537e-05,-0.000113788798745431
1.59985871960606e-05,-0.000127972440958263
1.79929362329155e-05,-0.000143924185119074
2.02358964772516e-05,-0.000161864241556034
2.27584592607479e-05,-0.000182038777369726
2.55954792269953e-05,-0.00020472822688023
2.87861559235457e-05,-0.000230246093751813
3.23745754281765e-05,-0.000258943917056404
3.64103194931068e-05,-0.000291217503293805
4.09491506238043e-05,-0.000327512673519392
4.60537825582242e-05,-0.000368330333551249
5.17947467923121e-05,-0.000414233720833989
5.82513671246893e-05,-0.000465856145376022
6.55128556859551e-05,-0.000523909687924751
7.36795455966163e-05,-0.000589194972659405
8.28642772854684e-05,-0.000662612025769575
9.31939576234077e-05,-0.00074517251299624
0.000104811313415469,-0.000838014303784284
0.000117876863479359,-0.000942416260218551
0.000132571136559011,-0.00105981586050731
0.000149097165718406,-0.00119182837744279
0.000167683293681101,-0.0013402700192908
0.000188586327877265,-0.00150718148523264
0.000212095088792019,-0.00169485581704809
0.000238534400643142,-0.00190586971208693
0.000268269579527973,-0.00214311780030366
0.00030171148105293,-0.00240985191027627
0.000339322177189533,-0.00270972418393857
0.000381621340794936,-0.0030468358015393
0.000429193426012878,-0.00342579107944371
0.000482695743767787,-0.00385175856826233
0.000542867543932386,-0.00433053851310435
0.000610540229658533,-0.00486863785586086
0.0006866488450043,-0.00547335483340308
0.000772244994583625,-0.00615287157410315
0.000868511373751352,-0.00691635791605308
0.000976778110089489,-0.00777408560788102
0.00109854114198756,-0.008737554895932
0.00123548288825675,-0.00981963386383971
0.00138949549437314,-0.0110347113761872
0.00156270697654699,-0.0123988644816609
0.00175751062485479,-0.0139300408929358
0.00197659807170163,-0.0156482564642882
0.0022229964825262,-0.0175758075381072
0.00250011038261793,-0.019737498468441
0.00281176869797423,-0.0221608824092057
0.00316227766016838,-0.0248765097849524
0.00355648030622313,-0.0279181883023947
0.00399982339560893,-0.0313232383496964
0.00449843266896944,-0.0351327461041097
0.00505919748843582,-0.0393917915291457
0.0056898660290183,-0.0441496486062452
0.00639915233634927,-0.0494599222209053
0.00719685673001152,-0.055380604995357
0.00809400121608312,-0.0619740094487768
0.00910298177991522,-0.069306529064245
0.0102377396633958,-0.0774481664180841
0.0115139539932645,-0.086471744212288
0.0129492584220526,-0.0964517024761577
0.0145634847750124,-0.107462356086064
0.0163789370695406,-0.119575460073327
0.0184206996932672,-0.132856910766445
0.0207169839989531,-0.147362391006095
0.0232995181051537,-0.163131763651274
0.0262039852885835,-0.180182052781547
0.0294705170255181,-0.198498952607582
0.0331442474946642,-0.218027008410357
0.0372759372031494,-0.238658972029426
0.0419226743523692,-0.260225495308086
0.0471486636345739,-0.282487059038495
0.0530261133591199,-0.305131347132906
0.0596362331659464,-0.327780172431303
0.0670703561118431,-0.350010623747772
0.0754312006335461,-0.371393767655184
0.0848342898244072,-0.391550520800865
0.0954095476349994,-0.410217170455029
0.107303094052616,-0.427305545663861
0.120679264063933,-0.442938581468571
0.135722878297165,-0.457446293099202
0.152641796717523,-0.471320284504057
0.171669790660786,-0.485140553802674
0.193069772888325,-0.499498121121574
0.217137430293752,-0.514936225030956
0.244205309454865,-0.531922694184751
0.274647411481605,-0.550853312925616
0.308884359647748,-0.572076102304998
0.347389211208311,-0.595922825424165
0.390693993705462,-0.62273679215735
0.439397056076079,-0.652892317181634
0.494171336132384,-0.686806834854028
0.555773658648688,-0.724949052201169
0.625055192527398,-0.767845993246577
0.702973211532548,-0.816090375354705
0.79060432109077,-0.870348795374905
0.889159333916464,-0.931370953370316
1,-1.00000000019679


==> DATA/sensitivity/rho0_0.6_sigma_0.05_qt.dat <==
0,0.600035442284263
2.14683275907766e-05,0.840315814638181
4.29366551815531e-05,0.910183997493665
6.44049827723297e-05,0.962092847767057
8.58733103631063e-05,1.0045683004889
0.000107341637953883,1.04338582616026
0.000128809965544659,1.08639974715413
0.000150278293135436,1.12221360896138
0.000171746620726213,1.16232647264557
0.000193214948316989,1.20221050387961
0.000214683275907766,1.23979156087177
0.000236151603498542,1.28158900650629
0.000257619931089319,1.32364041997233
0.000279088258680095,1.36416508260119
0.000300556586270872,1.40514473329587
0.000322024913861649,1.44438790843801
0.000343493241452425,1.48220711461196
0.000364961569043202,1.52997746503677
0.000386429896633978,1.57707202775468
0.000407898224224755,1.61142964077076
0.000429366551815531,1.66181203799742
0.000450834879406308,1.70933961219867
0.000472303206997085,1.75475010777205
0.000493771534587861,1.81024599809067
0.000515239862178638,1.85105841426386
0.000536708189769414,1.91416534679296
0.000558176517360191,1.95554317558473
0.000579644844950967,2.01806989423981
0.000601113172541744,2.06548545235858
0.000622581500132521,2.11893840164542
0.000644049827723297,2.18324164364495
0.000665518155314074,2.22800739731298
0.00068698648290485,2.32641154864346
0.000708454810495627,2.36252998782952
0.000729923138086403,2.45967601087686
0.00075139146567718,2.51878048685581
0.000772859793267957,2.55762781311842
0.000794328120858733,2.68580762461226
0.00081579644844951,2.72440742384893
0.000837264776040286,2.84639222351441
0.000858733103631063,2.91562191360635
0.000880201431221839,2.96586174760931
0.000901669758812616,3.17283423596395
0.000923138086403393,3.18806010593278
0.000944606413994169,3.30382548735132
0.000966074741584946,3.42449993919546
0.000987543069175722,3.48034897007218
0.0010090113967665,3.76477497441397
0.00103047972435728,3.77133328527961
0.00105194805194805,3.88408392760977


==> DATA/sensitivity/rho0_0.6_sigma_0.1_hx.dat <==
0,0
1e-05,-3.99984810288689e-05
1.12465782211982e-05,-4.49843856449935e-05
1.2648552168553e-05,-5.05918222719721e-05
1.42252931348537e-05,-5.68982697365447e-05
1.59985871960606e-05,-6.39908652073639e-05
1.79929362329155e-05,-7.19676081827524e-05
2.02358964772516e-05,-8.09386722640938e-05
2.27584592607479e-05,-9.102764488401e-05
2.55954792269953e-05,-0.000102374286858151
2.87861559235457e-05,-0.000115135376509163
3.23745754281765e-05,-0.000129487009393763
3.64103194931068e-05,-0.000145627328138855
4.09491506238043e-05,-0.000163779321963964
4.60537825582242e-05,-0.000184193671348567
5.17947467923121e-05,-0.000207152282070848
5.82513671246893e-05,-0.000232972171333161
6.55128556859551e-05,-0.000262009836641009
7.36795455966163e-05,-0.000294666167168918
8.28642772854684e-05,-0.000331391964674848
9.31939576234077e-05,-0.000372694149235211
0.000104811313415469,-0.000419142734267041
0.000117876863479359,-0.00047137862599709
0.000132571136559011,-0.000530122415012245
0.000149097165718406,-0.000596184486125277
0.000167683293681101,-0.000670475904572307
0.000188586327877265,-0.000754020984967601
0.000212095088792019,-0.000847971217346224
0.000238534400643142,-0.000953621173642082
0.000268269579527973,-0.00107242623547077
0.00030171148105293,-0.00120602226301209
0.000339322177189533,-0.00135624800003899
0.000381621340794936,-0.00152517008778307
0.000429193426012878,-0.00171511106204299
0.000482695743767787,-0.00192868095928377
0.000542867543932386,-0.0021688124097565
0.000610540229658533,-0.002438800202426
0.0006866488450043,-0.00274234552598668
0.000772244994583625,-0.00308360540337939
0.000868511373751352,-0.00346724806494715
0.000976778110089489,-0.00389851519492798
0.00109854114198756,-0.00438329069331485
0.00123548288825675,-0.00492817754943112
0.00138949549437314,-0.00554058457597023
0.00156270697654699,-0.00622882149242592
0.00175751062485479,-0.00700220519977202
0.00197659807170163,-0.00787117856596137
0.0022229964825262,-0.0088474400096981
0.00250011038261793,-0.00994408878880431
0.00281176869797423,-0.0111757839391667
0.00316227766016838,-0.0125589192669761
0.00355648030622313,-0.014111814919601
0.00399982339560893,-0.0158549262333922
0.00449843266896944,-0.0178110704011108
0.00505919748843582,-0.0200056719077389
0.0056898660290183,-0.0224670201398814
0.00639915233634927,-0.0252265487679138
0.00719685673001152,-0.0283191249835527
0.00809400121608312,-0.0317833502166219
0.00910298177991522,-0.0356618514487717
0.0102377396633958,-0.0400015846603974
0.0115139539932645,-0.0448541039787665
0.0129492584220526,-0.0502757954283502
0.0145634847750124,-0.0563280569152575
0.0163789370695406,-0.0630773780255528
0.0184206996932672,-0.0705952870479109
0.0207169839989531,-0.0789581112983104
0.0232995181051537,-0.0882464749880599
0.0262039852885835,-0.0985444527047461
0.0294705170255181,-0.109938255000257
0.0331442474946642,-0.122514324819081
0.0372759372031494,-0.136356666511018
0.0419226743523692,-0.151543227578645
0.0471486636345739,-0.16814113311595
0.0530261133591199,-0.186200583081042
0.0596362331659464,-0.205747287267215
0.0670703561118431,-0.22677345661222
0.0754312006335461,-0.249227666031747
0.0848342898244072,-0.273004416603357
0.0954095476349994,-0.297935011298043
0.107303094052616,-0.32378249630704
0.120679264063933,-0.350244682893173
0.135722878297165,-0.376970352198516
0.152641796717523,-0.40359350855574
0.171669790660786,-0.429787792977858
0.193069772888325,-0.455336699269708
0.217137430293752,-0.480205907559561
0.244205309454865,-0.504596014425969
0.274647411481605,-0.528953802507535
0.308884359647748,-0.553932195771438
0.347389211208311,-0.580309342761647
0.390693993705462,-0.608894729320794
0.439397056076079,-0.640454903005098
0.494171336132384,-0.675681050667378
0.555773658648688,-0.715201266204716
0.625055192527398,-0.759622086872767
0.702973211532548,-0.809575798707833
0.79060432109077,-0.865756209106
0.889159333916464,-0.928939931647401
1,-1.00000000125878


==> DATA/sensitivity/rho0_0.6_sigma_0.1_qt.dat <==
0,0.600015189711311
2.14683275907766e-05,0.975307418138536
4.29366551815531e-05,1.07624882788287
6.44049827723297e-05,1.17039911373474
8.58733103631063e-05,1.25915614698853
0.000107341637953883,1.34002321465973
0.000128809965544659,1.42208952512525
0.000150278293135436,1.4919087080866
0.000171746620726213,1.57185318816581
0.000193214948316989,1.64686754920497
0.000214683275907766,1.71818229071712
0.000236151603498542,1.78223061197275
0.000257619931089319,1.85868995868142
0.000279088258680095,1.93646246253349
0.000300556586270872,1.99174930523308
0.000322024913861649,2.06922573983508
0.000343493241452425,2.14410002147855
0.000364961569043202,2.20973633399944
0.000386429896633978,2.28343324187305
0.000407898224224755,2.35204743540927
0.000429366551815531,2.40811596972891
0.000450834879406308,2.4904219024344
0.000472303206997085,2.54681491753051
0.000493771534587861,2.66027611140255
0.000515239862178638,2.71150280042559
0.000536708189769414,2.76298507879274
0.000558176517360191,2.87859911201976
0.000579644844950967,2.92933530725268
0.000601113172541744,2.977593444386
0.000622581500132521,3.1178173380753
0.000644049827723297,3.17148270514306
0.000665518155314074,3.20690357405
0.00068698648290485,3.35771566746729
0.000708454810495627,3.40833868959104
0.000729923138086403,3.457768622649
0.00075139146567718,3.54409394112419
0.000772859793267957,3.69095400614182
0.000794328120858733,3.74845789165178
0.00081579644844951,3.78144555082569
0.000837264776040286,3.94551103145466
0.000858733103631063,4.02588895490288
0.000880201431221839,4.08519346567071
0.000901669758812616,4.13282200770368
0.000923138086403393,4.3441020892869
0.000944606413994169,4.41579267511516
0.000966074741584946,4.47592937459719
0.000987543069175722,4.52063197361514
0.0010090113967665,4.72648744957682
0.00103047972435728,4.85573844830595
0.00105194805194805,4.91572385415614


==> DATA/sensitivity/rho0_0.8_none_0_hx.dat <==
0,0
1e-05,-9.23765672849543e-05
1.12465782211982e-05,-0.000103890472506558
1.2648552168553e-05,-0.000116839676077182
1.42252931348537e-05,-0.000131400623976582
1.59985871960606e-05,-0.000147776004909468
1.79929362329155e-05,-0.000166192705165829
2.02358964772516e-05,-0.000186904467299454
2.27584592607479e-05,-0.000210195390496543
2.55954792269953e-05,-0.000236387498526343
2.87861559235457e-05,-0.000265841861195803
3.23745754281765e-05,-0.00029896440339481
3.64103194931068e-05,-0.000336211455556006
4.09491506238043e-05,-0.000378095985143326
4.60537825582242e-05,-0.000425194591183347
5.17947467923121e-05,-0.000478154913730968
5.82513671246893e-05,-0.000537705259971395
6.55128556859551e-05,-0.0006046642003005
7.36795455966163e-05,-0.000679951348137644
8.28642772854684e-05,-0.000764599377194233
9.31939576234077e-05,-0.000859768830643546
0.000104811313415469,-0.000966763375473782
0.000117876863479359,-0.00108704650385169
0.000132571136559011,-0.00122226193608583
0.000149097165718406,-0.00137425470019046
0.000167683293681101,-0.00154509547435312
0.000188586327877265,-0.00173710756939672
0.000212095088792019,-0.00195289696495943
0.000238534400643142,-0.00219538604988917
0.000268269579527973,-0.00246785011011863
0.00030171148105293,-0.00277395855476427
0.000339322177189533,-0.00311782148138096
0.000381621340794936,-0.00350403792955116
0.000429193426012878,-0.00393775303171585
0.000482695743767787,-0.00442471695520242
0.000542867543932386,-0.00497135276346341
0.000610540229658533,-0.00558482693195777
0.0006866488450043,-0.00627312811741648
0.000772244994583625,-0.00704515081320062
0.000868511373751352,-0.00791078511844828
0.000976778110089489,-0.00888101069610231
0.00109854114198756,-0.00996799609326371
0.00123548288825675,-0.011185200452982
0.00138949549437314,-0.0125474755269938
0.00156270697654699,-0.0140711668004215
0.00175751062485479,-0.0157742077133249
0.00197659807170163,-0.0176762038033465
0.0022229964825262,-0.0197984989932522
0.00250011038261793,-0.0221642143338509
0.00281176869797423,-0.0247982508079521
0.00316227766016838,-0.027727239804915
0.00355648030622313,-0.0309794254726299
0.00399982339560893,-0.0345844548434584
0.00449843266896944,-0.038573054647219
0.00505919748843582,-0.0429765627895256
0.0056898660290183,-0.0478262808302757
0.00639915233634927,-0.0531526074423719
0.00719685673001152,-0.0589839213676082
0.00809400121608312,-0.065345175050667
0.00910298177991522,-0.072256163766621
0.0102377396633958,-0.0797294757146929
0.0115139539932645,-0.0877681316115089
0.0129492584220526,-0.09636298738985
0.0145634847750124,-0.10549004557227
0.0163789370695406,-0.115107912649024
0.0184206996932672,-0.125155762577276
0.0207169839989531,-0.13555231215341
0.0232995181051537,-0.146196426951232
0.0262039852885835,-0.156970072848339
0.0294705170255181,-0.167744243044905
0.0331442474946642,-0.178388266395521
0.0372759372031494,-0.188782371347455
0.0419226743523692,-0.198832608366055
0.0471486636345739,-0.208486326241085
0.0530261133591199,-0.217745588845706
0.0596362331659464,-0.226675661637145
0.0670703561118431,-0.235406188476989
0.0754312006335461,-0.244124143765405
0.0848342898244072,-0.253059595785916
0.0954095476349994,-0.262467453512996
0.107303094052616,-0.272609454822966
0.120679264063933,-0.283740641312732
0.135722878297165,-0.29610305980298
0.152641796717523,-0.309927168379018
0.171669790660786,-0.325439175930625
0.193069772888325,-0.342871314266089
0.217137430293752,-0.36247214483194
0.244205309454865,-0.384515230930216
0.274647411481605,-0.409305926196607
0.308884359647748,-0.437186939919711
0.347389211208311,-0.468543535949439
0.390693993705462,-0.50380897408913
0.439397056076079,-0.543470529788414
0.494171336132384,-0.588076203818798
0.555773658648688,-0.638242326491255
0.625055192527398,-0.694662047373625
0.702973211532548,-0.758114929328079
0.79060432109077,-0.829477708615816
0.889159333916464,-0.909736416368504
1,-1.00000000001588


==> DATA/sensitivity/rho0_0.8_none_0_qt.dat <==
0,0.800050720162437
4.22469097167892e-06,0.904000370587741
8.44938194335785e-06,0.933960116464499
1.26740729150368e-05,0.956057442981684
1.68987638867157e-05,0.974362922350272
2.11234548583946e-05,0.990325970755813
2.53481458300735e-05,1.0202562005268
2.95728368017525e-05,1.0170745405919
3.37975277734314e-05,1.02870529442896
3.80222187451103e-05,1.04470591979924
4.22469097167892e-05,1.05793529403728
4.64716006884682e-05,1.07175159278809
5.06962916601471e-05,1.0805197621747
5.4920982631826e-05,1.09295290394593
5.91456736035049e-05,1.10767774747627
6.33703645751839e-05,1.12285642425035
6.75950555468628e-05,1.13327202190608
7.18197465185417e-05,1.14568742332371
7.60444374902206e-05,1.15888226362927
8.02691284618996e-05,1.17149924149213
8.44938194335785e-05,1.18546143618827
8.87185104052574e-05,1.19966270402137
9.29432013769363e-05,1.21186516131926
9.71678923486152e-05,1.22557069114871
0.000101392583320294,1.23986698790988
0.000105617274291973,1.25410395895756
0.000109841965263652,1.26742852303319
0.000114066656235331,1.28334536456526
0.00011829134720701,1.2959197413886
0.000122516038178689,1.31090724225013
0.000126740729150368,1.32530796837443
0.000130965420122047,1.33986914463401
0.000135190111093726,1.35510002831452
0.000139414802065404,1.36997545424762
0.000143639493037083,1.38532128523523
0.000147864184008762,1.40042308350796
0.000152088874980441,1.41574422169809
0.00015631356595212,1.43225007922706
0.000160538256923799,1.44846196467334
0.000164762947895478,1.46496561999737
0.000168987638867157,1.48039993339716
0.000173212329838836,1.49712837013119
0.000177437020810515,1.51426544453147
0.000181661711782194,1.53187835924785
0.000185886402753873,1.54873521777308
0.000190111093725552,1.56597972244927
0.00019433578469723,1.58469094033091
0.000198560475668909,1.60237083637555
0.000202785166640588,1.61985232055379
0.000207009857612267,1.63959275318941
0.000211234548583946,1.65887182060632
0.000215459239555625,1.67800394768212
0.000219683930527304,1.69722088589168
0.000223908621498983,1.71796831483608
0.000228133312470662,1.73891935071013
0.000232358003442341,1.75937891688395
0.00023658269441402,1.78061131648446
0.000240807385385699,1.80011150750547
0.000245032076357378,1.8235936485181
0.000249256767329056,1.84622498186842
0.000253481458300735,1.86954964003853
0.000257706149272414,1.88991964569089
0.000261930840244093,1.91261215397922
0.000266155531215772,1.93633865794211
0.000270380222187451,1.95943183743281
0.00027460491315913,1.98464166117715
0.000278829604130809,2.01121094118747
0.000283054295102488,2.03614549361142
0.000287278986074167,2.06205687057487
0.000291503677045846,2.08853364543466
0.000295728368017525,2.11552169717796
0.000299953058989204,2.14183410373679
0.000304177749960882,2.16917423266124
0.000308402440932561,2.19730415259487
0.00031262713190424,2.22505182818224
0.000316851822875919,2.25332870652785
0.000321076513847598,2.28157929888389
0.000325301204819277,2.31033664309045
0.000329525895790956,2.33942286880321
0.000333750586762635,2.36889602304079
0.000337975277734314,2.3992329435502
0.000342199968705993,2.43060950745265
0.000346424659677672,2.45988681580867
0.000350649350649351,2.49184971037582
0.00035487404162103,2.52430290888565
0.000359098732592709,2.55697295356125
0.000363323423564387,2.58772212849872
0.000367548114536066,2.61958330192516
0.000371772805507745,2.65031418577566
0.000375997496479424,2.68190850755596
0.000380222187451103,2.71560178571115
0.000384446878422782,2.75161105946435
0.000388671569394461,2.78194961359208
0.00039289626036614,2.81193580019257
0.000397120951337819,2.8432843205118
0.000401345642309498,2.87972051891289
0.000405570333281177,2.91387095083109
0.000409795024252856,2.94398894840133
0.000414019715224534,2.97572874078415
0.000418244406196213,3.01197248083726
0.000422469097167892,3.04536646486982
0.000426693788139571,3.07346671464125
0.00043091847911125,3.10985129609398
0.000435143170082929,3.14747841536347
0.000439367861054608,3.17302185011912
0.000443592552026287,3.20119474402281
0.000447817242997966,3.24980752983128
0.000452041933969645,3.26778091109794
0.000456266624941324,3.30387217048605
0.000460491315913003,3.34444661072772
0.000464716006884682,3.36434421315761
0.000468940697856361,3.40732543727126
0.000473165388828039,3.43228480753017
0.000477390079799718,3.46993754135229
0.000481614770771397,3.49915793734823
0.000485839461743076,3.53164087879028
0.000490064152714755,3.56413328831608
0.000494288843686434,3.59456505249039
0.000498513534658113,3.6280993793303
0.000502738225629792,3.6570420825035
0.000506962916601471,3.69198163053855
0.00051118760757315,3.72063572964224
0.000515412298544829,3.75568102473476
0.000519636989516508,3.78427313998823
0.000523861680488187,3.81822755341846
0.000528086371459865,3.84525012681408
0.000532311062431544,3.8813716355297
0.000536535753403223,3.90752583316619
0.000540760444374902,3.94199360839764
0.000544985135346581,3.97056520509466
0.00054920982631826,4.00147283994353
0.000553434517289939,4.03569619411498
0.000557659208261618,4.06124579213158
0.000561883899233297,4.09962708802026
0.000566108590204976,4.12160045145934
0.000570333281176655,4.15952275910088
0.000574557972148334,4.18422290017816
0.000578782663120012,4.21652781527183
0.000583007354091691,4.24985454130765
0.00058723204506337,4.27275210105152
0.000591456736035049,4.3114089977168
0.000595681427006728,4.33207920300496
0.000599906117978407,4.3686453096123
0.000604130808950086,4.39776911073827
0.000608355499921765,4.4227407442702
0.000612580190893444,4.46031451028645
0.000616804881865123,4.4831969305765
0.000621029572836802,4.51469499271019
0.000625254263808481,4.54863760782456
0.00062947895478016,4.56987851727659
0.000633703645751839,4.60515625049071
0.000637928336723517,4.63573590392348
0.000642153027695196,4.6564133135075
0.000646377718666875,4.69563178284806
0.000650602409638554,4.72130698900664
0.000654827100610233,4.74077693401078
0.000659051791581912,4.78388643919443
0.000663276482553591,4.80789704141736
0.00066750117352527,4.82676580155742
0.000671725864496949,4.87014267742323
0.000675950555468628,4.89525367628849
0.000680175246440307,4.91129658059244
0.000684399937411986,4.95335949449349
0.000688624628383665,4.98447956741101
0.000692849319355343,4.99768089204871
0.000697074010327022,5.03360709423744
0.000701298701298701,5.07328650969192
0.00070552339227038,5.08629883408238
0.000709748083242059,5.11371012909436
0.000713972774213738,5.15948797017887
0.000718197465185417,5.17640659014175
0.000722422156157096,5.19242536740757
0.000726646847128775,5.23375066594174
0.000730871538100454,5.26903640026887
0.000735096229072133,5.2781512109972
0.000739320920043812,5.30600760283322
0.000743545611015491,5.35234922425864
0.00074777030198717,5.3739532104557
0.000751994992958848,5.3847944739297
0.000756219683930527,5.42409004178244
0.000760444374902206,5.4658207058173
0.000764669065873885,5.47824656305658
0.000768893756845564,5.49670305471942
0.000773118447817243,5.5396215765516
0.000777343138788922,5.57470606217807
0.000781567829760601,5.58029827153509
0.00078579252073228,5.60227615052253
0.000790017211703959,5.65032232814835
0.000794241902675638,5.68413988634597
0.000798466593647317,5.68643724969138
0.000802691284618996,5.71035123692944
0.000806915975590674,5.76017446520502
0.000811140666562353,5.79258210341246
0.000815365357534032,5.79208464795368
0.000819590048505711,5.81407009593411
0.00082381473947739,5.86860962290302
0.000828039430449069,5.90239621672133
0.000832264121420748,5.90128544002184
0.000836488812392427,5.91816951584908
0.000840713503364106,5.96715573108773
0.000844938194335785,6.0091054109351
0.000849162885307464,6.01745399779533
0.000853387576279143,6.02220977216255
0.000857612267250822,6.06182833668137
0.000861836958222501,6.11115310178291
0.000866061649194179,6.13429033597464
0.000870286340165858,6.13451135479817
0.000874511031137537,6.15536583183255
0.000878735722109216,6.20385822910035
0.000882960413080895,6.24365955750057
0.000887185104052574,6.25440632297546
0.000891409795024253,6.25672647126254
0.000895634485995932,6.29036616237709
0.000899859176967611,6.34418697304057
0.00090408386793929,6.37433989238799
0.000908308558910969,6.3740734653535
0.000912533249882648,6.37997731907611
0.000916757940854326,6.42790516813193
0.000920982631826005,6.47845919515591
0.000925207322797684,6.50021686252313
0.000929432013769363,6.49654993428604
0.000933656704741042,6.50610810311682
0.000937881395712721,6.55572727292301
0.0009421060866844,6.60544905036487
0.000946330777656079,6.63118510683648
0.000950555468627758,6.62377735976394
0.000954780159599437,6.62337903684227
0.000959004850571116,6.68332257023752
0.000963229541542795,6.73087984049224
0.000967454232514474,6.75980042726533
0.000971678923486152,6.75886196386932
0.000975903614457831,6.75335971817402
0.00098012830542951,6.79065947610535
0.000984352996401189,6.84730157251884
0.000988577687372868,6.88472831992637
0.000992802378344547,6.89847834780512
0.000997027069316226,6.89369676575935
0.0010012517602879,6.90721527261599
0.00100547645125958,6.95437131337752
0.00100970114223126,7.0029764254078
0.00101392583320294,7.03093663448408
0.00101815052417462,7.03522931927152
0.0010223752151463,7.0356064633041
0.00102659990611798,7.05949429473232
0.00103082459708966,7.10918280137854
0.00103504928806134,7.15525481121218
0.00103927397903302,7.17615537208805
0.00104349867000469,7.17417854920347
0.00104772336097637,7.1769550311534
0.00105194805194805,7.21093727750636


==> DATA/sensitivity/rho0_1.5_mu_1000000_hx.dat <==
0,0.000165722700866999
0.0101010101010101,0.000162692349761805
0.0202020202020202,0.000159622573628948
0.0303030303030303,0.000156512935017569
0.0404040404040404,0.000153361517184369
0.0505050505050505,0.00015016635118578
0.0606060606060606,0.000146925219703696
0.0707070707070707,0.000143635656853725
0.0808080808080808,0.00014029510286257
0.0909090909090909,0.000136900701815017
0.101010101010101,0.000133449184790047
0.111111111111111,0.000129937095408068
0.121212121212121,0.000126360564972222
0.131313131313131,0.000122715223426019
0.141414141414141,0.00011899620072534
0.151515151515152,0.000115198027263236
0.161616161616162,0.000111314466430609
0.171717171717172,0.000107338381680178
0.181818181818182,0.000103261543228319
0.191919191919192,9.90744418779146e-05
0.202020202020202,9.47659061846107e-05
0.212121212121212,9.03225758634296e-05
0.222222222222222,8.57284726269893e-05
0.232323232323232,8.09639277747258e-05
0.242424242424242,7.60046188814502e-05
0.252525252525253,7.08193930969637e-05
0.262626262626263,6.53675440968279e-05
0.272727272727273,5.95937886280094e-05
0.282828282828283,5.34198689131391e-05
0.292929292929293,4.67277086346406e-05
0.303030303030303,3.93226958326492e-05
0.313131313131313,3.08362754416243e-05
0.323232323232323,2.03573887559952e-05
0.333333333333333,1.21629738055339e-06
0.343434343434343,-0.00304773132750227
0.353535353535354,-0.0106495269107668
0.363636363636364,-0.0211607005115515
0.373737373737374,-0.0335407364772176
0.383838383838384,-0.0471223282932136
0.393939393939394,-0.0614749012011221
0.404040404040404,-0.0763202221675503
0.414141414141414,-0.09147879470092
0.424242424242424,-0.106835254737824
0.434343434343434,-0.122315844415154
0.444444444444444,-0.137873704236117
0.454545454545455,-0.153479273031885
0.464646464646465,-0.169114047843013
0.474747474747475,-0.184766540446254
0.484848484848485,-0.200429681818118
0.494949494949495,-0.216099160447534
0.505050505050505,-0.231772371925528
0.515151515151515,-0.24744775967902
0.525252525252525,-0.263124401828755
0.535353535353535,-0.278801758170819
0.545454545454545,-0.294479516893429
0.555555555555556,-0.310157499737049
0.565656565656566,-0.325835605019175
0.575757575757576,-0.341513776779463
0.585858585858586,-0.357191983968869
0.595959595959596,-0.372870209838287
0.606060606060606,-0.388548445410281
0.616161616161616,-0.404226685857106
0.626262626262626,-0.419904928638546
0.636363636363636,-0.435583172574298
0.646464646464647,-0.451261417236653
0.656565656565657,-0.466939662282623
0.666666666666667,-0.482617907466747
0.676767676767677,-0.498296152658399
0.686868686868687,-0.513974397849902
0.696969696969697,-0.529652643181152
0.707070707070707,-0.545330888463555
0.717171717171717,-0.561009133989385
0.727272727272727,-0.576687379359629
0.737373737373737,-0.592365624326444
0.747474747474748,-0.608043868907568
0.757575757575758,-0.623722113622879
0.767676767676768,-0.639400358489495
0.777777777777778,-0.655078603487277
0.787878787878788,-0.670756848685899
0.797979797979798,-0.686435094176922
0.808080808080808,-0.702113339753785
0.818181818181818,-0.71779158541555
0.828282828282828,-0.733469831017919
0.838383838383838,-0.749148076600899
0.848484848484849,-0.764826322158172
0.858585858585859,-0.780504567662572
0.868686868686869,-0.796182813086931
0.878787878787879,-0.811861058423562
0.888888888888889,-0.827539303654549
0.898989898989899,-0.843217548745428
0.909090909090909,-0.858895793672195
0.919191919191919,-0.874574038410847
0.929292929292929,-0.89025228309494
0.939393939393939,-0.905930528317348
0.94949494949495,-0.921608773901323
0.95959595959596,-0.937287019678188
0.96969696969697,-0.952965264971802
0.97979797979798,-0.968643509581192
0.98989898989899,-0.984321755352353
1,-1.00000000215549


==> DATA/sensitivity/rho0_1.5_mu_1000000_qt.dat <==
0,1.49999350639049
2.14683275907766e-05,4.43277167756657
4.29366551815531e-05,7.94368988124078
6.44049827723297e-05,8.60077573366932
8.58733103631063e-05,8.92808264721375
0.000107341637953883,9.12640073958089
0.000128809965544659,9.31708595209139
0.000150278293135436,9.50575601811954
0.000171746620726213,9.69342046818928
0.000193214948316989,9.88993387793069
0.000214683275907766,9.97117353630548
0.000236151603498542,10.0987436299838
0.000257619931089319,10.2777837046638
0.000279088258680095,10.3419525434278
0.000300556586270872,10.4799987821417
0.000322024913861649,10.6386680477487
0.000343493241452425,10.6791802812521
0.000364961569043202,10.8529339414314
0.000386429896633978,10.8745789244644
0.000407898224224755,11.0514927416025
0.000429366551815531,11.0830575601237
0.000450834879406308,11.2423124345388
0.000472303206997085,11.2633884829477
0.000493771534587861,11.4462387284117
0.000515239862178638,11.4652478544283
0.000536708189769414,11.6237393115193
0.000558176517360191,11.6549899884057
0.000579644844950967,11.7521179102691
0.000601113172541744,11.8341957972463
0.000622581500132521,11.879828867928
0.000644049827723297,12.014852195196
0.000665518155314074,12.0577238511462
0.00068698648290485,12.2170411045923
0.000708454810495627,12.2408952893088
0.000729923138086403,12.2779506756639
0.00075139146567718,12.4236647368153
0.000772859793267957,12.4362972513267
0.000794328120858733,12.6206441800283
0.00081579644844951,12.617823922657
0.000837264776040286,12.6602137049128
0.000858733103631063,12.8028111182002
0.000880201431221839,12.8237340922608
0.000901669758812616,12.9326934592181
0.000923138086403393,13.0054146345772
0.000944606413994169,13.0276875211628
0.000966074741584946,13.2082311809181
0.000987543069175722,13.2080930792345
0.0010090113967665,13.2251486337382
0.00103047972435728,13.3997527495375
0.00105194805194805,13.4168047190998


==> DATA/sensitivity/rho0_1.5_mu_100000_hx.dat <==
0,0.000659753955386447
0.0101010101010101,0.000647705534287918
0.0202020202020202,0.000635484881555953
0.0303030303030303,0.000623105681174787
0.0404040404040404,0.000610560194796429
0.0505050505050505,0.000597840482804021
0.0606060606060606,0.000584937736376322
0.0707070707070707,0.000571842389514046
0.0808080808080808,0.000558544013612776
0.0909090909090909,0.000545031125511751
0.101010101010101,0.000531291100422318
0.111111111111111,0.000517309996482785
0.121212121212121,0.000503072331604908
0.131313131313131,0.000488560826949816
0.141414141414141,0.000473756112392849
0.151515151515152,0.000458636347700649
0.161616161616162,0.000443176703238724
0.171717171717172,0.000427348850846349
0.181818181818182,0.000411120217337175
0.191919191919192,0.000394452690112245
0.202020202020202,0.000377301904736001
0.212121212121212,0.000359614840447421
0.222222222222222,0.000341327772633154
0.232323232323232,0.000322362813059129
0.242424242424242,0.000302622856305289
0.252525252525253,0.000281984332106982
0.262626262626263,0.000260285413301112
0.272727272727273,0.000237306692444502
0.282828282828283,0.000212737255663507
0.292929292929293,0.000186108582324068
0.303030303030303,0.000156649933289237
0.313131313131313,0.000122904499617534
0.323232323232323,8.12920201544016e-05
0.333333333333333,8.75395056073847e-06
0.343434343434343,-0.00304453644133967
0.353535353535354,-0.010647514239251
0.363636363636364,-0.0211594343027577
0.373737373737374,-0.033539942731618
0.383838383838384,-0.0471218332447851
0.393939393939394,-0.0614745943251918
0.404040404040404,-0.076320033285985
0.414141414141414,-0.0914786793325451
0.424242424242424,-0.106835184841725
0.434343434343434,-0.122315802442771
0.444444444444444,-0.137873679216532
0.454545454545455,-0.153479258323107
0.464646464646465,-0.169114039255478
0.474747474747475,-0.184766535539261
0.484848484848485,-0.200429678874473
0.494949494949495,-0.216099158902776
0.505050505050505,-0.231772371064604
0.515151515151515,-0.247447759054392
0.525252525252525,-0.263124401519924
0.535353535353535,-0.278801758118401
0.545454545454545,-0.294479516832765
0.555555555555556,-0.310157499598502
0.565656565656566,-0.32583560509949
0.575757575757576,-0.341513776763777
0.585858585858586,-0.357191983979614
0.595959595959596,-0.372870209831659
0.606060606060606,-0.388548445448361
0.616161616161616,-0.404226685955726
0.626262626262626,-0.419904928761548
0.636363636363636,-0.435583172662801
0.646464646464647,-0.451261417207239
0.656565656565657,-0.466939662228719
0.666666666666667,-0.482617907389182
0.676767676767677,-0.498296152703839
0.686868686868687,-0.513974397927288
0.696969696969697,-0.529652643184519
0.707070707070707,-0.545330888465625
0.717171717171717,-0.561009133743471
0.727272727272727,-0.576687379162562
0.737373737373737,-0.592365624546147
0.747474747474748,-0.608043869978565
0.757575757575758,-0.623722115373985
0.767676767676768,-0.639400360634301
0.777777777777778,-0.655078605735997
0.787878787878788,-0.670756850842905
0.797979797979798,-0.686435095944613
0.808080808080808,-0.702113341000625
0.818181818181818,-0.717791586019435
0.828282828282828,-0.733469831048402
0.838383838383838,-0.749148076155972
0.848484848484849,-0.764826321346117
0.858585858585859,-0.780504566577505
0.868686868686869,-0.796182811748528
0.878787878787879,-0.811861056895835
0.888888888888889,-0.82753930210781
0.898989898989899,-0.843217547539696
0.909090909090909,-0.858895793166694
0.919191919191919,-0.874574038825185
0.929292929292929,-0.890252284258813
0.939393939393939,-0.905930529524652
0.94949494949495,-0.921608774397926
0.95959595959596,-0.93728701923029
0.96969696969697,-0.952965263990754
0.97979797979798,-0.96864350864475
0.98989898989899,-0.984321754163641
1,-0.999999982869184


==> DATA/sensitivity/rho0_1.5_mu_100000_qt.dat <==
0,1.49997418195479
2.14683275907766e-05,2.0635826830228
4.29366551815531e-05,2.76099002547584
6.44049827723297e-05,3.56446358419221
8.58733103631063e-05,4.45015992373123
0.000107341637953883,5.39227259237294
0.000128809965544659,6.35283003696286
0.000150278293135436,7.25167382892368
0.000171746620726213,8.09178200635794
0.000193214948316989,8.59026411301112
0.000214683275907766,8.87807646440171
0.000236151603498542,9.07207439509559
0.000257619931089319,9.26538830180493
0.000279088258680095,9.45187645945758
0.000300556586270872,9.60781900499582
0.000322024913861649,9.74578724721582
0.000343493241452425,9.89010531162411
0.000364961569043202,10.0178663743498
0.000386429896633978,10.1433446695341
0.000407898224224755,10.2611889661417
0.000429366551815531,10.3779064798747
0.000450834879406308,10.4869348939058
0.000472303206997085,10.5947764047581
0.000493771534587861,10.7016813906874
0.000515239862178638,10.7974939250849
0.000536708189769414,10.9049113686488
0.000558176517360191,10.9908387266516
0.000579644844950967,11.0984994721484
0.000601113172541744,11.1761779603049
0.000622581500132521,11.2837538481513
0.000644049827723297,11.355555114523
0.000665518155314074,11.4615978584879
0.00068698648290485,11.5344954329622
0.000708454810495627,11.6260973274262
0.000729923138086403,11.7116002236103
0.00075139146567718,11.7823853756865
0.000772859793267957,11.8858769757432
0.000794328120858733,11.9362539913573
0.00081579644844951,12.0485588833707
0.000837264776040286,12.101385574333
0.000858733103631063,12.1876021707058
0.000880201431221839,12.2781836678494
0.000901669758812616,12.3216553427339
0.000923138086403393,12.4364534902734
0.000944606413994169,12.4819289707891
0.000966074741584946,12.5587533544745
0.000987543069175722,12.658081686013
0.0010090113967665,12.6886476100868
0.00103047972435728,12.7942257527512
0.00105194805194805,12.860832714298


==> DATA/sensitivity/rho0_1.5_mu_10000_hx.dat <==
0,0.00262652780440377
0.0101010101010101,0.00257880966019011
0.0202020202020202,0.00253016500269996
0.0303030303030303,0.00248088889718559
0.0404040404040404,0.00243095164006428
0.0505050505050505,0.00238032116414478
0.0606060606060606,0.00232896253304829
0.0707070707070707,0.00227683774287013
0.0808080808080808,0.00222390523947511
0.0909090909090909,0.00217011945608681
0.101010101010101,0.00211543023628782
0.111111111111111,0.00205978212273079
0.121212121212121,0.00200311359619891
0.131313131313131,0.0019453560094878
0.141414141414141,0.00188643240884271
0.151515151515152,0.0018262560406508
0.161616161616162,0.00176472843633685
0.171717171717172,0.00170173707443766
0.181818181818182,0.0016371523950564
0.191919191919192,0.0015708237024463
0.202020202020202,0.0015025743669465
0.212121212121212,0.00143219431487337
0.222222222222222,0.00135943122581345
0.232323232323232,0.00128397611186969
0.242424242424242,0.00120544504505273
0.252525252525253,0.00112334890755414
0.262626262626263,0.00103704799196457
0.272727272727273,0.000945676914439077
0.282828282828283,0.000848011252581006
0.292929292929293,0.000742211691714426
0.303030303030303,0.000625267286688285
0.313131313131313,0.00049153760930447
0.323232323232323,0.000327463760265283
0.333333333333333,6.30012262035679e-05
0.343434343434343,-0.00302099664993855
0.353535353535354,-0.0106326847871247
0.363636363636364,-0.0211501047933913
0.373737373737374,-0.033534094256832
0.383838383838384,-0.0471181855726798
0.393939393939394,-0.061472333275579
0.404040404040404,-0.0763186414853387
0.414141414141414,-0.0914778291627819
0.424242424242424,-0.106834669616813
0.434343434343434,-0.12231549297662
0.444444444444444,-0.137873494972028
0.454545454545455,-0.153479149679491
0.464646464646465,-0.169113975686444
0.474747474747475,-0.184766498905393
0.484848484848485,-0.200429657877277
0.494949494949495,-0.216099146995824
0.505050505050505,-0.231772364533153
0.515151515151515,-0.247447755388607
0.525252525252525,-0.263124399479105
0.535353535353535,-0.278801757162203
0.545454545454545,-0.294479516359843
0.555555555555556,-0.310157499278238
0.565656565656566,-0.325835604905931
0.575757575757576,-0.341513776721267
0.585858585858586,-0.357191983989074
0.595959595959596,-0.372870209845368
0.606060606060606,-0.388548445388716
0.616161616161616,-0.404226685877957
0.626262626262626,-0.419904928861942
0.636363636363636,-0.435583172851586
0.646464646464647,-0.451261417289645
0.656565656565657,-0.466939662122066
0.666666666666667,-0.482617907287291
0.676767676767677,-0.498296152549628
0.686868686868687,-0.513974397906473
0.696969696969697,-0.529652643238028
0.707070707070707,-0.54533088850403
0.717171717171717,-0.561009133737831
0.727272727272727,-0.576687378914467
0.737373737373737,-0.592365624114157
0.747474747474748,-0.608043869346349
0.757575757575758,-0.623722114636653
0.767676767676768,-0.639400360049412
0.777777777777778,-0.655078605420617
0.787878787878788,-0.670756850759474
0.797979797979798,-0.686435096005776
0.808080808080808,-0.702113341084852
0.818181818181818,-0.717791585902735
0.828282828282828,-0.733469830839985
0.838383838383838,-0.749148075929142
0.848484848484849,-0.764826321166898
0.858585858585859,-0.780504566367999
0.868686868686869,-0.796182811720521
0.878787878787879,-0.81186105726678
0.888888888888889,-0.827539303049095
0.898989898989899,-0.843217548722781
0.909090909090909,-0.858895793334366
0.919191919191919,-0.874574037995742
0.929292929292929,-0.89025228292571
0.939393939393939,-0.905930528477519
0.94949494949495,-0.921608773953028
0.95959595959596,-0.937287019306664
0.96969696969697,-0.952965264485357
0.97979797979798,-0.968643509587312
0.98989898989899,-0.984321754913051
1,-1.00000000305552


==> DATA/sensitivity/rho0_1.5_mu_10000_qt.dat <==
0,1.49989774683383
2.14683275907766e-05,1.62695138380678
4.29366551815531e-05,1.76419130071476
6.44049827723297e-05,1.9109347671801
8.58733103631063e-05,2.06657065831068
0.000107341637953883,2.23055803059053
0.000128809965544659,2.40242372197678
0.000150278293135436,2.58174795832794
0.000171746620726213,2.76813802295979
0.000193214948316989,2.96120372152397
0.000214683275907766,3.16055121853589
0.000236151603498542,3.36579618905133
0.000257619931089319,3.57657544209751
0.000279088258680095,3.79253608717919
0.000300556586270872,4.01330873479914
0.000322024913861649,4.23849457060709
0.000343493241452425,4.46767742114592
0.000364961569043202,4.7004314033748
0.000386429896633978,4.93629680928223
0.000407898224224755,5.17474537819849
0.000429366551815531,5.41516951575349
0.000450834879406308,5.65687450925805
0.000472303206997085,5.89902351862594
0.000493771534587861,6.14054217934972
0.000515239862178638,6.38003311572707
0.000536708189769414,6.61572754777978
0.000558176517360191,6.84560960658053
0.000579644844950967,7.06811571206924
0.000601113172541744,7.28388571514653
0.000622581500132521,7.49836652424082
0.000644049827723297,7.72350400684508
0.000665518155314074,7.97442906621546
0.00068698648290485,8.25654522213041
0.000708454810495627,8.54661157720213
0.000729923138086403,8.79285597812288
0.00075139146567718,8.95840730312139
0.000772859793267957,9.06792289325096
0.000794328120858733,9.18503662431198
0.00081579644844951,9.33954351530875
0.000837264776040286,9.49773548816996
0.000858733103631063,9.61635764730279
0.000880201431221839,9.70653054645273
0.000901669758812616,9.81202288310006
0.000923138086403393,9.93999427280137
0.000944606413994169,10.0548353254566
0.000966074741584946,10.1412509807794
0.000987543069175722,10.2282410632908
0.0010090113967665,10.3355558655406
0.00103047972435728,10.4410725251669
0.00105194805194805,10.5243124771978


==> DATA/sensitivity/rho0_1.5_mu_1000_hx.dat <==
0,0.0104563955259127
0.0101010101010101,0.0102703451985707
0.0202020202020202,0.0100767880156931
0.0303030303030303,0.00988072285550221
0.0404040404040404,0.00968203231131401
0.0505050505050505,0.00948058914930468
0.0606060606060606,0.00927625516121958
0.0707070707070707,0.00906887986303819
0.0808080808080808,0.008858298831528
0.0909090909090909,0.00864433177987293
0.101010101010101,0.00842678032102498
0.111111111111111,0.00820542530545619
0.121212121212121,0.00798002355863033
0.131313131313131,0.00775030400043161
0.141414141414141,0.00751596288622553
0.151515151515152,0.00727665792996608
0.161616161616162,0.00703200100759071
0.171717171717172,0.00678154889982341
0.181818181818182,0.0065247915513102
0.191919191919192,0.00626113702429962
0.202020202020202,0.00598989106637335
0.212121212121212,0.00571023095814266
0.222222222222222,0.00542116793758453
0.232323232323232,0.00512149641758705
0.242424242424242,0.0048097196480989
0.252525252525253,0.00448393855699058
0.262626262626263,0.00414168013027102
0.272727272727273,0.00377961621758318
0.282828282828283,0.00339307453949275
0.292929292929293,0.00297511598849994
0.303030303030303,0.00251458107748069
0.313131313131313,0.0019912191245683
0.323232323232323,0.00135968898977358
0.333333333333333,0.000453411279413435
0.343434343434343,-0.0028405802430702
0.353535353535354,-0.0105190186553373
0.363636363636364,-0.02107859124839
0.373737373737374,-0.0334892616103172
0.383838383838384,-0.0470902215501323
0.393939393939394,-0.0614549984796381
0.404040404040404,-0.0763079704083771
0.414141414141414,-0.0914713101235
0.424242424242424,-0.106830719150635
0.434343434343434,-0.122313119630595
0.444444444444444,-0.137872083136597
0.454545454545455,-0.15347831749785
0.464646464646465,-0.169113489791309
0.474747474747475,-0.184766217825092
0.484848484848485,-0.200429497153254
0.494949494949495,-0.216099055972656
0.505050505050505,-0.231772313449857
0.515151515151515,-0.247447727280276
0.525252525252525,-0.263124384104647
0.535353535353535,-0.278801748610224
0.545454545454545,-0.29447951175273
0.555555555555556,-0.310157497001397
0.565656565656566,-0.325835603795398
0.575757575757576,-0.341513776288321
0.585858585858586,-0.357191983725864
0.595959595959596,-0.372870209600555
0.606060606060606,-0.3885484452335
0.616161616161616,-0.40422668578435
0.626262626262626,-0.419904928634926
0.636363636363636,-0.435583172710637
0.646464646464647,-0.451261417395887
0.656565656565657,-0.466939662357832
0.666666666666667,-0.482617907504349
0.676767676767677,-0.498296152496924
0.686868686868687,-0.513974397470487
0.696969696969697,-0.52965264253419
0.707070707070707,-0.545330887782015
0.717171717171717,-0.561009133170107
0.727272727272727,-0.576687378651835
0.737373737373737,-0.592365624019863
0.747474747474748,-0.608043869251541
0.757575757575758,-0.623722114268512
0.767676767676768,-0.639400359276526
0.777777777777778,-0.6550786043385
0.787878787878788,-0.670756849455564
0.797979797979798,-0.686435094692406
0.808080808080808,-0.702113340102257
0.818181818181818,-0.717791585528162
0.828282828282828,-0.73346983092859
0.838383838383838,-0.74914807638869
0.848484848484849,-0.764826321913499
0.858585858585859,-0.780504567364413
0.868686868686869,-0.796182812671939
0.878787878787879,-0.811861057866377
0.888888888888889,-0.827539302918594
0.898989898989899,-0.843217547923679
0.909090909090909,-0.858895792925931
0.919191919191919,-0.874574037871211
0.929292929292929,-0.890252282761069
0.939393939393939,-0.905930527895923
0.94949494949495,-0.921608773780788
0.95959595959596,-0.937287019528932
0.96969696969697,-0.952965264696436
0.97979797979798,-0.968643509335245
0.98989898989899,-0.984321754042945
1,-0.999999997164745


==> DATA/sensitivity/rho0_1.5_mu_1000_qt.dat <==
0,1.49960132072712
2.14683275907766e-05,1.53047790815063
4.29366551815531e-05,1.56204367726232
6.44049827723297e-05,1.59428574480829
8.58733103631063e-05,1.62719139189998
0.000107341637953883,1.66074805955414
0.000128809965544659,1.69494335615738
0.000150278293135436,1.72976507519543
0.000171746620726213,1.76520122179724
0.000193214948316989,1.80124004642232
0.000214683275907766,1.83787008386598
0.000236151603498542,1.87508019576898
0.000257619931089319,1.912859612855
0.000279088258680095,1.95119797597418
0.000300556586270872,1.9900853726744
0.000322024913861649,2.02951236648704
0.000343493241452425,2.06947001730146
0.000364961569043202,2.10994989037336
0.000386429896633978,2.15094405258797
0.000407898224224755,2.19244505522017
0.000429366551815531,2.23444590249333
0.000450834879406308,2.27694000714359
0.000472303206997085,2.31992113315269
0.000493771534587861,2.36338332932509
0.000515239862178638,2.4073208548523
0.000536708189769414,2.4517281015094
0.000558176517360191,2.49659951542892
0.000579644844950967,2.54192952285839
0.000601113172541744,2.58771246830657
0.000622581500132521,2.63394255545528
0.000644049827723297,2.68061381268657
0.000665518155314074,2.72772007196556
0.00068698648290485,2.77525496644779
0.000708454810495627,2.82321194941446
0.000729923138086403,2.87158432672825
0.00075139146567718,2.92036530766935
0.000772859793267957,2.96954806493435
0.000794328120858733,3.01912579853216
0.00081579644844951,3.0690918103553
0.000837264776040286,3.11943955282624
0.000858733103631063,3.17016268613321
0.000880201431221839,3.22125511198693
0.000901669758812616,3.2727109845774
0.000923138086403393,3.3245247055985
0.000944606413994169,3.37669089443264
0.000966074741584946,3.4292043398134
0.000987543069175722,3.48205993513797
0.0010090113967665,3.53525260350546
0.00103047972435728,3.58877721833545
0.00105194805194805,3.64262853014975


==> DATA/sensitivity/rho0_1.5_mu_100_hx.dat <==
0,0.0416276603700937
0.0101010101010101,0.040948890556533
0.0202020202020202,0.0401799137042509
0.0303030303030303,0.0394010387095576
0.0404040404040404,0.0386118142620428
0.0505050505050505,0.0378117439690855
0.0606060606060606,0.0370002893904412
0.0707070707070707,0.0361768643643508
0.0808080808080808,0.0353408294047413
0.0909090909090909,0.034491484291168
0.101010101010101,0.0336280596647483
0.111111111111111,0.0327497063229741
0.121212121212121,0.0318554844691571
0.131313131313131,0.030944347678171
0.141414141414141,0.0300151264454689
0.151515151515152,0.0290665054647803
0.161616161616162,0.0280969974582269
0.171717171717172,0.0271049092682217
0.181818181818182,0.0260882990021944
0.191919191919192,0.0250449212848392
0.202020202020202,0.0239721560456183
0.212121212121212,0.0228669129416469
0.222222222222222,0.0217255038126682
0.232323232323232,0.0205434644964139
0.242424242424242,0.0193153040854884
0.252525252525253,0.0180341370595698
0.262626262626263,0.0166911266868499
0.272727272727273,0.0152746062131584
0.282828282828283,0.0137686146060546
0.292929292929293,0.0121502885409878
0.303030303030303,0.0103847942992513
0.313131313131313,0.00841422058065283
0.323232323232323,0.00612852509241613
0.333333333333333,0.00326313789532015
0.343434343434343,-0.00130234895587447
0.353535353535354,-0.00954928302766174
0.363636363636364,-0.0204682325413176
0.373737373737374,-0.033106529160488
0.383838383838384,-0.0468514686066978
0.393939393939394,-0.0613069876702634
0.404040404040404,-0.0762168549799337
0.414141414141414,-0.091415645537302
0.424242424242424,-0.106796988622356
0.434343434343434,-0.122292854128796
0.444444444444444,-0.137860013636283
0.454545454545455,-0.153471196858309
0.464646464646465,-0.169109331326818
0.474747474747475,-0.18476381346058
0.484848484848485,-0.200428117822625
0.494949494949495,-0.216098274685508
0.505050505050505,-0.231771875349403
0.515151515151515,-0.247447485084315
0.525252525252525,-0.263124251261075
0.535353535353535,-0.278801676743601
0.545454545454545,-0.294479473630265
0.555555555555556,-0.310157476895788
0.565656565656566,-0.325835593125588
0.575757575757576,-0.341513770506997
0.585858585858586,-0.357191980747816
0.595959595959596,-0.3728702083657
0.606060606060606,-0.38854844475657
0.616161616161616,-0.404226685449975
0.626262626262626,-0.419904928504801
0.636363636363636,-0.4355831726161
0.646464646464647,-0.451261417370766
0.656565656565657,-0.466939662510356
0.666666666666667,-0.482617907844714
0.676767676767677,-0.498296152988252
0.686868686868687,-0.51397439806928
0.696969696969697,-0.529652642722614
0.707070707070707,-0.545330887482425
0.717171717171717,-0.561009132352081
0.727272727272727,-0.576687377641645
0.737373737373737,-0.592365623433705
0.747474747474748,-0.608043869346635
0.757575757575758,-0.62372211511538
0.767676767676768,-0.639400360275803
0.777777777777778,-0.655078604838712
0.787878787878788,-0.670756850036988
0.797979797979798,-0.686435095653046
0.808080808080808,-0.702113340841492
0.818181818181818,-0.717791586021112
0.828282828282828,-0.733469831184709
0.838383838383838,-0.749148076307907
0.848484848484849,-0.764826321480729
0.858585858585859,-0.780504566753621
0.868686868686869,-0.796182812045818
0.878787878787879,-0.811861057082649
0.888888888888889,-0.827539301798656
0.898989898989899,-0.843217546813543
0.909090909090909,-0.858895792219907
0.919191919191919,-0.874574037695956
0.929292929292929,-0.890252282864113
0.939393939393939,-0.905930527837038
0.94949494949495,-0.921608773572456
0.95959595959596,-0.937287019457424
0.96969696969697,-0.952965265022983
0.97979797979798,-0.968643509602329
0.98989898989899,-0.984321753999025
1,-1.00000000100387


==> DATA/sensitivity/rho0_1.5_mu_100_qt.dat <==
0,1.49854549325666
2.14683275907766e-05,1.50620779391315
4.29366551815531e-05,1.51391669947173
6.44049827723297e-05,1.52167194230919
8.58733103631063e-05,1.52947325365006
0.000107341637953883,1.53732036368346
0.000128809965544659,1.54521300169088
0.000150278293135436,1.55315089616129
0.000171746620726213,1.56113377492431
0.000193214948316989,1.56916136529732
0.000214683275907766,1.57723339417913
0.000236151603498542,1.58534958821864
0.000257619931089319,1.59350967394028
0.000279088258680095,1.60171337786874
0.000300556586270872,1.60996042669594
0.000322024913861649,1.61825054738696
0.000343493241452425,1.62658346735902
0.000364961569043202,1.63495891458213
0.000386429896633978,1.64337661772894
0.000407898224224755,1.65183630641384
0.000429366551815531,1.66033771117765
0.000450834879406308,1.66888056371358
0.000472303206997085,1.67746459700953
0.000493771534587861,1.68608954547044
0.000515239862178638,1.69475514509239
0.000536708189769414,1.70346113354139
0.000558176517360191,1.71220725035849
0.000579644844950967,1.72099323702465
0.000601113172541744,1.72981883716791
0.000622581500132521,1.73868379662289
0.000644049827723297,1.74758786360156
0.000665518155314074,1.75653078880656
0.00068698648290485,1.76551232552432
0.000708454810495627,1.77453222985368
0.000729923138086403,1.78359026065389
0.00075139146567718,1.79268617976689
0.000772859793267957,1.80181975209474
0.000794328120858733,1.81099074569011
0.00081579644844951,1.82019893189693
0.000837264776040286,1.82944408537598
0.000858733103631063,1.838725984228
0.000880201431221839,1.84804441009978
0.000901669758812616,1.85739914818193
0.000923138086403393,1.86678998739986
0.000944606413994169,1.87621672036584
0.000966074741584946,1.88567914345077
0.000987543069175722,1.89517705694809
0.0010090113967665,1.9047102649618
0.00103047972435728,1.91427857554529
0.00105194805194805,1.92388180070998


==> DATA/sensitivity/rho0_1.5_mu_10_hx.dat <==
0,0.165722700866999
0.0101010101010101,0.163868038261501
0.0202020202020202,0.160940723573202
0.0303030303030303,0.157876387722684
0.0404040404040404,0.154762660887075
0.0505050505050505,0.151606445531208
0.0606060606060606,0.148406640884661
0.0707070707070707,0.145161191740469
0.0808080808080808,0.141867776569397
0.0909090909090909,0.138523853985969
0.101010101010101,0.135126645009364
0.111111111111111,0.131673100525058
0.121212121212121,0.128159862042432
0.131313131313131,0.124583217795911
0.141414141414141,0.120939046454758
0.151515151515152,0.117222751577331
0.161616161616162,0.113429181324933
0.171717171717172,0.109552529144265
0.181818181818182,0.105586209887941
0.191919191919192,0.101522706059658
0.202020202020202,0.0973533734242067
0.212121212121212,0.093068186781755
0.222222222222222,0.0886554113601243
0.232323232323232,0.0841011689043468
0.242424242424242,0.0793888445020719
0.252525252525253,0.0744982730618633
0.262626262626263,0.0694045875068076
0.272727272727273,0.0640765372930607
0.282828282828283,0.0584739647662973
0.292929292929293,0.0525438431246772
0.303030303030303,0.046213762656303
0.313131313131313,0.0393805332728781
0.323232323232323,0.0318885880250435
0.333333333333333,0.0234843365015456
0.343434343434343,0.0137023976147359
0.353535353535354,0.00147729910191691
0.363636363636364,-0.0134770508363883
0.373737373737374,-0.0287099003948332
0.383838383838384,-0.0441036698694575
0.393939393939394,-0.0596014992838457
0.404040404040404,-0.0751661677833175
0.414141414141414,-0.0907734629885598
0.424242424242424,-0.106407741047345
0.434343434343434,-0.122058966158311
0.444444444444444,-0.137720749295107
0.454545454545455,-0.153389054505265
0.464646464646465,-0.169061353396031
0.474747474747475,-0.184736075810705
0.484848484848485,-0.200412254725453
0.494949494949495,-0.216089300381614
0.505050505050505,-0.231766857032861
0.515151515151515,-0.247444711335127
0.525252525252525,-0.263122737119558
0.535353535353535,-0.27880086056892
0.545454545454545,-0.294479039354024
0.555555555555556,-0.310157248791807
0.565656565656566,-0.325835474845604
0.575757575757576,-0.341513710538883
0.585858585858586,-0.357191951604337
0.595959595959596,-0.37287019471045
0.606060606060606,-0.388548438040284
0.616161616161616,-0.404226681709125
0.626262626262626,-0.419904924252576
0.636363636363636,-0.435583167343697
0.646464646464647,-0.451261414281894
0.656565656565657,-0.466939659408594
0.666666666666667,-0.48261790473213
0.676767676767677,-0.498296150481263
0.686868686868687,-0.513974396154472
0.696969696969697,-0.529652641853649
0.707070707070707,-0.545330887515458
0.717171717171717,-0.561009133127828
0.727272727272727,-0.576687378597652
0.737373737373737,-0.592365623975355
0.747474747474748,-0.608043869346596
0.757575757575758,-0.623722114650646
0.767676767676768,-0.639400359887586
0.777777777777778,-0.655078605056026
0.787878787878788,-0.670756850153493
0.797979797979798,-0.686435095322989
0.808080808080808,-0.702113340509126
0.818181818181818,-0.71779158570367
0.828282828282828,-0.733469830927363
0.838383838383838,-0.74914807617115
0.848484848484849,-0.764826321434362
0.858585858585859,-0.780504566652566
0.868686868686869,-0.796182811856696
0.878787878787879,-0.811861057049078
0.888888888888889,-0.827539302354467
0.898989898989899,-0.843217547710377
0.909090909090909,-0.858895793104855
0.919191919191919,-0.87457403828858
0.929292929292929,-0.890252283472305
0.939393939393939,-0.905930528669984
0.94949494949495,-0.921608773895499
0.95959595959596,-0.937287019121014
0.96969696969697,-0.95296526427816
0.97979797979798,-0.968643509393291
0.98989898989899,-0.984321754508422
1,-1.00000000133604


==> DATA/sensitivity/rho0_1.5_mu_10_qt.dat <==
0,1.49602572298822
2.14683275907766e-05,1.49794917091882
4.29366551815531e-05,1.49987569177653
6.44049827723297e-05,1.50180527775778
8.58733103631063e-05,1.50373792110947
0.000107341637953883,1.50567361412862
0.000128809965544659,1.50761234916241
0.000150278293135436,1.50955411860783
0.000171746620726213,1.51149891491154
0.000193214948316989,1.51344673056975
0.000214683275907766,1.5153975581275
0.000236151603498542,1.51735139017926
0.000257619931089319,1.51930821936831
0.000279088258680095,1.52126803838596
0.000300556586270872,1.52323083997264
0.000322024913861649,1.52519661691601
0.000343493241452425,1.52716536205294
0.000364961569043202,1.52913706826563
0.000386429896633978,1.53111172848618
0.000407898224224755,1.53308933569247
0.000429366551815531,1.5350698829099
0.000450834879406308,1.53705336320915
0.000472303206997085,1.5390397697099
0.000493771534587861,1.54102909557532
0.000515239862178638,1.54302133401646
0.000536708189769414,1.54501647828832
0.000558176517360191,1.547014521693
0.000579644844950967,1.54901545757593
0.000601113172541744,1.55101927932935
0.000622581500132521,1.55302598038853
0.000644049827723297,1.55503555423309
0.000665518155314074,1.5570479943883
0.00068698648290485,1.55906329442101
0.000708454810495627,1.56108144794385
0.000729923138086403,1.56310244861083
0.00075139146567718,1.56512629011965
0.000772859793267957,1.56715296621134
0.000794328120858733,1.56918247066767
0.00081579644844951,1.57121479731494
0.000837264776040286,1.57324994001938
0.000858733103631063,1.5752878926882
0.000880201431221839,1.57732864927361
0.000901669758812616,1.57937220376522
0.000923138086403393,1.58141855019463
0.000944606413994169,1.58346768263388
0.000966074741584946,1.58551959519299
0.000987543069175722,1.58757428202845
0.0010090113967665,1.58963173733016
0.00103047972435728,1.59169195532842
0.00105194805194805,1.59375493029504


==> DATA/sensitivity/rho0_1.5_none_0_hx.dat <==
0,0.202508141171429
0.0101010101010101,0.198805500458519
0.0202020202020202,0.195054334848769
0.0303030303030303,0.191254454493307
0.0404040404040404,0.187403548877397
0.0505050505050505,0.183499147186027
0.0606060606060606,0.179538577606119
0.0707070707070707,0.175518896379597
0.0808080808080808,0.171436828304662
0.0909090909090909,0.167288967090075
0.101010101010101,0.163071338899446
0.111111111111111,0.158779701127283
0.121212121212121,0.154409293308241
0.131313131313131,0.149954817946315
0.141414141414141,0.145410322831492
0.151515151515152,0.140769069487063
0.161616161616162,0.136023484957936
0.171717171717172,0.131164852270458
0.181818181818182,0.126183169772741
0.191919191919192,0.121066688171738
0.202020202020202,0.115801767876476
0.212121212121212,0.110372259736933
0.222222222222222,0.104758420688711
0.232323232323232,0.0989364101533326
0.242424242424242,0.0928763380758529
0.252525252525253,0.0865402416590899
0.262626262626263,0.0798783614274538
0.272727272727273,0.0728231796710584
0.282828282828283,0.065279036754453
0.292929292929293,0.0571017207198943
0.303030303030303,0.0480535128832796
0.313131313131313,0.0376842924082369
0.323232323232323,0.0248818024181787
0.333333333333333,0.00161961152540645
0.343434343434343,-0.00304756196725931
0.353535353535354,-0.0106494203752181
0.363636363636364,-0.0211606334921209
0.373737373737374,-0.0335406944723653
0.383838383838384,-0.0471223021042041
0.393939393939394,-0.0614748849378701
0.404040404040404,-0.0763202121485066
0.414141414141414,-0.0914787886479692
0.424242424242424,-0.106835250995773
0.434343434343434,-0.122315842242827
0.444444444444444,-0.137873702905332
0.454545454545455,-0.15347927232486
0.464646464646465,-0.169114047310232
0.474747474747475,-0.184766540316191
0.484848484848485,-0.200429681557216
0.494949494949495,-0.216099160399396
0.505050505050505,-0.231772372024784
0.515151515151515,-0.247447759522279
0.525252525252525,-0.263124401726265
0.535353535353535,-0.278801758376529
0.545454545454545,-0.294479517006596
0.555555555555556,-0.310157499611786
0.565656565656566,-0.325835605076114
0.575757575757576,-0.341513776811031
0.585858585858586,-0.357191984033492
0.595959595959596,-0.372870209864367
0.606060606060606,-0.388548445391895
0.616161616161616,-0.404226685874495
0.626262626262626,-0.419904928869828
0.636363636363636,-0.435583172855506
0.646464646464647,-0.451261417294879
0.656565656565657,-0.466939662124371
0.666666666666667,-0.482617907283874
0.676767676767677,-0.498296152545552
0.686868686868687,-0.513974397897913
0.696969696969697,-0.529652643231984
0.707070707070707,-0.545330888498509
0.717171717171717,-0.561009133733877
0.727272727272727,-0.576687378911242
0.737373737373737,-0.592365624108933
0.747474747474748,-0.608043869341962
0.757575757575758,-0.623722114628927
0.767676767676768,-0.639400360042871
0.777777777777778,-0.655078605417712
0.787878787878788,-0.67075685076452
0.797979797979798,-0.686435096023793
0.808080808080808,-0.702113341121877
0.818181818181818,-0.717791585966012
0.828282828282828,-0.733469830881879
0.838383838383838,-0.749148075948157
0.848484848484849,-0.764826321182957
0.858585858585859,-0.780504566369261
0.868686868686869,-0.796182811701201
0.878787878787879,-0.811861057220572
0.888888888888889,-0.827539302969169
0.898989898989899,-0.843217548712439
0.909090909090909,-0.858895793439588
0.919191919191919,-0.874574038050938
0.929292929292929,-0.890252282926786
0.939393939393939,-0.905930528440331
0.94949494949495,-0.921608773957115
0.95959595959596,-0.937287019326761
0.96969696969697,-0.95296526455234
0.97979797979798,-0.968643509585653
0.98989898989899,-0.984321755036874
1,-1.0000000035794


==> DATA/sensitivity/rho0_1.5_none_0_qt.dat <==
0,1.4999920657699
2.14683275907766e-05,3.78597512497959
4.29366551815531e-05,6.8311494986064
6.44049827723297e-05,8.38757818769028
8.58733103631063e-05,8.77517418577967
0.000107341637953883,9.03488345296833
0.000128809965544659,9.27719835964159
0.000150278293135436,9.46674814636395
0.000171746620726213,9.61556814931866
0.000193214948316989,9.73764641032881
0.000214683275907766,9.89116700315302
0.000236151603498542,10.0829295176641
0.000257619931089319,10.1621018449582
0.000279088258680095,10.2867490882763
0.000300556586270872,10.4717728008385
0.000322024913861649,10.5059408854561
0.000343493241452425,10.6634169771327
0.000364961569043202,10.7204726961896
0.000386429896633978,10.8587602335041
0.000407898224224755,10.9489734363975
0.000429366551815531,11.0577520807415
0.000450834879406308,11.1361712727774
0.000472303206997085,11.2549480317813
0.000493771534587861,11.3202094207306
0.000515239862178638,11.4375623866839
0.000536708189769414,11.4893360881847
0.000558176517360191,11.6368772578323
0.000579644844950967,11.6610464590153
0.000601113172541744,11.8437203591778
0.000622581500132521,11.8463338449502
0.000644049827723297,11.9790154884094
0.000665518155314074,12.0345795679372
0.00068698648290485,12.0773153043151
0.000708454810495627,12.2199167226757
0.000729923138086403,12.2481831725197
0.00075139146567718,12.3983151984385
0.000772859793267957,12.4332834822349
0.000794328120858733,12.4616941381063
0.00081579644844951,12.6175273068355
0.000837264776040286,12.6293268866138
0.000858733103631063,12.7529994686773
0.000880201431221839,12.8117665804237
0.000901669758812616,12.8408583706312
0.000923138086403393,13.0143497587938
0.000944606413994169,13.0126841522504
0.000966074741584946,13.0553065910036
0.000987543069175722,13.2005523712392
0.0010090113967665,13.2133217155928
0.00103047972435728,13.2829129679864
0.00105194805194805,13.3971300611807


==> DATA/sensitivity/rho0_1.5_rho_100_hx.dat <==
0,0.202508141171429
0.0101010101010101,0.198805500458519
0.0202020202020202,0.195054334848769
0.0303030303030303,0.191254454493307
0.0404040404040404,0.187403548877397
0.0505050505050505,0.183499147186027
0.0606060606060606,0.179538577606119
0.0707070707070707,0.175518896379597
0.0808080808080808,0.171436828304662
0.0909090909090909,0.167288967090075
0.101010101010101,0.163071338899446
0.111111111111111,0.158779701127283
0.121212121212121,0.154409293308241
0.131313131313131,0.149954817946315
0.141414141414141,0.145410322831492
0.151515151515152,0.140769069487063
0.161616161616162,0.136023484957936
0.171717171717172,0.131164852270458
0.181818181818182,0.126183169772741
0.191919191919192,0.121066688171738
0.202020202020202,0.115801767876476
0.212121212121212,0.110372259736933
0.222222222222222,0.104758420688711
0.232323232323232,0.0989364101533326
0.242424242424242,0.0928763380758529
0.252525252525253,0.0865402416590899
0.262626262626263,0.0798783614274538
0.272727272727273,0.0728231796710584
0.282828282828283,0.065279036754453
0.292929292929293,0.0571017207198943
0.303030303030303,0.0480535128832796
0.313131313131313,0.0376842924082369
0.323232323232323,0.0248818024181787
0.333333333333333,0.00161961152540645
0.343434343434343,-0.00304756196725931
0.353535353535354,-0.0106494203752181
0.363636363636364,-0.0211606334921209
0.373737373737374,-0.0335406944723653
0.383838383838384,-0.0471223021042041
0.393939393939394,-0.0614748849378701
0.404040404040404,-0.0763202121485066
0.414141414141414,-0.0914787886479692
0.424242424242424,-0.106835250995773
0.434343434343434,-0.122315842242827
0.444444444444444,-0.137873702905332
0.454545454545455,-0.15347927232486
0.464646464646465,-0.169114047310232
0.474747474747475,-0.184766540316191
0.484848484848485,-0.200429681557216
0.494949494949495,-0.216099160399396
0.505050505050505,-0.231772372024784
0.515151515151515,-0.247447759522279
0.525252525252525,-0.263124401726265
0.535353535353535,-0.278801758376529
0.545454545454545,-0.294479517006596
0.555555555555556,-0.310157499611786
0.565656565656566,-0.325835605076114
0.575757575757576,-0.341513776811031
0.585858585858586,-0.357191984033492
0.595959595959596,-0.372870209864367
0.606060606060606,-0.388548445391895
0.616161616161616,-0.404226685874495
0.626262626262626,-0.419904928869828
0.636363636363636,-0.435583172855506
0.646464646464647,-0.451261417294879
0.656565656565657,-0.466939662124371
0.666666666666667,-0.482617907283874
0.676767676767677,-0.498296152545552
0.686868686868687,-0.513974397897913
0.696969696969697,-0.529652643231984
0.707070707070707,-0.545330888498509
0.717171717171717,-0.561009133733877
0.727272727272727,-0.576687378911242
0.737373737373737,-0.592365624108933
0.747474747474748,-0.608043869341962
0.757575757575758,-0.623722114628927
0.767676767676768,-0.639400360042871
0.777777777777778,-0.655078605417712
0.787878787878788,-0.67075685076452
0.797979797979798,-0.686435096023793
0.808080808080808,-0.702113341121877
0.818181818181818,-0.717791585966012
0.828282828282828,-0.733469830881879
0.838383838383838,-0.749148075948157
0.848484848484849,-0.764826321182957
0.858585858585859,-0.780504566369261
0.868686868686869,-0.796182811701201
0.878787878787879,-0.811861057220572
0.888888888888889,-0.827539302969169
0.898989898989899,-0.843217548712439
0.909090909090909,-0.858895793439588
0.919191919191919,-0.874574038050938
0.929292929292929,-0.890252282926786
0.939393939393939,-0.905930528440331
0.94949494949495,-0.921608773957115
0.95959595959596,-0.937287019326761
0.96969696969697,-0.95296526455234
0.97979797979798,-0.968643509585653
0.98989898989899,-0.984321755036874
1,-1.0000000035794


==> DATA/sensitivity/rho0_1.5_rho_100_qt.dat <==
0,1.4999920657699
2.14683275907766e-05,28.0754775597358
4.29366551815531e-05,44.0449784927573
6.44049827723297e-05,48.3001636866984
8.58733103631063e-05,51.4733856400622
0.000107341637953883,54.2714218423338
0.000128809965544659,56.9255813591125
0.000150278293135436,59.2203344191963
0.000171746620726213,61.1804523499308
0.000193214948316989,63.1891758236016
0.000214683275907766,65.1835733163673
0.000236151603498542,67.1993491961552
0.000257619931089319,69.2817476581031
0.000279088258680095,71.1056642856487
0.000300556586270872,72.484509616869
0.000322024913861649,74.2352729174664
0.000343493241452425,76.3296418897634
0.000364961569043202,77.5507956692867
0.000386429896633978,79.2655888379324
0.000407898224224755,81.0951267446377
0.000429366551815531,82.2979171614949
0.000450834879406308,84.3775385712134
0.000472303206997085,85.4360865682666
0.000493771534587861,87.4839075360378
0.000515239862178638,88.4787746748133
0.000536708189769414,90.5201010603042
0.000558176517360191,91.4821748609014
0.000579644844950967,93.5332881400132
0.000601113172541744,94.473666225583
0.000622581500132521,96.3546921309181
0.000644049827723297,97.4030726346497
0.000665518155314074,98.4461610276082
0.00068698648290485,98.423177595534
0.000708454810495627,98.5771163914819
0.000729923138086403,99.2221660823413
0.00075139146567718,99.2694673302726
0.000772859793267957,99.309066258213
0.000794328120858733,99.3448744208625
0.00081579644844951,99.3746655700895
0.000837264776040286,99.4019721866412
0.000858733103631063,99.4255311790113
0.000880201431221839,99.4499422580565
0.000901669758812616,99.6084779843919
0.000923138086403393,99.8156404123667
0.000944606413994169,99.8344607666914
0.000966074741584946,99.8513835099056
0.000987543069175722,99.8664005801972
0.0010090113967665,99.8795499107868
0.00103047972435728,99.8917105546457
0.00105194805194805,99.9021572918947


==> DATA/sensitivity/rho0_1.5_rho_10_hx.dat <==
0,0.202508141171429
0.0101010101010101,0.198805500458519
0.0202020202020202,0.195054334848769
0.0303030303030303,0.191254454493307
0.0404040404040404,0.187403548877397
0.0505050505050505,0.183499147186027
0.0606060606060606,0.179538577606119
0.0707070707070707,0.175518896379597
0.0808080808080808,0.171436828304662
0.0909090909090909,0.167288967090075
0.101010101010101,0.163071338899446
0.111111111111111,0.158779701127283
0.121212121212121,0.154409293308241
0.131313131313131,0.149954817946315
0.141414141414141,0.145410322831492
0.151515151515152,0.140769069487063
0.161616161616162,0.136023484957936
0.171717171717172,0.131164852270458
0.181818181818182,0.126183169772741
0.191919191919192,0.121066688171738
0.202020202020202,0.115801767876476
0.212121212121212,0.110372259736933
0.222222222222222,0.104758420688711
0.232323232323232,0.0989364101533326
0.242424242424242,0.0928763380758529
0.252525252525253,0.0865402416590899
0.262626262626263,0.0798783614274538
0.272727272727273,0.0728231796710584
0.282828282828283,0.065279036754453
0.292929292929293,0.0571017207198943
0.303030303030303,0.0480535128832796
0.313131313131313,0.0376842924082369
0.323232323232323,0.0248818024181787
0.333333333333333,0.00161961152540645
0.343434343434343,-0.00304756196725931
0.353535353535354,-0.0106494203752181
0.363636363636364,-0.0211606334921209
0.373737373737374,-0.0335406944723653
0.383838383838384,-0.0471223021042041
0.393939393939394,-0.0614748849378701
0.404040404040404,-0.0763202121485066
0.414141414141414,-0.0914787886479692
0.424242424242424,-0.106835250995773
0.434343434343434,-0.122315842242827
0.444444444444444,-0.137873702905332
0.454545454545455,-0.15347927232486
0.464646464646465,-0.169114047310232
0.474747474747475,-0.184766540316191
0.484848484848485,-0.200429681557216
0.494949494949495,-0.216099160399396
0.505050505050505,-0.231772372024784
0.515151515151515,-0.247447759522279
0.525252525252525,-0.263124401726265
0.535353535353535,-0.278801758376529
0.545454545454545,-0.294479517006596
0.555555555555556,-0.310157499611786
0.565656565656566,-0.325835605076114
0.575757575757576,-0.341513776811031
0.585858585858586,-0.357191984033492
0.595959595959596,-0.372870209864367
0.606060606060606,-0.388548445391895
0.616161616161616,-0.404226685874495
0.626262626262626,-0.419904928869828
0.636363636363636,-0.435583172855506
0.646464646464647,-0.451261417294879
0.656565656565657,-0.466939662124371
0.666666666666667,-0.482617907283874
0.676767676767677,-0.498296152545552
0.686868686868687,-0.513974397897913
0.696969696969697,-0.529652643231984
0.707070707070707,-0.545330888498509
0.717171717171717,-0.561009133733877
0.727272727272727,-0.576687378911242
0.737373737373737,-0.592365624108933
0.747474747474748,-0.608043869341962
0.757575757575758,-0.623722114628927
0.767676767676768,-0.639400360042871
0.777777777777778,-0.655078605417712
0.787878787878788,-0.67075685076452
0.797979797979798,-0.686435096023793
0.808080808080808,-0.702113341121877
0.818181818181818,-0.717791585966012
0.828282828282828,-0.733469830881879
0.838383838383838,-0.749148075948157
0.848484848484849,-0.764826321182957
0.858585858585859,-0.780504566369261
0.868686868686869,-0.796182811701201
0.878787878787879,-0.811861057220572
0.888888888888889,-0.827539302969169
0.898989898989899,-0.843217548712439
0.909090909090909,-0.858895793439588
0.919191919191919,-0.874574038050938
0.929292929292929,-0.890252282926786
0.939393939393939,-0.905930528440331
0.94949494949495,-0.921608773957115
0.95959595959596,-0.937287019326761
0.96969696969697,-0.95296526455234
0.97979797979798,-0.968643509585653
0.98989898989899,-0.984321755036874
1,-1.0000000035794


==> DATA/sensitivity/rho0_1.5_rho_10_qt.dat <==
0,1.4999920657699
2.14683275907766e-05,2.40029713872205
4.29366551815531e-05,3.47242290509654
6.44049827723297e-05,4.41617707274207
8.58733103631063e-05,4.74216906749267
0.000107341637953883,4.86886804246654
0.000128809965544659,4.95637773406814
0.000150278293135436,5.01762087869033
0.000171746620726213,5.08549486586476
0.000193214948316989,5.15487867119777
0.000214683275907766,5.18609374086281
0.000236151603498542,5.25882665569486
0.000257619931089319,5.28574855757669
0.000279088258680095,5.34084581181073
0.000300556586270872,5.37357939588464
0.000322024913861649,5.40072800973873
0.000343493241452425,5.46504207840545
0.000364961569043202,5.48410392021215
0.000386429896633978,5.52185155547735
0.000407898224224755,5.56928519707864
0.000429366551815531,5.58866895902409
0.000450834879406308,5.62534639717827
0.000472303206997085,5.67011902296564
0.000493771534587861,5.68581183646264
0.000515239862178638,5.70629050712096
0.000536708189769414,5.76199338748958
0.000558176517360191,5.77623681398197
0.000579644844950967,5.7945615789563
0.000601113172541744,5.85074455265028
0.000622581500132521,5.87359925542733
0.000644049827723297,5.8849369521047
0.000665518155314074,5.89879816969568
0.00068698648290485,5.96227555746992
0.000708454810495627,5.97864957576992
0.000729923138086403,5.99158166022971
0.00075139146567718,6.00396339537748
0.000772859793267957,6.06198910150763
0.000794328120858733,6.07824457184437
0.00081579644844951,6.09230132464896
0.000837264776040286,6.10094154392592
0.000858733103631063,6.1599398620122
0.000880201431221839,6.17740334631158
0.000901669758812616,6.18904196986767
0.000923138086403393,6.19467528078193
0.000944606413994169,6.24608728870168
0.000966074741584946,6.27404896134289
0.000987543069175722,6.28062675428444
0.0010090113967665,6.29178992392765
0.00103047972435728,6.31610482431434
0.00105194805194805,6.36657651686452


==> DATA/sensitivity/rho0_1.5_rho_1_hx.dat <==
0,0.202508141171429
0.0101010101010101,0.198805500458519
0.0202020202020202,0.195054334848769
0.0303030303030303,0.191254454493307
0.0404040404040404,0.187403548877397
0.0505050505050505,0.183499147186027
0.0606060606060606,0.179538577606119
0.0707070707070707,0.175518896379597
0.0808080808080808,0.171436828304662
0.0909090909090909,0.167288967090075
0.101010101010101,0.163071338899446
0.111111111111111,0.158779701127283
0.121212121212121,0.154409293308241
0.131313131313131,0.149954817946315
0.141414141414141,0.145410322831492
0.151515151515152,0.140769069487063
0.161616161616162,0.136023484957936
0.171717171717172,0.131164852270458
0.181818181818182,0.126183169772741
0.191919191919192,0.121066688171738
0.202020202020202,0.115801767876476
0.212121212121212,0.110372259736933
0.222222222222222,0.104758420688711
0.232323232323232,0.0989364101533326
0.242424242424242,0.0928763380758529
0.252525252525253,0.0865402416590899
0.262626262626263,0.0798783614274538
0.272727272727273,0.0728231796710584
0.282828282828283,0.065279036754453
0.292929292929293,0.0571017207198943
0.303030303030303,0.0480535128832796
0.313131313131313,0.0376842924082369
0.323232323232323,0.0248818024181787
0.333333333333333,0.00161961152540645
0.343434343434343,-0.00304756196725931
0.353535353535354,-0.0106494203752181
0.363636363636364,-0.0211606334921209
0.373737373737374,-0.0335406944723653
0.383838383838384,-0.0471223021042041
0.393939393939394,-0.0614748849378701
0.404040404040404,-0.0763202121485066
0.414141414141414,-0.0914787886479692
0.424242424242424,-0.106835250995773
0.434343434343434,-0.122315842242827
0.444444444444444,-0.137873702905332
0.454545454545455,-0.15347927232486
0.464646464646465,-0.169114047310232
0.474747474747475,-0.184766540316191
0.484848484848485,-0.200429681557216
0.494949494949495,-0.216099160399396
0.505050505050505,-0.231772372024784
0.515151515151515,-0.247447759522279
0.525252525252525,-0.263124401726265
0.535353535353535,-0.278801758376529
0.545454545454545,-0.294479517006596
0.555555555555556,-0.310157499611786
0.565656565656566,-0.325835605076114
0.575757575757576,-0.341513776811031
0.585858585858586,-0.357191984033492
0.595959595959596,-0.372870209864367
0.606060606060606,-0.388548445391895
0.616161616161616,-0.404226685874495
0.626262626262626,-0.419904928869828
0.636363636363636,-0.435583172855506
0.646464646464647,-0.451261417294879
0.656565656565657,-0.466939662124371
0.666666666666667,-0.482617907283874
0.676767676767677,-0.498296152545552
0.686868686868687,-0.513974397897913
0.696969696969697,-0.529652643231984
0.707070707070707,-0.545330888498509
0.717171717171717,-0.561009133733877
0.727272727272727,-0.576687378911242
0.737373737373737,-0.592365624108933
0.747474747474748,-0.608043869341962
0.757575757575758,-0.623722114628927
0.767676767676768,-0.639400360042871
0.777777777777778,-0.655078605417712
0.787878787878788,-0.67075685076452
0.797979797979798,-0.686435096023793
0.808080808080808,-0.702113341121877
0.818181818181818,-0.717791585966012
0.828282828282828,-0.733469830881879
0.838383838383838,-0.749148075948157
0.848484848484849,-0.764826321182957
0.858585858585859,-0.780504566369261
0.868686868686869,-0.796182811701201
0.878787878787879,-0.811861057220572
0.888888888888889,-0.827539302969169
0.898989898989899,-0.843217548712439
0.909090909090909,-0.858895793439588
0.919191919191919,-0.874574038050938
0.929292929292929,-0.890252282926786
0.939393939393939,-0.905930528440331
0.94949494949495,-0.921608773957115
0.95959595959596,-0.937287019326761
0.96969696969697,-0.95296526455234
0.97979797979798,-0.968643509585653
0.98989898989899,-0.984321755036874
1,-1.0000000035794


==> DATA/sensitivity/rho0_1.5_rho_1_qt.dat <==
0,1.4999920657699
2.14683275907766e-05,1.45888894191397
4.29366551815531e-05,1.42389386754159
6.44049827723297e-05,1.39479120962275
8.58733103631063e-05,1.37137728520384
0.000107341637953883,1.35342746656024
0.000128809965544659,1.34039492761966
0.000150278293135436,1.33046911422181
0.000171746620726213,1.3224626575655
0.000193214948316989,1.31842003294845
0.000214683275907766,1.31773733401912
0.000236151603498542,1.31798321689901
0.000257619931089319,1.31780357945144
0.000279088258680095,1.31768313632324
0.000300556586270872,1.31751660152172
0.000322024913861649,1.31741782838242
0.000343493241452425,1.31743452674938
0.000364961569043202,1.31757088908845
0.000386429896633978,1.31765129674556
0.000407898224224755,1.31766144049958
0.000429366551815531,1.31765883257289
0.000450834879406308,1.31768355996083
0.000472303206997085,1.31777497671435
0.000493771534587861,1.31792476728016
0.000515239862178638,1.31808266592971
0.000536708189769414,1.31823931761788
0.000558176517360191,1.31838505362246
0.000579644844950967,1.31850523158243
0.000601113172541744,1.31860117547193
0.000622581500132521,1.31867810183884
0.000644049827723297,1.31875100997047
0.000665518155314074,1.31881981970108
0.00068698648290485,1.31886500036944
0.000708454810495627,1.31886567112031
0.000729923138086403,1.31881867253124
0.00075139146567718,1.31872955166881
0.000772859793267957,1.31860396609695
0.000794328120858733,1.31844772874955
0.00081579644844951,1.31826729470186
0.000837264776040286,1.31806936514251
0.000858733103631063,1.31786118673681
0.000880201431221839,1.31765102637306
0.000901669758812616,1.31744913072487
0.000923138086403393,1.31726839802109
0.000944606413994169,1.31712279100572
0.000966074741584946,1.31702432762238
0.000987543069175722,1.31697993651609
0.0010090113967665,1.31699149694167
0.00103047972435728,1.31705827569235
0.00105194805194805,1.31719274013373


==> DATA/sensitivity/rho0_1.5_rho_20_hx.dat <==
0,0.202508141171429
0.0101010101010101,0.198805500458519
0.0202020202020202,0.195054334848769
0.0303030303030303,0.191254454493307
0.0404040404040404,0.187403548877397
0.0505050505050505,0.183499147186027
0.0606060606060606,0.179538577606119
0.0707070707070707,0.175518896379597
0.0808080808080808,0.171436828304662
0.0909090909090909,0.167288967090075
0.101010101010101,0.163071338899446
0.111111111111111,0.158779701127283
0.121212121212121,0.154409293308241
0.131313131313131,0.149954817946315
0.141414141414141,0.145410322831492
0.151515151515152,0.140769069487063
0.161616161616162,0.136023484957936
0.171717171717172,0.131164852270458
0.181818181818182,0.126183169772741
0.191919191919192,0.121066688171738
0.202020202020202,0.115801767876476
0.212121212121212,0.110372259736933
0.222222222222222,0.104758420688711
0.232323232323232,0.0989364101533326
0.242424242424242,0.0928763380758529
0.252525252525253,0.0865402416590899
0.262626262626263,0.0798783614274538
0.272727272727273,0.0728231796710584
0.282828282828283,0.065279036754453
0.292929292929293,0.0571017207198943
0.303030303030303,0.0480535128832796
0.313131313131313,0.0376842924082369
0.323232323232323,0.0248818024181787
0.333333333333333,0.00161961152540645
0.343434343434343,-0.00304756196725931
0.353535353535354,-0.0106494203752181
0.363636363636364,-0.0211606334921209
0.373737373737374,-0.0335406944723653
0.383838383838384,-0.0471223021042041
0.393939393939394,-0.0614748849378701
0.404040404040404,-0.0763202121485066
0.414141414141414,-0.0914787886479692
0.424242424242424,-0.106835250995773
0.434343434343434,-0.122315842242827
0.444444444444444,-0.137873702905332
0.454545454545455,-0.15347927232486
0.464646464646465,-0.169114047310232
0.474747474747475,-0.184766540316191
0.484848484848485,-0.200429681557216
0.494949494949495,-0.216099160399396
0.505050505050505,-0.231772372024784
0.515151515151515,-0.247447759522279
0.525252525252525,-0.263124401726265
0.535353535353535,-0.278801758376529
0.545454545454545,-0.294479517006596
0.555555555555556,-0.310157499611786
0.565656565656566,-0.325835605076114
0.575757575757576,-0.341513776811031
0.585858585858586,-0.357191984033492
0.595959595959596,-0.372870209864367
0.606060606060606,-0.388548445391895
0.616161616161616,-0.404226685874495
0.626262626262626,-0.419904928869828
0.636363636363636,-0.435583172855506
0.646464646464647,-0.451261417294879
0.656565656565657,-0.466939662124371
0.666666666666667,-0.482617907283874
0.676767676767677,-0.498296152545552
0.686868686868687,-0.513974397897913
0.696969696969697,-0.529652643231984
0.707070707070707,-0.545330888498509
0.717171717171717,-0.561009133733877
0.727272727272727,-0.576687378911242
0.737373737373737,-0.592365624108933
0.747474747474748,-0.608043869341962
0.757575757575758,-0.623722114628927
0.767676767676768,-0.639400360042871
0.777777777777778,-0.655078605417712
0.787878787878788,-0.67075685076452
0.797979797979798,-0.686435096023793
0.808080808080808,-0.702113341121877
0.818181818181818,-0.717791585966012
0.828282828282828,-0.733469830881879
0.838383838383838,-0.749148075948157
0.848484848484849,-0.764826321182957
0.858585858585859,-0.780504566369261
0.868686868686869,-0.796182811701201
0.878787878787879,-0.811861057220572
0.888888888888889,-0.827539302969169
0.898989898989899,-0.843217548712439
0.909090909090909,-0.858895793439588
0.919191919191919,-0.874574038050938
0.929292929292929,-0.890252282926786
0.939393939393939,-0.905930528440331
0.94949494949495,-0.921608773957115
0.95959595959596,-0.937287019326761
0.96969696969697,-0.95296526455234
0.97979797979798,-0.968643509585653
0.98989898989899,-0.984321755036874
1,-1.0000000035794


==> DATA/sensitivity/rho0_1.5_rho_20_qt.dat <==
0,1.4999920657699
2.14683275907766e-05,3.89006195322223
4.29366551815531e-05,7.08529677709201
6.44049827723297e-05,8.66223883327516
8.58733103631063e-05,9.04810065103746
0.000107341637953883,9.33598323095818
0.000128809965544659,9.5810384212782
0.000150278293135436,9.78155886148894
0.000171746620726213,9.96208657622566
0.000193214948316989,10.0973930604972
0.000214683275907766,10.2125133095815
0.000236151603498542,10.3762956554763
0.000257619931089319,10.5623855677241
0.000279088258680095,10.6122159201658
0.000300556586270872,10.7709744298258
0.000322024913861649,10.917729956077
0.000343493241452425,10.9919652801581
0.000364961569043202,11.170006781953
0.000386429896633978,11.1992265554542
0.000407898224224755,11.3835403988308
0.000429366551815531,11.4035282925113
0.000450834879406308,11.5757626128408
0.000472303206997085,11.6126837332379
0.000493771534587861,11.7722584967676
0.000515239862178638,11.808692471066
0.000536708189769414,11.9802575972744
0.000558176517360191,12.0006557372901
0.000579644844950967,12.1781123943737
0.000601113172541744,12.1942512473099
0.000622581500132521,12.3161885454648
0.000644049827723297,12.3873547450209
0.000665518155314074,12.4352722573839
0.00068698648290485,12.5795167952573
0.000708454810495627,12.6058930182943
0.000729923138086403,12.7912107999043
0.00075139146567718,12.7927812955949
0.000772859793267957,12.8737164338899
0.000794328120858733,12.9827283412419
0.00081579644844951,13.0115210497152
0.000837264776040286,13.1976160616175
0.000858733103631063,13.1964637141883
0.000880201431221839,13.2484923064096
0.000901669758812616,13.3918289815488
0.000923138086403393,13.4076777342408
0.000944606413994169,13.5470901494866
0.000966074741584946,13.6057331478091
0.000987543069175722,13.6244196925091
0.0010090113967665,13.7926342807112
0.00103047972435728,13.8049747217951
0.00105194805194805,13.8478403886896


==> DATA/sensitivity/rho0_1.5_rho_50_hx.dat <==
0,0.202508141171429
0.0101010101010101,0.198805500458519
0.0202020202020202,0.195054334848769
0.0303030303030303,0.191254454493307
0.0404040404040404,0.187403548877397
0.0505050505050505,0.183499147186027
0.0606060606060606,0.179538577606119
0.0707070707070707,0.175518896379597
0.0808080808080808,0.171436828304662
0.0909090909090909,0.167288967090075
0.101010101010101,0.163071338899446
0.111111111111111,0.158779701127283
0.121212121212121,0.154409293308241
0.131313131313131,0.149954817946315
0.141414141414141,0.145410322831492
0.151515151515152,0.140769069487063
0.161616161616162,0.136023484957936
0.171717171717172,0.131164852270458
0.181818181818182,0.126183169772741
0.191919191919192,0.121066688171738
0.202020202020202,0.115801767876476
0.212121212121212,0.110372259736933
0.222222222222222,0.104758420688711
0.232323232323232,0.0989364101533326
0.242424242424242,0.0928763380758529
0.252525252525253,0.0865402416590899
0.262626262626263,0.0798783614274538
0.272727272727273,0.0728231796710584
0.282828282828283,0.065279036754453
0.292929292929293,0.0571017207198943
0.303030303030303,0.0480535128832796
0.313131313131313,0.0376842924082369
0.323232323232323,0.0248818024181787
0.333333333333333,0.00161961152540645
0.343434343434343,-0.00304756196725931
0.353535353535354,-0.0106494203752181
0.363636363636364,-0.0211606334921209
0.373737373737374,-0.0335406944723653
0.383838383838384,-0.0471223021042041
0.393939393939394,-0.0614748849378701
0.404040404040404,-0.0763202121485066
0.414141414141414,-0.0914787886479692
0.424242424242424,-0.106835250995773
0.434343434343434,-0.122315842242827
0.444444444444444,-0.137873702905332
0.454545454545455,-0.15347927232486
0.464646464646465,-0.169114047310232
0.474747474747475,-0.184766540316191
0.484848484848485,-0.200429681557216
0.494949494949495,-0.216099160399396
0.505050505050505,-0.231772372024784
0.515151515151515,-0.247447759522279
0.525252525252525,-0.263124401726265
0.535353535353535,-0.278801758376529
0.545454545454545,-0.294479517006596
0.555555555555556,-0.310157499611786
0.565656565656566,-0.325835605076114
0.575757575757576,-0.341513776811031
0.585858585858586,-0.357191984033492
0.595959595959596,-0.372870209864367
0.606060606060606,-0.388548445391895
0.616161616161616,-0.404226685874495
0.626262626262626,-0.419904928869828
0.636363636363636,-0.435583172855506
0.646464646464647,-0.451261417294879
0.656565656565657,-0.466939662124371
0.666666666666667,-0.482617907283874
0.676767676767677,-0.498296152545552
0.686868686868687,-0.513974397897913
0.696969696969697,-0.529652643231984
0.707070707070707,-0.545330888498509
0.717171717171717,-0.561009133733877
0.727272727272727,-0.576687378911242
0.737373737373737,-0.592365624108933
0.747474747474748,-0.608043869341962
0.757575757575758,-0.623722114628927
0.767676767676768,-0.639400360042871
0.777777777777778,-0.655078605417712
0.787878787878788,-0.67075685076452
0.797979797979798,-0.686435096023793
0.808080808080808,-0.702113341121877
0.818181818181818,-0.717791585966012
0.828282828282828,-0.733469830881879
0.838383838383838,-0.749148075948157
0.848484848484849,-0.764826321182957
0.858585858585859,-0.780504566369261
0.868686868686869,-0.796182811701201
0.878787878787879,-0.811861057220572
0.888888888888889,-0.827539302969169
0.898989898989899,-0.843217548712439
0.909090909090909,-0.858895793439588
0.919191919191919,-0.874574038050938
0.929292929292929,-0.890252282926786
0.939393939393939,-0.905930528440331
0.94949494949495,-0.921608773957115
0.95959595959596,-0.937287019326761
0.96969696969697,-0.95296526455234
0.97979797979798,-0.968643509585653
0.98989898989899,-0.984321755036874
1,-1.0000000035794


==> DATA/sensitivity/rho0_1.5_rho_50_qt.dat <==
0,1.4999920657699
2.14683275907766e-05,10.6495513253631
4.29366551815531e-05,20.4779690959076
6.44049827723297e-05,22.3500984146383
8.58733103631063e-05,23.5818275776354
0.000107341637953883,24.5626972952407
0.000128809965544659,25.4969631779159
0.000150278293135436,26.0907819315954
0.000171746620726213,27.0148738563507
0.000193214948316989,27.5043437451848
0.000214683275907766,28.1392823158932
0.000236151603498542,28.886075010575
0.000257619931089319,29.5458178020527
0.000279088258680095,30.0535908787807
0.000300556586270872,30.5314786730074
0.000322024913861649,31.0104305842679
0.000343493241452425,31.5264515495219
0.000364961569043202,32.0387047859726
0.000386429896633978,32.5348051123103
0.000407898224224755,33.0275743455965
0.000429366551815531,33.5306158694326
0.000450834879406308,34.0493088758249
0.000472303206997085,34.5861423886725
0.000493771534587861,35.0938804154403
0.000515239862178638,35.487988164634
0.000536708189769414,35.7953188472413
0.000558176517360191,36.1618602859347
0.000579644844950967,36.6199191639546
0.000601113172541744,37.0850638035972
0.000622581500132521,37.5682747824867
0.000644049827723297,38.1493539889043
0.000665518155314074,38.4572361336526
0.00068698648290485,38.6783078399323
0.000708454810495627,39.1407896632376
0.000729923138086403,39.5880394505202
0.00075139146567718,40.1570673131724
0.000772859793267957,40.5069677423737
0.000794328120858733,40.7141162612479
0.00081579644844951,41.1321388970943
0.000837264776040286,41.6163056373534
0.000858733103631063,42.1895271870272
0.000880201431221839,42.317582823919
0.000901669758812616,42.6640388252012
0.000923138086403393,43.154829344466
0.000944606413994169,43.6956747392145
0.000966074741584946,43.89350186455
0.000987543069175722,44.1683464689945
0.0010090113967665,44.6526436661456
0.00103047972435728,45.2126964234439
0.00105194805194805,45.3937572058193


==> DATA/sensitivity/rho0_1.5_rho_5_hx.dat <==
0,0.202508141171429
0.0101010101010101,0.198805500458519
0.0202020202020202,0.195054334848769
0.0303030303030303,0.191254454493307
0.0404040404040404,0.187403548877397
0.0505050505050505,0.183499147186027
0.0606060606060606,0.179538577606119
0.0707070707070707,0.175518896379597
0.0808080808080808,0.171436828304662
0.0909090909090909,0.167288967090075
0.101010101010101,0.163071338899446
0.111111111111111,0.158779701127283
0.121212121212121,0.154409293308241
0.131313131313131,0.149954817946315
0.141414141414141,0.145410322831492
0.151515151515152,0.140769069487063
0.161616161616162,0.136023484957936
0.171717171717172,0.131164852270458
0.181818181818182,0.126183169772741
0.191919191919192,0.121066688171738
0.202020202020202,0.115801767876476
0.212121212121212,0.110372259736933
0.222222222222222,0.104758420688711
0.232323232323232,0.0989364101533326
0.242424242424242,0.0928763380758529
0.252525252525253,0.0865402416590899
0.262626262626263,0.0798783614274538
0.272727272727273,0.0728231796710584
0.282828282828283,0.065279036754453
0.292929292929293,0.0571017207198943
0.303030303030303,0.0480535128832796
0.313131313131313,0.0376842924082369
0.323232323232323,0.0248818024181787
0.333333333333333,0.00161961152540645
0.343434343434343,-0.00304756196725931
0.353535353535354,-0.0106494203752181
0.363636363636364,-0.0211606334921209
0.373737373737374,-0.0335406944723653
0.383838383838384,-0.0471223021042041
0.393939393939394,-0.0614748849378701
0.404040404040404,-0.0763202121485066
0.414141414141414,-0.0914787886479692
0.424242424242424,-0.106835250995773
0.434343434343434,-0.122315842242827
0.444444444444444,-0.137873702905332
0.454545454545455,-0.15347927232486
0.464646464646465,-0.169114047310232
0.474747474747475,-0.184766540316191
0.484848484848485,-0.200429681557216
0.494949494949495,-0.216099160399396
0.505050505050505,-0.231772372024784
0.515151515151515,-0.247447759522279
0.525252525252525,-0.263124401726265
0.535353535353535,-0.278801758376529
0.545454545454545,-0.294479517006596
0.555555555555556,-0.310157499611786
0.565656565656566,-0.325835605076114
0.575757575757576,-0.341513776811031
0.585858585858586,-0.357191984033492
0.595959595959596,-0.372870209864367
0.606060606060606,-0.388548445391895
0.616161616161616,-0.404226685874495
0.626262626262626,-0.419904928869828
0.636363636363636,-0.435583172855506
0.646464646464647,-0.451261417294879
0.656565656565657,-0.466939662124371
0.666666666666667,-0.482617907283874
0.676767676767677,-0.498296152545552
0.686868686868687,-0.513974397897913
0.696969696969697,-0.529652643231984
0.707070707070707,-0.545330888498509
0.717171717171717,-0.561009133733877
0.727272727272727,-0.576687378911242
0.737373737373737,-0.592365624108933
0.747474747474748,-0.608043869341962
0.757575757575758,-0.623722114628927
0.767676767676768,-0.639400360042871
0.777777777777778,-0.655078605417712
0.787878787878788,-0.67075685076452
0.797979797979798,-0.686435096023793
0.808080808080808,-0.702113341121877
0.818181818181818,-0.717791585966012
0.828282828282828,-0.733469830881879
0.838383838383838,-0.749148075948157
0.848484848484849,-0.764826321182957
0.858585858585859,-0.780504566369261
0.868686868686869,-0.796182811701201
0.878787878787879,-0.811861057220572
0.888888888888889,-0.827539302969169
0.898989898989899,-0.843217548712439
0.909090909090909,-0.858895793439588
0.919191919191919,-0.874574038050938
0.929292929292929,-0.890252282926786
0.939393939393939,-0.905930528440331
0.94949494949495,-0.921608773957115
0.95959595959596,-0.937287019326761
0.96969696969697,-0.95296526455234
0.97979797979798,-0.968643509585653
0.98989898989899,-0.984321755036874
1,-1.0000000035794


==> DATA/sensitivity/rho0_1.5_rho_5_qt.dat <==
0,1.4999920657699
2.14683275907766e-05,1.82599974149811
4.29366551815531e-05,2.165887729226
6.44049827723297e-05,2.48224147809547
8.58733103631063e-05,2.70753205828485
0.000107341637953883,2.8033775478616
0.000128809965544659,2.84739102093609
0.000150278293135436,2.87162693629867
0.000171746620726213,2.89350322577295
0.000193214948316989,2.91286007835412
0.000214683275907766,2.93439336162116
0.000236151603498542,2.94487472005989
0.000257619931089319,2.96031444671013
0.000279088258680095,2.97718115681758
0.000300556586270872,2.98838041623236
0.000322024913861649,2.99901238883984
0.000343493241452425,3.01630362008062
0.000364961569043202,3.0264050156781
0.000386429896633978,3.03395951790283
0.000407898224224755,3.04363107920076
0.000429366551815531,3.05540536913937
0.000450834879406308,3.07041085254669
0.000472303206997085,3.07577257785935
0.000493771534587861,3.08477855422486
0.000515239862178638,3.09407741883749
0.000536708189769414,3.09936352195008
0.000558176517360191,3.11259861788813
0.000579644844950967,3.12357984650798
0.000601113172541744,3.13277553924834
0.000622581500132521,3.13648053761052
0.000644049827723297,3.14036670486444
0.000665518155314074,3.14977215320361
0.00068698648290485,3.16539205679503
0.000708454810495627,3.17015984866217
0.000729923138086403,3.17730544391231
0.00075139146567718,3.1866000964319
0.000772859793267957,3.18914265607311
0.000794328120858733,3.19236513068963
0.00081579644844951,3.20319486567563
0.000837264776040286,3.21709124885337
0.000858733103631063,3.22015345644055
0.000880201431221839,3.22938518327571
0.000901669758812616,3.23527459988929
0.000923138086403393,3.2360958141785
0.000944606413994169,3.24372272152971
0.000966074741584946,3.25003071871424
0.000987543069175722,3.25741059428453
0.0010090113967665,3.27024574948364
0.00103047972435728,3.27718349679442
0.00105194805194805,3.27767527094991


==> DATA/sensitivity/rho0_1.5_sigma_0.001_hx.dat <==
0,0.202508141171429
0.0101010101010101,0.198803625763646
0.0202020202020202,0.195052415702752
0.0303030303030303,0.191252490324091
0.0404040404040404,0.187401537704316
0.0505050505050505,0.183497079154209
0.0606060606060606,0.179536434783992
0.0707070707070707,0.175516680377122
0.0808080808080808,0.171434570043267
0.0909090909090909,0.167286604980214
0.101010101010101,0.16306889922594
0.111111111111111,0.15877717131157
0.121212121212121,0.154406668725513
0.131313131313131,0.149952086895848
0.141414141414141,0.145407473781381
0.151515151515152,0.140766099040922
0.161616161616162,0.136020379140381
0.171717171717172,0.131161603830394
0.181818181818182,0.126179705487319
0.191919191919192,0.121063048542271
0.202020202020202,0.115797942597683
0.212121212121212,0.11036812065956
0.222222222222222,0.10475403299483
0.232323232323232,0.0989316635123993
0.242424242424242,0.0928711458009749
0.252525252525253,0.0865345681794003
0.262626262626263,0.0798720124938565
0.272727272727273,0.0728160150583297
0.282828282828283,0.0652708024493145
0.292929292929293,0.0570918299317337
0.303030303030303,0.0480410459404524
0.313131313131313,0.0376670677516459
0.323232323232323,0.0248518808026119
0.333333333333333,0.000433602242562257
0.343434343434343,-0.013669852800042
0.353535353535354,-0.0288441046916968
0.363636363636364,-0.0440184155795831
0.373737373737374,-0.0591927265009881
0.383838383838384,-0.0743670373669163
0.393939393939394,-0.0895413481907128
0.404040404040404,-0.104715659087185
0.414141414141414,-0.119889969955011
0.424242424242424,-0.135064280830578
0.434343434343434,-0.150238591676212
0.444444444444444,-0.165412902533804
0.454545454545455,-0.180587213429268
0.464646464646465,-0.19576152427007
0.474747474747475,-0.210935835097031
0.484848484848485,-0.22611014595907
0.494949494949495,-0.241284456812896
0.505050505050505,-0.25645876765851
0.515151515151515,-0.27163307849591
0.525252525252525,-0.286807389325507
0.535353535353535,-0.301981700180889
0.545454545454545,-0.317156011038658
0.555555555555556,-0.332330321898815
0.565656565656566,-0.347504632761358
0.575757575757576,-0.362678943626288
0.585858585858586,-0.377853254500648
0.595959595959596,-0.393027565386446
0.606060606060606,-0.408201876278886
0.616161616161616,-0.423376187177968
0.626262626262626,-0.438550498083693
0.636363636363636,-0.453724808992658
0.646464646464647,-0.468899119864707
0.656565656565657,-0.484073430729247
0.666666666666667,-0.499247741586278
0.676767676767677,-0.5144220524358
0.686868686868687,-0.529596363277813
0.696969696969697,-0.544770674128067
0.707070707070707,-0.55994498498644
0.717171717171717,-0.575119295844814
0.727272727272727,-0.590293606703188
0.737373737373737,-0.605467917561561
0.747474747474748,-0.620642228419935
0.757575757575758,-0.635816539278309
0.767676767676768,-0.650990850136683
0.777777777777778,-0.666165160995056
0.787878787878788,-0.68133947185343
0.797979797979798,-0.696513782721616
0.808080808080808,-0.711688093593563
0.818181818181818,-0.72686240446551
0.828282828282828,-0.742036715328383
0.838383838383838,-0.757211026188278
0.848484848484849,-0.772385337048173
0.858585858585859,-0.787559647916695
0.868686868686869,-0.802733958787609
0.878787878787879,-0.817908269658524
0.888888888888889,-0.833082580520234
0.898989898989899,-0.848256891379827
0.909090909090909,-0.863431202239418
0.919191919191919,-0.878605513102025
0.929292929292929,-0.893779823965193
0.939393939393939,-0.908954134828361
0.94949494949495,-0.924128445683972
0.95959595959596,-0.939302756538482
0.96969696969697,-0.954477067392993
0.97979797979798,-0.969651378269118
0.98989898989899,-0.98482568916468
1,-1.00000022281635


==> DATA/sensitivity/rho0_1.5_sigma_0.001_qt.dat <==
0,1.49999963325297
2.14683275907766e-05,3.785974516045
4.29366551815531e-05,6.83089983224341
6.44049827723297e-05,8.11564826291701
8.58733103631063e-05,8.46909749371976
0.000107341637953883,8.75783963525043
0.000128809965544659,8.94469444213729
0.000150278293135436,9.13132359743253
0.000171746620726213,9.33219292184578
0.000193214948316989,9.52599765417904
0.000214683275907766,9.61497292918049
0.000236151603498542,9.71625962875121
0.000257619931089319,9.90469442528312
0.000279088258680095,10.0397766363436
0.000300556586270872,10.1069928841379
0.000322024913861649,10.3145494896445
0.000343493241452425,10.3295497411376
0.000364961569043202,10.4827276414568
0.000386429896633978,10.5735857630574
0.000407898224224755,10.6798360238297
0.000429366551815531,10.8204745752394
0.000450834879406308,10.8878257125323
0.000472303206997085,11.0238816988872
0.000493771534587861,11.0741541951756
0.000515239862178638,11.2006560409314
0.000536708189769414,11.2754348807044
0.000558176517360191,11.3360094169892
0.000579644844950967,11.4665252201449
0.000601113172541744,11.4925068397644
0.000622581500132521,11.6517187644528
0.000644049827723297,11.6752852064847
0.000665518155314074,11.874820934616
0.00068698648290485,11.8643318371441
0.000708454810495627,11.9893100897873
0.000729923138086403,12.0541728715309
0.00075139146567718,12.0752757995507
0.000772859793267957,12.2441736354786
0.000794328120858733,12.2576020926341
0.00081579644844951,12.4180845616032
0.000837264776040286,12.4501993509527
0.000858733103631063,12.461203025964
0.000880201431221839,12.6394174855877
0.000901669758812616,12.6495147643512
0.000923138086403393,12.7451084594752
0.000944606413994169,12.8433233672991
0.000966074741584946,12.8395650842733
0.000987543069175722,13.0529538174151
0.0010090113967665,13.0411707055177
0.00103047972435728,13.0441075796579
0.00105194805194805,13.2287291167164


==> DATA/sensitivity/rho0_1.5_sigma_0.005_hx.dat <==
0,0.202508141171429
0.0101010101010101,0.198803989621314
0.0202020202020202,0.195052787490018
0.0303030303030303,0.19125286831948
0.0404040404040404,0.187401901071553
0.0505050505050505,0.18349746826553
0.0606060606060606,0.179536861836409
0.0707070707070707,0.175517083380968
0.0808080808080808,0.171435007049619
0.0909090909090909,0.167287043885583
0.101010101010101,0.163069358497094
0.111111111111111,0.158777663350048
0.121212121212121,0.154407194941815
0.131313131313131,0.149952630089496
0.141414141414141,0.145408027243394
0.151515151515152,0.140766662790255
0.161616161616162,0.136020980963858
0.171717171717172,0.131162242929249
0.181818181818182,0.12618039360233
0.191919191919192,0.121063747633121
0.202020202020202,0.1157986951895
0.212121212121212,0.110368925782683
0.222222222222222,0.104754864612958
0.232323232323232,0.0989325782814032
0.242424242424242,0.0928721760118326
0.252525252525253,0.0865356225669502
0.262626262626263,0.079873214919534
0.272727272727273,0.0728174056784967
0.282828282828283,0.0652723822096866
0.292929292929293,0.0570937237565347
0.303030303030303,0.0480434480692536
0.313131313131313,0.037670416037672
0.323232323232323,0.0248577246099314
0.333333333333333,0.000864357385263378
0.343434343434343,-0.00867081144182122
0.353535353535354,-0.0230519658650065
0.363636363636364,-0.0382028034952193
0.373737373737374,-0.053454954170257
0.383838383838384,-0.0687200319098732
0.393939393939394,-0.0839867055077441
0.404040404040404,-0.0992535694033843
0.414141414141414,-0.114520455187708
0.424242424242424,-0.129787343685884
0.434343434343434,-0.145054232083805
0.444444444444444,-0.160321120561357
0.454545454545455,-0.175588009617334
0.464646464646465,-0.190854898683746
0.474747474747475,-0.206121787411865
0.484848484848485,-0.221388675951872
0.494949494949495,-0.23665556449762
0.505050505050505,-0.251922452835915
0.515151515151515,-0.267189340800442
0.525252525252525,-0.282456229122846
0.535353535353535,-0.297723118355397
0.545454545454545,-0.312990007135886
0.555555555555556,-0.328256895903288
0.565656565656566,-0.343523784975376
0.575757575757576,-0.358790674373289
0.585858585858586,-0.374057563443134
0.595959595959596,-0.38932445237602
0.606060606060606,-0.404591341037013
0.616161616161616,-0.419858229526712
0.626262626262626,-0.435125118068741
0.636363636363636,-0.45039200650834
0.646464646464647,-0.465658894858409
0.656565656565657,-0.480925783272159
0.666666666666667,-0.496192671819664
0.676767676767677,-0.511459560579405
0.686868686868687,-0.526726449616921
0.696969696969697,-0.541993338554774
0.707070707070707,-0.557260227556785
0.717171717171717,-0.572527116587883
0.727272727272727,-0.587794005551494
0.737373737373737,-0.603060894415206
0.747474747474748,-0.618327783232082
0.757575757575758,-0.633594671987723
0.767676767676768,-0.648861560667729
0.777777777777778,-0.664128449257701
0.787878787878788,-0.679395337743239
0.797979797979798,-0.694662226316202
0.808080808080808,-0.709929114873659
0.818181818181818,-0.725196003395325
0.828282828282828,-0.740462891880039
0.838383838383838,-0.755729780326642
0.848484848484849,-0.770996668733974
0.858585858585859,-0.786263557213241
0.868686868686869,-0.801530446199631
0.878787878787879,-0.816797335544592
0.888888888888889,-0.832064224591956
0.898989898989899,-0.847331113364037
0.909090909090909,-0.86259800177751
0.919191919191919,-0.877864889971511
0.929292929292929,-0.893131778600476
0.939393939393939,-0.908398667540409
0.94949494949495,-0.923665556581394
0.95959595959596,-0.938932445552773
0.96969696969697,-0.9541993340583
0.97979797979798,-0.969466222380967
0.98989898989899,-0.984733110814023
1,-1.00000008115663


==> DATA/sensitivity/rho0_1.5_sigma_0.005_qt.dat <==
0,1.49999816644498
2.14683275907766e-05,3.78597313207879
4.29366551815531e-05,6.83087059734927
6.44049827723297e-05,8.1705659043768
8.58733103631063e-05,8.5393598792008
0.000107341637953883,8.77204741974741
0.000128809965544659,8.97623861690833
0.000150278293135436,9.16358415711115
0.000171746620726213,9.32724346687438
0.000193214948316989,9.50643281515571
0.000214683275907766,9.71782091434592
0.000236151603498542,9.81408169902894
0.000257619931089319,9.90578549594873
0.000279088258680095,10.0992781631294
0.000300556586270872,10.1775029240696
0.000322024913861649,10.2929790237921
0.000343493241452425,10.490183830881
0.000364961569043202,10.4983643332067
0.000386429896633978,10.6907895914685
0.000407898224224755,10.6921617997167
0.000429366551815531,10.8768116506599
0.000450834879406308,10.9009860220754
0.000472303206997085,11.0681936387662
0.000493771534587861,11.0832455283269
0.000515239862178638,11.2713138698496
0.000536708189769414,11.2805074894922
0.000558176517360191,11.4703978573828
0.000579644844950967,11.4729737593985
0.000601113172541744,11.6615342221069
0.000622581500132521,11.6587494792131
0.000644049827723297,11.7642077962992
0.000665518155314074,11.8474498997985
0.00068698648290485,11.879318072896
0.000708454810495627,12.0441787849108
0.000729923138086403,12.0577685245022
0.00075139146567718,12.2370901129043
0.000772859793267957,12.2488591964897
0.000794328120858733,12.2798081953688
0.00081579644844951,12.4339103252943
0.000837264776040286,12.44631377809
0.000858733103631063,12.6240935319178
0.000880201431221839,12.633960055038
0.000901669758812616,12.6616151181013
0.000923138086403393,12.8279008814799
0.000944606413994169,12.8405207023781
0.000966074741584946,12.9130905246459
0.000987543069175722,13.0176146738685
0.0010090113967665,13.0433960909789
0.00103047972435728,13.2095158698349
0.00105194805194805,13.2214821230433


==> DATA/sensitivity/rho0_1.5_sigma_0.01_hx.dat <==
0,0.202508141171429
0.0101010101010101,0.198804443838927
0.0202020202020202,0.195053251896142
0.0303030303030303,0.191253343951496
0.0404040404040404,0.187402387156056
0.0505050505050505,0.183497974120712
0.0606060606060606,0.179537390945765
0.0707070707070707,0.17551763924807
0.0808080808080808,0.171435546623157
0.0909090909090909,0.16728761081431
0.101010101010101,0.163069952049501
0.111111111111111,0.158778281087347
0.121212121212121,0.154407836378108
0.131313131313131,0.149953283225916
0.141414141414141,0.145408692599861
0.151515151515152,0.14076739705852
0.161616161616162,0.136021752281987
0.171717171717172,0.13116303082661
0.181818181818182,0.126181183165737
0.191919191919192,0.121064623087225
0.202020202020202,0.115799617995608
0.212121212121212,0.110369906276869
0.222222222222222,0.104755950096727
0.232323232323232,0.0989337227425747
0.242424242424242,0.092873415170314
0.252525252525253,0.0865370484593923
0.262626262626263,0.0798747646507817
0.272727272727273,0.0728191391428985
0.282828282828283,0.0652744106719034
0.292929292929293,0.057096138351781
0.303030303030303,0.0480464709770396
0.313131313131313,0.0376745686993209
0.323232323232323,0.0248649380019404
0.333333333333333,0.00116324692970971
0.343434343434343,-0.00562681538257686
0.353535353535354,-0.0173916102529383
0.363636363636364,-0.0314431031998393
0.373737373737374,-0.0463434112847619
0.383838383838384,-0.0615552341168427
0.393939393939394,-0.076879729410621
0.404040404040404,-0.0922443261643347
0.414141414141414,-0.107622954392873
0.424242424242424,-0.123006405588203
0.434343434343434,-0.138391484293873
0.444444444444444,-0.15377710195848
0.454545454545455,-0.169162894510847
0.464646464646465,-0.184548742446075
0.474747474747475,-0.199934608126497
0.484848484848485,-0.215320478959584
0.494949494949495,-0.2307063510408
0.505050505050505,-0.246092223721266
0.515151515151515,-0.261478096926504
0.525252525252525,-0.276863970017841
0.535353535353535,-0.292249842724756
0.545454545454545,-0.307635715415841
0.555555555555556,-0.323021588369653
0.565656565656566,-0.338407461537693
0.575757575757576,-0.353793334654492
0.585858585858586,-0.369179207484443
0.595959595959596,-0.384565080296207
0.606060606060606,-0.399950953187468
0.616161616161616,-0.415336826312158
0.626262626262626,-0.43072269956396
0.636363636363636,-0.446108572884354
0.646464646464647,-0.461494445966511
0.656565656565657,-0.476880318791148
0.666666666666667,-0.492266191295735
0.676767676767677,-0.507652063763053
0.686868686868687,-0.523037936498009
0.696969696969697,-0.538423809647951
0.707070707070707,-0.553809683390163
0.717171717171717,-0.56919555633844
0.727272727272727,-0.584581429352151
0.737373737373737,-0.599967302467268
0.747474747474748,-0.615353175719763
0.757575757575758,-0.63073904883173
0.767676767676768,-0.646124921882066
0.777777777777778,-0.661510794898683
0.787878787878788,-0.67689666787204
0.797979797979798,-0.69228254082565
0.808080808080808,-0.707668413770613
0.818181818181818,-0.723054286688457
0.828282828282828,-0.738440159577282
0.838383838383838,-0.753826032450091
0.848484848484849,-0.769211905345119
0.858585858585859,-0.784597778244773
0.868686868686869,-0.799983651154199
0.878787878787879,-0.81536952407878
0.888888888888889,-0.830755397031503
0.898989898989899,-0.846141270014585
0.909090909090909,-0.861527143034139
0.919191919191919,-0.87691301609628
0.929292929292929,-0.892298889146704
0.939393939393939,-0.907684762154763
0.94949494949495,-0.923070635155398
0.95959595959596,-0.938456508236816
0.96969696969697,-0.953842381364393
0.97979797979798,-0.969228253781255
0.98989898989899,-0.984614126421909
1,-1.00000000607927


==> DATA/sensitivity/rho0_1.5_sigma_0.01_qt.dat <==
0,1.49999633333964
2.14683275907766e-05,3.78597403771514
4.29366551815531e-05,6.83100825662649
6.44049827723297e-05,8.23871852364225
8.58733103631063e-05,8.60477319273164
0.000107341637953883,8.87506310094707
0.000128809965544659,9.11802442143298
0.000150278293135436,9.30995102217441
0.000171746620726213,9.46795144247183
0.000193214948316989,9.57678184771359
0.000214683275907766,9.70726790765279
0.000236151603498542,9.89574520206846
0.000257619931089319,10.034201106702
0.000279088258680095,10.1025578775788
0.000300556586270872,10.2893815664559
0.000322024913861649,10.3531846541311
0.000343493241452425,10.4833132176691
0.000364961569043202,10.6303476225182
0.000386429896633978,10.6798460715392
0.000407898224224755,10.8624868613923
0.000429366551815531,10.8836104365692
0.000450834879406308,11.0758273823963
0.000472303206997085,11.0727782122705
0.000493771534587861,11.2593039922108
0.000515239862178638,11.2756191601661
0.000536708189769414,11.427362092993
0.000558176517360191,11.4599289891224
0.000579644844950967,11.5614271027414
0.000601113172541744,11.647666275879
0.000622581500132521,11.6884817876087
0.000644049827723297,11.8429281330385
0.000665518155314074,11.8576414191248
0.00068698648290485,12.0589470088353
0.000708454810495627,12.0448418949375
0.000729923138086403,12.1402217947005
0.00075139146567718,12.2305938295398
0.000772859793267957,12.2629669015335
0.000794328120858733,12.4379188421641
0.00081579644844951,12.4487534725699
0.000837264776040286,12.5118021279126
0.000858733103631063,12.6307696737224
0.000880201431221839,12.6430056630514
0.000901669758812616,12.8308341148315
0.000923138086403393,12.8367250786731
0.000944606413994169,12.8488643820082
0.000966074741584946,13.0222717473
0.000987543069175722,13.0308357244285
0.0010090113967665,13.09981305553
0.00103047972435728,13.2197539346516
0.00105194805194805,13.2289962187499


==> DATA/sensitivity/rho0_1.5_sigma_0.05_hx.dat <==
0,0.202508141171429
0.0101010101010101,0.198808077606517
0.0202020202020202,0.195056978690666
0.0303030303030303,0.191257160603745
0.0404040404040404,0.187406339913223
0.0505050505050505,0.183502031374533
0.0606060606060606,0.179541540848693
0.0707070707070707,0.175521935295368
0.0808080808080808,0.171439987967772
0.0909090909090909,0.167292197979431
0.101010101010101,0.163074694738689
0.111111111111111,0.158783175490381
0.121212121212121,0.154412897653536
0.131313131313131,0.149958567974191
0.141414141414141,0.14541422118015
0.151515151515152,0.140773149670943
0.161616161616162,0.136027786226485
0.171717171717172,0.131169354908854
0.181818181818182,0.126187867978531
0.191919191919192,0.12107165805968
0.202020202020202,0.115807097960212
0.212121212121212,0.110377896914581
0.222222222222222,0.104764481840831
0.232323232323232,0.0989429329689018
0.242424242424242,0.0928834138006459
0.252525252525253,0.0865480407434483
0.262626262626263,0.0798870149705135
0.272727272727273,0.0728330350313701
0.282828282828283,0.0652904217644717
0.292929292929293,0.0571152783776139
0.303030303030303,0.0480705858657481
0.313131313131313,0.0377078892216188
0.323232323232323,0.0249227495304104
0.333333333333333,0.0023187948225843
0.343434343434343,-0.00143211594678085
0.353535353535354,-0.00538664864916027
0.363636363636364,-0.0114235288682304
0.373737373737374,-0.0191898567413144
0.383838383838384,-0.0283983327635027
0.393939393939394,-0.0388128731802528
0.404040404040404,-0.0502380253326365
0.414141414141414,-0.0625110117582249
0.424242424242424,-0.0754956390585868
0.434343434343434,-0.089077553826464
0.444444444444444,-0.103160494850139
0.454545454545455,-0.117663289035972
0.464646464646465,-0.132517418778274
0.474747474747475,-0.147665027388021
0.484848484848485,-0.16305726980792
0.494949494949495,-0.178652939769972
0.505050505050505,-0.194417315356366
0.515151515151515,-0.210321184586158
0.525252525252525,-0.226340020864125
0.535353535353535,-0.242453279416238
0.545454545454545,-0.258643795536334
0.555555555555556,-0.274897272118216
0.565656565656566,-0.291201840051963
0.575757575757576,-0.307547680839468
0.585858585858586,-0.323926703511365
0.595959595959596,-0.340332267849433
0.606060606060606,-0.356758949688403
0.616161616161616,-0.373202338587684
0.626262626262626,-0.38965886695748
0.636363636363636,-0.406125663245437
0.646464646464647,-0.422600430295325
0.656565656565657,-0.439081341761721
0.666666666666667,-0.455566953921019
0.676767676767677,-0.472056133952633
0.686868686868687,-0.488547999205172
0.696969696969697,-0.505041867364827
0.707070707070707,-0.521537215271542
0.717171717171717,-0.538033645371094
0.727272727272727,-0.554530858335001
0.737373737373737,-0.571028631043811
0.747474747474748,-0.587526799178875
0.757575757575758,-0.604025242633328
0.767676767676768,-0.620523874576652
0.777777777777778,-0.637022633737504
0.787878787878788,-0.653521477527715
0.797979797979798,-0.670020376603137
0.808080808080808,-0.686519310955143
0.818181818181818,-0.703018267253725
0.828282828282828,-0.719517237068906
0.838383838383838,-0.736016214454065
0.848484848484849,-0.752515196000356
0.858585858585859,-0.769014180037797
0.868686868686869,-0.785513165450463
0.878787878787879,-0.802012152129579
0.888888888888889,-0.818511139791867
0.898989898989899,-0.83501012783043
0.909090909090909,-0.851509115125301
0.919191919191919,-0.868008102178546
0.929292929292929,-0.884507089089057
0.939393939393939,-0.901006076139776
0.94949494949495,-0.917505063663182
0.95959595959596,-0.934004051532758
0.96969696969697,-0.950503039860271
0.97979797979798,-0.967002025034974
0.98989898989899,-0.983501012986063
1,-1.00000000052149


==> DATA/sensitivity/rho0_1.5_sigma_0.05_qt.dat <==
0,1.49998168468535
2.14683275907766e-05,3.78597616666738
4.29366551815531e-05,6.83140404758209
6.44049827723297e-05,8.66642505129997
8.58733103631063e-05,9.12125621978471
0.000107341637953883,9.39627913308559
0.000128809965544659,9.63988304058437
0.000150278293135436,9.8488550158779
0.000171746620726213,10.0136064791795
0.000193214948316989,10.153963217689
0.000214683275907766,10.2993739604697
0.000236151603498542,10.468560347468
0.000257619931089319,10.5828114233633
0.000279088258680095,10.6810025223462
0.000300556586270872,10.8440535342696
0.000322024913861649,10.9134251738459
0.000343493241452425,11.0472868745609
0.000364961569043202,11.1277538746925
0.000386429896633978,11.2482079620828
0.000407898224224755,11.3434271113795
0.000429366551815531,11.4369623352358
0.000450834879406308,11.5259068766584
0.000472303206997085,11.6331510596896
0.000493771534587861,11.6878151298498
0.000515239862178638,11.8233431167429
0.000536708189769414,11.8601049851378
0.000558176517360191,12.0105625071399
0.000579644844950967,12.0428185261385
0.000601113172541744,12.1649739277151
0.000622581500132521,12.2227207722561
0.000644049827723297,12.276944884235
0.000665518155314074,12.3975090304564
0.00068698648290485,12.4421308497696
0.000708454810495627,12.5589473746161
0.000729923138086403,12.6192460109831
0.00075139146567718,12.6493108914022
0.000772859793267957,12.7921482392171
0.000794328120858733,12.819239597307
0.00081579644844951,12.8946146044178
0.000837264776040286,12.9951110117148
0.000858733103631063,13.0207375078994
0.000880201431221839,13.146434141771
0.000901669758812616,13.1987633326473
0.000923138086403393,13.2230313120721
0.000944606413994169,13.3662289056593
0.000966074741584946,13.4011878779681
0.000987543069175722,13.4244602587754
0.0010090113967665,13.5627412736903
0.00103047972435728,13.6011819211583
0.00105194805194805,13.629388764827


==> DATA/sensitivity/rho0_1.5_sigma_0.1_hx.dat <==
0,0.202508141171429
0.0101010101010101,0.198812616325278
0.0202020202020202,0.195061639194462
0.0303030303030303,0.191261952395181
0.0404040404040404,0.187411261404418
0.0505050505050505,0.183507088606282
0.0606060606060606,0.179546744297833
0.0707070707070707,0.175527284429102
0.0808080808080808,0.171445517456414
0.0909090909090909,0.167297920703501
0.101010101010101,0.163080596566896
0.111111111111111,0.158789300294734
0.121212121212121,0.154419264166442
0.131313131313131,0.149965167546512
0.141414141414141,0.145421113313677
0.151515151515152,0.140780353118716
0.161616161616162,0.136035320049604
0.171717171717172,0.13117724074437
0.181818181818182,0.126196162755333
0.191919191919192,0.121080466594659
0.202020202020202,0.11581642604986
0.212121212121212,0.110387839026789
0.222222222222222,0.104775133068325
0.232323232323232,0.0989544543159241
0.242424242424242,0.0928959531438119
0.252525252525253,0.0865617976113808
0.262626262626263,0.0799023110042165
0.272727272727273,0.0728503384912621
0.282828282828283,0.065310429373321
0.292929292929293,0.0571391849812299
0.303030303030303,0.0481006467696964
0.313131313131313,0.0377493738291318
0.323232323232323,0.0249943502263751
0.333333333333333,0.00312082201017664
0.343434343434343,-0.000738485136899006
0.353535353535354,-0.00286703784812781
0.363636363636364,-0.00625793226696898
0.373737373737374,-0.0108009876181608
0.383838383838384,-0.0163989389766809
0.393939393939394,-0.0229654063002554
0.404040404040404,-0.0304232567234395
0.414141414141414,-0.0387032712091006
0.424242424242424,-0.047743049066492
0.434343434343434,-0.0574861013747829
0.444444444444444,-0.0678810935736896
0.454545454545455,-0.0788812098936797
0.464646464646465,-0.0904436160152373
0.474747474747475,-0.102529001183505
0.484848484848485,-0.115101187607642
0.494949494949495,-0.128126794660395
0.505050505050505,-0.141574948492404
0.515151515151515,-0.155417030025235
0.525252525252525,-0.169626456036071
0.535353535353535,-0.184178488041003
0.545454545454545,-0.199050063771058
0.555555555555556,-0.214219649036079
0.565656565656566,-0.229667106879239
0.575757575757576,-0.245373582708743
0.585858585858586,-0.26132140101801
0.595959595959596,-0.277493973963998
0.606060606060606,-0.293875719440783
0.616161616161616,-0.310451988027789
0.626262626262626,-0.327208997603296
0.636363636363636,-0.344133774630816
0.646464646464647,-0.361214101047056
0.656565656565657,-0.378438466484219
0.666666666666667,-0.395796024808622
0.676767676767677,-0.413276555060502
0.686868686868687,-0.430870425881233
0.696969696969697,-0.448568563599652
0.707070707070707,-0.466362422850802
0.717171717171717,-0.484243959723232
0.727272727272727,-0.502205607249393
0.737373737373737,-0.520240253161051
0.747474747474748,-0.538341218729204
0.757575757575758,-0.5565022400918
0.767676767676768,-0.574717451289578
0.777777777777778,-0.592981367740159
0.787878787878788,-0.611288871447442
0.797979797979798,-0.629635196204244
0.808080808080808,-0.648015914678022
0.818181818181818,-0.666426926566281
0.828282828282828,-0.684864446233887
0.838383838383838,-0.70332499145909
0.848484848484849,-0.721805373391103
0.858585858585859,-0.740302685788831
0.868686868686869,-0.758814294311717
0.878787878787879,-0.777337827026742
0.888888888888889,-0.795871164299485
0.898989898989899,-0.814412428733992
0.909090909090909,-0.832959975529728
0.919191919191919,-0.851512381302795
0.929292929292929,-0.870068433978609
0.939393939393939,-0.888627122388313
0.94949494949495,-0.907187623344873
0.95959595959596,-0.925749289722923
0.96969696969697,-0.944311640150864
0.97979797979798,-0.962874328278683
0.98989898989899,-0.981437149540569
1,-1.00000003821239


==> DATA/sensitivity/rho0_1.5_sigma_0.1_qt.dat <==
0,1.49996341430402
2.14683275907766e-05,3.78597740964855
4.29366551815531e-05,6.83163761163494
6.44049827723297e-05,9.00466132747193
8.58733103631063e-05,9.54260241830215
0.000107341637953883,9.89487297543702
0.000128809965544659,10.1536235766903
0.000150278293135436,10.3673637552687
0.000171746620726213,10.5669816540185
0.000193214948316989,10.7392949479574
0.000214683275907766,10.8975997186882
0.000236151603498542,11.0587727164919
0.000257619931089319,11.2108174164162
0.000279088258680095,11.3115388200601
0.000300556586270872,11.4445843165479
0.000322024913861649,11.5732609769438
0.000343493241452425,11.6682424531174
0.000364961569043202,11.7987450775395
0.000386429896633978,11.8750433159059
0.000407898224224755,12.000633673346
0.000429366551815531,12.068467494889
0.000450834879406308,12.1938431525234
0.000472303206997085,12.2563821160832
0.000493771534587861,12.3786131461318
0.000515239862178638,12.4403864194511
0.000536708189769414,12.5423053993657
0.000558176517360191,12.6214167092516
0.000579644844950967,12.6771965364752
0.000601113172541744,12.7923308770467
0.000622581500132521,12.8373055096512
0.000644049827723297,12.9526662407011
0.000665518155314074,13.0137883174239
0.00068698648290485,13.0617965671002
0.000708454810495627,13.171710558666
0.000729923138086403,13.2241393318264
0.00075139146567718,13.3033507652788
0.000772859793267957,13.3799028579884
0.000794328120858733,13.4307833175709
0.00081579644844951,13.5273180423033
0.000837264776040286,13.5777923140932
0.000858733103631063,13.6306647768878
0.000880201431221839,13.7383779564905
0.000901669758812616,13.7756034952928
0.000923138086403393,13.8168979439073
0.000944606413994169,13.9325782350015
0.000966074741584946,13.9809731241189
0.000987543069175722,14.0147125570791
0.0010090113967665,14.1111842686404
0.00103047972435728,14.1586947505431
0.00105194805194805,14.2049176528171


==> DATA/sensitivity/rho0_1_none_0_hx.dat <==
0,0
0.0101010101010101,-0.00203120548108801
0.0202020202020202,-0.00708942741851316
0.0303030303030303,-0.0140696268706619
0.0404040404040404,-0.0222743636684825
0.0505050505050505,-0.0312596704082246
0.0606060606060606,-0.0407418353193045
0.0707070707070707,-0.0505394248940498
0.0808080808080808,-0.0605365458470257
0.0909090909090909,-0.0706593729247021
0.101010101010101,-0.0808610334514473
0.111111111111111,-0.0911118944272689
0.121212121212121,-0.101393307592028
0.131313131313131,-0.111693588773686
0.141414141414141,-0.122005461407442
0.151515151515152,-0.132324415901683
0.161616161616162,-0.14264766984117
0.171717171717172,-0.152973518807664
0.181818181818182,-0.163300926020903
0.191919191919192,-0.173629262982862
0.202020202020202,-0.183958150199837
0.212121212121212,-0.19428736035995
0.222222222222222,-0.204616759857569
0.232323232323232,-0.214946270044198
0.242424242424242,-0.225275844052195
0.252525252525253,-0.235605454124223
0.262626262626263,-0.245935084805627
0.272727272727273,-0.256264726717238
0.282828282828283,-0.266594375162227
0.292929292929293,-0.276924027264365
0.303030303030303,-0.287253681247379
0.313131313131313,-0.297583336506032
0.323232323232323,-0.307912992273321
0.333333333333333,-0.318242648822457
0.343434343434343,-0.328572305578028
0.353535353535354,-0.338901962488221
0.363636363636364,-0.349231619201195
0.373737373737374,-0.359561275993024
0.383838383838384,-0.369890932911023
0.393939393939394,-0.380220589668441
0.404040404040404,-0.390550246484953
0.414141414141414,-0.400879903332432
0.424242424242424,-0.411209560115188
0.434343434343434,-0.421539216802492
0.444444444444444,-0.431868873395511
0.454545454545455,-0.442198530118448
0.464646464646465,-0.452528186832136
0.474747474747475,-0.462857843536885
0.484848484848485,-0.473187500233008
0.494949494949495,-0.483517156966104
0.505050505050505,-0.493846813772696
0.515151515151515,-0.50417647063436
0.525252525252525,-0.514506127561634
0.535353535353535,-0.524835784565052
0.545454545454545,-0.535165441501443
0.555555555555556,-0.545495098426883
0.565656565656566,-0.555824755343627
0.575757575757576,-0.566154412244381
0.585858585858586,-0.576484069139265
0.595959595959596,-0.586813726065586
0.606060606060606,-0.59714338299602
0.616161616161616,-0.607473039930364
0.626262626262626,-0.61780269686841
0.636363636363636,-0.628132353777936
0.646464646464647,-0.638462010670778
0.656565656565657,-0.64879166755911
0.666666666666667,-0.659121324442932
0.676767676767677,-0.669450981322244
0.686868686868687,-0.679780638197046
0.696969696969697,-0.690110295067339
0.707070707070707,-0.700439951933122
0.717171717171717,-0.710769608794394
0.727272727272727,-0.721099265651157
0.737373737373737,-0.731428922497612
0.747474747474748,-0.741758579336948
0.757575757575758,-0.752088236170429
0.767676767676768,-0.762417892998057
0.777777777777778,-0.772747549819831
0.787878787878788,-0.783077206635751
0.797979797979798,-0.793406863445818
0.808080808080808,-0.80373652025003
0.818181818181818,-0.814066177048389
0.828282828282828,-0.824395833840894
0.838383838383838,-0.834725490646578
0.848484848484849,-0.845055147458716
0.858585858585859,-0.855384804275841
0.868686868686869,-0.865714461106026
0.878787878787879,-0.876044117946024
0.888888888888889,-0.886373774795426
0.898989898989899,-0.896703431613468
0.909090909090909,-0.907033088418396
0.919191919191919,-0.917362745211284
0.929292929292929,-0.927692402037424
0.939393939393939,-0.938022058874597
0.94949494949495,-0.948351715723484
0.95959595959596,-0.958681372608447
0.96969696969697,-0.969011029484233
0.97979797979798,-0.979340686350686
0.98989898989899,-0.989670343153496
1,-1.00000000003692


==> DATA/sensitivity/rho0_1_none_0_qt.dat <==
0,0.99564741682624
2.14683275907766e-05,2.01332458466408
4.29366551815531e-05,2.61550098918755
6.44049827723297e-05,3.03861361893529
8.58733103631063e-05,3.3771829798694
0.000107341637953883,3.67891818312094
0.000128809965544659,3.93336345657799
0.000150278293135436,4.191871661016
0.000171746620726213,4.43585777029905
0.000193214948316989,4.6461024368172
0.000214683275907766,4.83906313763141
0.000236151603498542,5.02683956935443
0.000257619931089319,5.22099356252467
0.000279088258680095,5.41279375191592
0.000300556586270872,5.60209822355278
0.000322024913861649,5.76448797296034
0.000343493241452425,5.8920104077997
0.000364961569043202,6.01695871558872
0.000386429896633978,6.18507972652364
0.000407898224224755,6.39142282635084
0.000429366551815531,6.53996200473751
0.000450834879406308,6.63216417987133
0.000472303206997085,6.76253144819867
0.000493771534587861,6.97673246872729
0.000515239862178638,7.08329531735494
0.000536708189769414,7.16680029801799
0.000558176517360191,7.36734467557503
0.000579644844950967,7.48728768657985
0.000601113172541744,7.56864214426292
0.000622581500132521,7.76179744237276
0.000644049827723297,7.86017597529849
0.000665518155314074,7.94150444239569
0.00068698648290485,8.15755154357179
0.000708454810495627,8.21131151249727
0.000729923138086403,8.31978166625247
0.00075139146567718,8.5063256642098
0.000772859793267957,8.55679144304996
0.000794328120858733,8.7425041988593
0.00081579644844951,8.79351441371344
0.000837264776040286,8.89432308572396
0.000858733103631063,9.070056210877
0.000880201431221839,9.12849757981401
0.000901669758812616,9.34009125567585
0.000923138086403393,9.35501298451962
0.000944606413994169,9.50543630348628
0.000966074741584946,9.56848348637537
0.000987543069175722,9.68635800005868
0.0010090113967665,9.81666869397231
0.00103047972435728,9.88732000897056
0.00105194805194805,10.0687258202876


==> DATA/sensitivity/rho0_3_none_0_hx.dat <==
0,0.465241537274256
0.0101010101010101,0.461000440816852
0.0202020202020202,0.456731890755092
0.0303030303030303,0.452436571155152
0.0404040404040404,0.448113905407902
0.0505050505050505,0.443763239287919
0.0606060606060606,0.439383980817387
0.0707070707070707,0.434975394448587
0.0808080808080808,0.43053685387604
0.0909090909090909,0.426067555194508
0.101010101010101,0.421566818965773
0.111111111111111,0.417033783155342
0.121212121212121,0.412467689566919
0.131313131313131,0.407867636840867
0.141414141414141,0.40323272546029
0.151515151515152,0.398562027327624
0.161616161616162,0.393854541488804
0.171717171717172,0.389109254387823
0.181818181818182,0.384325061084759
0.191919191919192,0.379500830020314
0.202020202020202,0.374635372241617
0.212121212121212,0.369727404156834
0.222222222222222,0.364775627495219
0.232323232323232,0.359778613802118
0.242424242424242,0.354734896390582
0.252525252525253,0.349642925622733
0.262626262626263,0.344501005419665
0.272727272727273,0.339307428191576
0.282828282828283,0.334060284724798
0.292929292929293,0.32875761102604
0.303030303030303,0.323397325867836
0.313131313131313,0.317977109710994
0.323232323232323,0.312494586606937
0.333333333333333,0.306947154707324
0.343434343434343,0.30133208969548
0.353535353535354,0.295646365198787
0.363636363636364,0.28988684397598
0.373737373737374,0.28404994441306
0.383838383838384,0.278131930312639
0.393939393939394,0.272128783925438
0.404040404040404,0.266036032790106
0.414141414141414,0.259848828481382
0.424242424242424,0.25356175969491
0.434343434343434,0.247169002411868
0.444444444444444,0.240664059383877
0.454545454545455,0.234039752216271
0.464646464646465,0.227287970835236
0.474747474747475,0.220399751498464
0.484848484848485,0.213364897243528
0.494949494949495,0.206171857021179
0.505050505050505,0.198807480553819
0.515151515151515,0.191256535707923
0.525252525252525,0.183501367854697
0.535353535353535,0.175521247052839
0.545454545454545,0.16729140200828
0.555555555555556,0.158782361183705
0.565656565656566,0.149957664812201
0.575757575757576,0.140772177147058
0.585858585858586,0.131168285274831
0.595959595959596,0.121070494357138
0.606060606060606,0.110376547885943
0.616161616161616,0.0989413784262755
0.626262626262626,0.0865461917802516
0.636363636363636,0.0728306901523044
0.646464646464647,0.0571120508137713
0.656565656565657,0.0377023085298101
0.666666666666667,0.00217988600834849
0.676767676767677,-0.00610406600312345
0.686868686868687,-0.0213944710536768
0.696969696969697,-0.0426682399950273
0.707070707070707,-0.0678847898010899
0.717171717171717,-0.0957069851970559
0.727272727272727,-0.125245958736555
0.737373737373737,-0.155907773475533
0.747474747474748,-0.18729614553158
0.757575757575758,-0.219148358590718
0.767676767676768,-0.25129202525282
0.777777777777778,-0.283615536135201
0.787878787878788,-0.316047787266287
0.797979797979798,-0.348544316950783
0.808080808080808,-0.381077902591816
0.818181818181818,-0.413632264357393
0.828282828282828,-0.44619792206542
0.838383838383838,-0.478769512792938
0.848484848484849,-0.511344103283235
0.858585858585859,-0.54392014414183
0.868686868686869,-0.576496853647633
0.878787878787879,-0.609073854541257
0.888888888888889,-0.641650974926753
0.898989898989899,-0.674228139353334
0.909090909090909,-0.706805318950968
0.919191919191919,-0.739382504800047
0.929292929292929,-0.771959690819293
0.939393939393939,-0.804536876908809
0.94949494949495,-0.837114063848996
0.95959595959596,-0.869691250925718
0.96969696969697,-0.902268438794828
0.97979797979798,-0.934845626487543
0.98989898989899,-0.967422814417785
1,-1.00000000413333


==> DATA/sensitivity/rho0_3_none_0_qt.dat <==
0,2.99999091193616
2.14683275907766e-05,5.94942578015607
4.29366551815531e-05,9.44987316485303
6.44049827723297e-05,12.9278767878054
8.58733103631063e-05,14.4321753030102
0.000107341637953883,14.6301124935276
0.000128809965544659,14.7822823773638
0.000150278293135436,14.9167028422093
0.000171746620726213,14.9745249334219
0.000193214948316989,15.0693469689979
0.000214683275907766,15.1459365317984
0.000236151603498542,15.1808012959724
0.000257619931089319,15.2965340812524
0.000279088258680095,15.3398739799966
0.000300556586270872,15.3707613694987
0.000322024913861649,15.4327906978802
0.000343493241452425,15.5161509279736
0.000364961569043202,15.548816605135
0.000386429896633978,15.5807189206929
0.000407898224224755,15.6613048414327
0.000429366551815531,15.7228707028178
0.000450834879406308,15.7473434645829
0.000472303206997085,15.7670299930821
0.000493771534587861,15.7945591488222
0.000515239862178638,15.8947201234332
0.000536708189769414,15.9131979651844
0.000558176517360191,15.9344329585574
0.000579644844950967,15.9575342599108
0.000601113172541744,16.0107951960196
0.000622581500132521,16.1005187659592
0.000644049827723297,16.1269599271905
0.000665518155314074,16.1439409715502
0.00068698648290485,16.1550568067037
0.000708454810495627,16.1749775095136
0.000729923138086403,16.2786278071994
0.00075139146567718,16.3055078891806
0.000772859793267957,16.3343267705326
0.000794328120858733,16.3540305387178
0.00081579644844951,16.362998622814
0.000837264776040286,16.4328441905082
0.000858733103631063,16.4797814474466
0.000880201431221839,16.5097938501451
0.000901669758812616,16.5356728783258
0.000923138086403393,16.5477071548338
0.000944606413994169,16.5519163357022
0.000966074741584946,16.6430190470836
0.000987543069175722,16.6874691948051
0.0010090113967665,16.7138690570807
0.00103047972435728,16.7221284825065
0.00105194805194805,16.7264974731072


==> DATA/sensitivity_summary_1.dat <==
1e-06,2.61676799999734,0.327096018158993,2.607318,2.616768,2.61676806400816
1.25892541179417e-06,2.61676799999704,0.327096022867295,2.60487115485855,2.616768,2.61676795964981
1.58489319246111e-06,2.61676799999635,0.32709602879967,2.60179075933124,2.616768,2.61676789106404
1.99526231496888e-06,2.61676799999643,0.327096036274,2.59791277112354,2.616768,2.61676794793706
2.51188643150958e-06,2.61676799999634,0.327096045694103,2.59303067322223,2.616768,2.61676759823654
3.16227766016838e-06,2.61676799999543,0.327096057570891,2.58688447611141,2.616768,2.61677880215948
3.98107170553497e-06,2.6167679999967,0.327096072548076,2.57914687238269,2.616768,2.61536163861234
5.01187233627272e-06,2.61676799999723,0.327096091447416,2.56940580642222,2.616768,2.61454320082829
6.30957344480193e-06,2.61676799999459,0.3270961153085,2.55714253094662,2.616768,2.61216068231193
7.94328234724282e-06,2.61676799927611,0.327096145461608,2.54170398181856,2.61344677824441,2.60368506708608
1e-05,2.59579740175797,0.327096183592763,2.522268,2.60484058292201,2.59439532393283
1.25892541179417e-05,2.59095306651344,0.32709623189526,2.49779954858545,2.59332805008413,2.5834336183477
1.58489319246111e-05,2.57071016558136,0.327096293190794,2.46699559331242,2.57816469783482,2.56526446110092
1.99526231496888e-05,2.5489938298344,0.327096371126234,2.42821571123544,2.55842796324726,2.54496115746781
2.51188643150958e-05,2.51992306701924,0.327096470578986,2.37939473222234,2.5330327392738,2.51935074057797
3.16227766016838e-05,2.48572241997398,0.327096598029181,2.31793276111409,2.50066067572759,2.4901987350324
3.98107170553497e-05,2.4425064821119,0.327096762350437,2.24055672382695,2.45972188111439,2.4479234711314
5.01187233627272e-05,2.38556382326757,0.327096976083031,2.14314606422223,2.40825777206795,2.39310408974993
6.30957344480193e-05,2.31598014111753,0.327097257637794,2.02051330946622,2.34377769853144,2.32606794410323
7.94328234724282e-05,2.23046751600257,0.327097635944245,1.86612781818555,2.26309376117435,2.24272605805205
0.0001,2.11579013069814,0.327098160347458,1.671768,2.16213310379268,2.13899325004987


==> DATA/sensitivity_summary_2.dat <==
100,0.115119184348515,0.0531000000007742,0.0531,NaN,0.130884359642388
112.201845430196,0.126877226847106,0.0595791799237276,0.0595791799234342,NaN,0.143691274079317
125.892541179417,0.142720658531044,0.0668489393652567,0.0668489393662703,NaN,0.161548942442379
141.253754462275,0.168661580260316,0.0750057436232816,0.0750057436194682,NaN,0.188616213897627
158.489319246111,0.20838002625562,0.0841578285200295,0.0841578285196852,NaN,0.231576516616798
177.827941003892,0.270160334526905,0.0944266366719258,0.0944266366730668,NaN,0.298029260198336
199.526231496888,0.354605653898935,0.105948428925645,0.105948428924847,NaN,0.385091496454868
223.872113856834,0.456429861501644,0.118876092456268,0.118876092457979,NaN,0.48690319499958
251.188643150958,0.571106867508632,0.133381169519492,0.133381169513159,NaN,0.602188668033528
281.838293126445,0.700859175818969,0.14966195026878,0.25224906920114,0.752574595043666,0.731975485855355
316.227766016838,0.846480726056302,0.167921185381514,0.398335550039527,0.897380198967207,0.875760911122142
354.813389233575,1.00935763691653,0.18840942075692,0.562247277464228,1.05996202207927,1.03873508871279
398.107170553497,1.19353319187307,0.211397966465799,0.746159260511257,1.24248577691728,1.22050606518599
446.683592150963,1.39887459166256,0.23719172619011,0.952511899457291,1.44738170549344,1.42510547429219
501.187233627272,1.62944591884534,0.266132914279848,1.18404336844865,1.67737924162544,1.65687758568111
562.341325190349,1.88965824018778,0.298605538296501,1.4438259494086,1.93554124047786,1.91477895099246
630.957344480193,2.17923525840616,0.33504047757393,1.73530679935186,2.22530627967784,2.20160476455242
707.945784384138,2.50519934575779,0.37592119489519,2.06235369206382,2.55053134066541,2.52720663542729
794.328234724281,2.88002192599393,0.421790148599165,2.42930634110875,2.9155477581668,2.89284865826733
891.250938133746,3.28828005189195,0.473255989672406,2.84103398519215,3.32521390980784,3.3009144444139
1000,3.74664723371759,0.531001637410152,3.303,3.78497798518188,3.76499777093472


==> DATA/sensitivity_summary_3.dat <==
0.1,2.61676800002553,0.327096185036781,2.522268,2.616768,2.616098711802581
0.125892541179417,2.6167679999863,0.327096233722914,2.49779954858545,2.616768,2.618373352987847
0.158489319246111,2.61676800001363,0.327096295479816,2.46699559331242,2.616768,2.614312121714547
0.199526231496888,2.61676800066392,0.32709637389225,2.42821571123544,2.616768,2.614505259661844
0.251188643150958,2.6167029283951,0.327096473945137,2.37939473222234,2.616768,2.6046717624798
0.316227766016838,2.61433942844843,0.327096602137685,2.31793276111409,2.616768,2.58134047992764
0.398107170553497,2.60361895402958,0.327096767118414,2.24055672382694,2.616768,2.54270645332541
0.501187233627272,2.55628623987152,0.327096981383742,2.14314606422223,2.60902834873948,2.47960889072582
0.630957344480193,2.44527164854568,0.327097263026894,2.02051330946622,2.49236081141781,2.39133730256659
0.794328234724281,2.29462611400649,0.327097640061827,1.86612781818555,2.34591852068466,2.28205824365126
1,2.11579013069814,0.327098160347458,1.671768,2.16213310379268,2.13899325004987
1.25892541179417,1.8864897221887,0.327098916193555,1.42708348585451,1.93153629427303,1.9561944442027
1.58489319246111,1.59786434307234,0.327100128804761,1.11904393312425,1.64226672961144,1.71929611573953
1.99526231496888,1.23107368050675,0.327102603976001,0.731245112354409,1.27954254440326,1.41404885662848
2.51188643150958,0.77094924471916,0.327095999999641,0.327096,NaN,1.02326723090737
3.16227766016838,0.445697535335584,0.32709599999585,0.327096,NaN,0.622910559574546
3.98107170553497,0.409641469630708,0.327096000004889,0.327096,NaN,0.515211201689979
5.01187233627272,0.400591431881616,0.327096000003145,0.327096,NaN,0.511605174156025
6.30957344480193,0.393599810307044,0.327096000001514,0.327096,NaN,0.517894545446849
7.94328234724282,0.38831854387479,0.327096000002741,0.327096,NaN,0.531053647308586
10,0.382276343363696,0.327096000000182,0.327096,NaN,0.550256508697774


==> DATA/sensitivity_summary_4.dat <==
0.01,2.61676799999208,0.32709901675623,2.490768,2.616768,2.61676204240314
0.0112201845430196,2.61676799998481,0.327098944328428,2.47539367475795,2.616768,2.61676551056939
0.0125892541179417,2.61676800000981,0.327098873313358,2.45814339811393,2.616768,2.61694553707145
0.0141253754462275,2.61676800001791,0.327098803851176,2.43878826937753,2.616768,2.61630161579166
0.0158489319246111,2.61676761377448,0.32709873617049,2.4170714577499,2.616768,2.61518767140709
0.0177827941003892,2.61139343629044,0.327098670645086,2.3927047943351,2.616768,2.60112202439558
0.0199526231496888,2.57210338213264,0.327098607278577,2.36536494831392,2.60804755797532,2.57827052893841
0.0223872113856834,2.54770498917611,0.327098546523505,2.33468913654039,2.58442456904987,2.55229554119621
0.0251188643150958,2.52308768469827,0.327098488524167,2.30027030962979,2.55832784019191,2.52957551946161
0.0281838293126445,2.49593999384089,0.327098433570578,2.26165175066068,2.52961408982429,2.50080104174175
0.0316227766016838,2.46362452113239,0.32709838192027,2.21832101481878,2.4981346648951,2.46911901072467
0.0354813389233576,2.43183527845161,0.327098334100647,2.16970312956569,2.46380024556981,2.43624482802738
0.0398107170553497,2.39434529418634,0.327098290415637,2.11515296510259,2.42654123107913,2.40148455725084
0.0446683592150963,2.3522265826183,0.327098251508456,2.05394667388979,2.386293944715,2.36283015107237
0.0501187233627272,2.30863166695027,0.327098217990259,1.98527208562964,2.34297016445049,2.32156416752169
0.0562341325190349,2.26029259173741,0.327098190880727,1.90821793026016,2.29635154346639,2.2742157594609
0.0630957344480193,2.20804152152978,0.327098171362646,1.82176174595496,2.24602719645301,2.2232123115762
0.0707945784384138,2.14626694312247,0.327098161167571,1.72475631167599,2.19138305375579,2.17089028426621
0.0794328234724281,2.08244067760206,0.327098162935877,1.61591442424741,2.13165550924523,2.10867287926095
0.0891250938133746,2.01173236620743,0.327098180517472,1.49379181795148,2.06599873553516,2.04545618087089
0.1,1.93237163252747,0.327098220419955,1.356768,1.99351372058374,1.97108569418769


==> DATA/sensitivity_summary_5.dat <==
3e-08,0.330727365005281,0.327098160347458,0.33035186440678,0.33264,0.330894290303445
3.7767762353825e-08,0.388189774538546,0.327098160347458,0.380933426343063,0.402557786656141,0.300729637932028
4.75467957738334e-08,0.46242320743385,0.327098160347458,0.444611840032892,0.480091287453469,0.466218678218432
5.98578694490664e-08,0.557784571963273,0.327098160347458,0.524778213209758,0.578822612353017,0.563586466311454
7.53565929452875e-08,0.680876577433362,0.327098160347458,0.62570169757349,0.705606438866586,0.68955167000743
9.48683298050514e-08,0.841731408691308,0.327098160347458,0.752756836685802,0.869139141887681,0.851587553632596
1.19432151166049e-07,1.04976790969213,0.327098160347458,0.912709780013335,1.08084572249529,1.06219146002382
1.50356170088182e-07,1.32027661442075,0.327098160347458,1.11407860505964,1.3559154661923,1.33574452977982
1.89287203344058e-07,1.67494617050478,0.327098160347458,1.36758693605356,1.71468863055915,1.6944643787176
2.38298470417285e-07,2.13720952101948,0.327098160347458,1.68673501604335,2.18460333447259,2.16231112227701
3e-07,2.74934013183635,0.327098160347458,2.0885186440678,2.80292809614897,2.78198200238077
3.7767762353825e-07,3.55685557897691,0.327098160347458,2.59433426343063,3.62067567501284,3.596359860049
4.75467957738334e-07,4.63387983241431,0.327098160347458,3.23111840032892,4.70823240261766,4.67937316329289
5.98578694490664e-07,6.07568076861174,0.327098160347458,4.03278213209758,6.16354311959818,6.1332745975023
7.53565929452875e-07,8.01063313131981,0.327098160347458,5.0420169757349,8.12413228944011,8.09100691262034
9.48683298050514e-07,10.405955931653,0.327098160347458,6.31256836685802,10.5190004087841,10.4100089738047
1.19432151166049e-06,13.234309423811,0.327098160347458,7.91209780013335,13.2426369212915,13.2021338767777
1.50356170088182e-06,16.6714921393738,0.327098160347458,9.9257860505964,16.6714921393776,16.6646648596114
1.89287203344058e-06,20.9881651067852,0.327098160347458,12.4608693605356,20.9881651067892,20.988366246453
2.38298470417285e-06,26.4225343998646,0.327098160347458,15.6523501604335,26.4225343998685,26.422521455932
3e-06,33.263999999996,0.327098160347458,19.670186440678,33.264,33.2639853397082


==> DATA/sensitivity_summary_6.dat <==
1e-09,0.0589845979818373,0.0110879999993649,0.011088,NaN,0.0758306480986165
1.25892541179417e-09,0.06348034923192,0.0139589649653377,0.0139589649659737,NaN,0.0802172955430561
1.58489319246111e-09,0.0693249022634886,0.0175732957173571,0.0175732957180088,NaN,0.08571586756437
1.99526231496888e-09,0.0773894411449842,0.0221234685478177,0.022123468548375,NaN,0.0926179047830074
2.51188643150958e-09,0.0860503619812314,0.0278517967625634,0.0278517967525783,NaN,0.101292508793527
3.16227766016838e-09,0.0982605609198051,0.0350633347014399,0.035063334695947,NaN,0.112249005904739
3.98107170553497e-09,0.114347116303913,0.0441421230704697,0.0441421230709717,NaN,0.126209998936694
5.01187233627271e-09,0.14127150331698,0.0555716404643516,0.0555716404645919,NaN,0.156573207359123
6.30957344480194e-09,0.205870195369804,0.0699605503559632,0.0699605503559639,NaN,0.226935557517088
7.94328234724282e-09,0.501270549608659,0.0880751146665279,0.0880751146662284,NaN,0.58958683967797
1e-08,0.94565735580319,0.110880000003263,0.11088,NaN,1.0163211808126
1.25892541179417e-08,1.30778459870442,0.139592575912794,0.221038244168437,1.37890324668659,1.36360608465247
1.58489319246111e-08,1.59506881962735,0.175735021553963,0.741537900486105,1.657701234523,1.64147932818747
1.99526231496888e-08,1.82608430961998,0.221236671598778,1.15498547366351,1.88089975449964,1.86366999042371
2.51188643150958e-08,2.01069755781767,0.278520027460228,1.48339855461656,2.05930639469845,2.03819635019904
3.16227766016838e-08,2.15572569332413,0.350635560540424,1.74426633747035,2.20182181990052,2.1774882751606
3.98107170553497e-08,2.27449683669034,0.441423658744241,1.95148098292105,2.3156793349599,2.29335746769021
5.01187233627272e-08,2.36501950551897,0.555719103208745,2.11607742645092,2.40667584620548,2.37813053315649
6.30957344480193e-08,2.43455836985652,0.699608529771873,2.24682102888189,2.47932853967619,2.44898281190304
7.94328234724282e-08,2.49231756024972,0.880754561776201,2.35067436380238,2.53704786691665,2.50145875006615
1e-07,2.53366344050301,1.10880387157363,2.433168,2.58233494202237,2.54275379160682


==> DATA/sensitivity_summary_7.dat <==
0.01,2.12738843159575,0.327096833583442,1.671768,2.17427051950317,2.15187142016434
0.0112201845430196,2.12662560535376,0.327096892424534,1.671768,2.17374925139924,2.15147392956308
0.0125892541179417,2.12574960966743,0.327096955357879,1.671768,2.17319088002303,2.15070656298976
0.0141253754462275,2.12482055130087,0.32709702265606,1.671768,2.17259277796507,2.15027458295668
0.0158489319246111,2.12390713967408,0.327097094609826,1.671768,2.17195152830517,2.14894850588269
0.0177827941003892,2.12304444784348,0.327097171529464,1.671768,2.17126295852399,2.15043170133165
0.0199526231496888,2.1222165374319,0.327097253719872,1.671768,2.17052545269774,2.14983292487678
0.0223872113856834,2.12138704041721,0.327097341519379,1.671768,2.16973519768321,2.14993664836609
0.0251188643150958,2.12054636308689,0.327097435259329,1.671768,2.16888616492733,2.14937454116943
0.0281838293126445,2.11972060427307,0.327097535264793,1.671768,2.16797688173442,2.14701754403702
0.0316227766016838,2.11893786548812,0.327097641852719,1.671768,2.16700118832355,2.14511762036254
0.0354813389233576,2.11819811410366,0.327097755322996,1.671768,2.16595468600554,2.14407772382752
0.0398107170553497,2.11747424239287,0.327097875924142,1.671768,2.16483258335781,2.14377976266889
0.0446683592150963,2.11672842968066,0.327098003844392,1.671768,2.163628394514,2.14090978625377
0.0501187233627272,2.11592060349822,0.327098139201984,1.671768,2.16233682960694,2.13941562214833
0.0562341325190349,2.11500366399324,0.327098282016984,1.671768,2.16095144147316,2.13958745469787
0.0630957344480193,2.11391330803179,0.327098432183783,1.671768,2.15946380375144,2.13816750013445
0.0707945784384138,2.11256846736504,0.327098589463891,1.671768,2.15786824978787,2.13769246470745
0.0794328234724281,2.11089884821149,0.327098753474502,1.671768,2.15615598569261,2.13602530359065
0.0891250938133746,2.10888945512646,0.327098923660735,1.671768,2.15431680245214,2.13338754537839
0.1,2.10660183432581,0.327099099302765,1.671768,2.15234275596525,2.12984864390578


==> DATA/sigma_plots/leading_order.dat <==
0,1.11022302462516e-16
4.12764146764388e-05,0.000100010001000128
8.25528293528777e-05,0.000200020002000256
0.000123829244029428,0.000300030003000495
0.000165105658705866,0.000400040004000513
0.000206382073382305,0.00050005000500053
0.000247658488058744,0.000600060006000658
0.000288934902735294,0.000700070007000897
0.000330211317411733,0.000800080008000914
0.000371487732088172,0.000900090009000931
0.00041276414676461,0.00100010001000106
0.00045404056144116,0.0011001100110013
0.000495316976117599,0.00120012001200132
0.000536593390794038,0.00130013001300133
0.000577869805470477,0.00140014001400146
0.000619146220147027,0.0015001500150017
0.000660422634823465,0.00160016001600172
0.000701699049499904,0.00170017001700173
0.000742975464176343,0.00180018001800186
0.000784251878852893,0.0019001900190021
0.000825528293529332,0.00200020002000212
0.000866804708205771,0.00210021002100214
0.000908081122882209,0.00220022002200226
0.000949357537558759,0.0023002300230025
0.000990633952235198,0.00240024002400252
0.00103191036691164,0.00250025002500254
0.00107318678158808,0.00260026002600267
0.00111446319626463,0.0027002700270029
0.00115573961094106,0.00280028002800292
0.0011970160256175,0.00290029002900294
0.00123829244029394,0.00300030003000307
0.00127956885497049,0.00310031003100331
0.00132084526964693,0.00320032003200332
0.00136212168432337,0.00330033003300334
0.00140339809899981,0.00340034003400347
0.00144467451367636,0.00350035003500371
0.0014859509283528,0.00360036003600372
0.00152722734302924,0.00370037003700374
0.00156850375770567,0.00380038003800376
0.00160978017238222,0.00390039003900411
0.00165105658705866,0.00400040004000413
0.0016923330017351,0.00410041004100414
0.00173360941641154,0.00420042004200416
0.00177488583108809,0.00430043004300451
0.00181616224576453,0.00440044004400453
0.00185743866044097,0.00450045004500454
0.00189871507511741,0.00460046004600456
0.00193999148979396,0.00470047004700491
0.0019812679044704,0.00480048004800493
0.00202254431914684,0.00490049004900495
0.00206382073382327,0.00500050005000496
0.00210509714849982,0.00510051005100531
0.00214637356317626,0.00520052005200533
0.0021876499778527,0.00530053005300535
0.00222892639252914,0.00540054005400536
0.00227020280720569,0.00550055005500572
0.00231147922188213,0.00560056005600573
0.00235275563655857,0.00570057005700575
0.00239403205123501,0.00580058005800577
0.00243530846591156,0.00590059005900612
0.002476584880588,0.00600060006000613
0.00251786129526443,0.00610061006100615
0.00255913770994087,0.00620062006200617
0.00260041412461742,0.00630063006300652
0.00264169053929386,0.00640064006400654
0.0026829669539703,0.00650065006500655
0.00272424336864674,0.00660066006600657
0.00276551978332329,0.00670067006700692
0.00280679619799973,0.00680068006800694
0.00284807261267617,0.00690069006900695
0.00288934902735261,0.00700070007000697
0.00293062544202916,0.00710071007100732
0.00297190185670559,0.00720072007200734
0.00301317827138203,0.00730073007300736
0.00305445468605847,0.00740074007400737
0.00309573110073502,0.00750075007500772
0.00313700751541146,0.00760076007600774
0.0031782839300879,0.00770077007700776
0.00321956034476434,0.00780078007800777
0.00326083675944089,0.00790079007900812
0.00330211317411733,0.00800080008000814
0.00334338958879377,0.00810081008100816
0.0033846660034702,0.00820082008200818
0.00342594241814675,0.00830083008300853
0.00346721883282319,0.00840084008400854
0.00350849524749963,0.00850085008500856
0.00354977166217607,0.00860086008600858
0.00359104807685262,0.00870087008700893
0.00363232449152906,0.00880088008800894
0.0036736009062055,0.00890089008900896
0.00371487732088194,0.00900090009000898
0.00375615373555849,0.00910091009100933
0.00379743015023493,0.00920092009200935
0.00383870656491136,0.00930093009300936
0.0038799829795878,0.00940094009400938
0.00392125939426435,0.00950095009500973
0.00396253580894079,0.00960096009600975
0.00400381222361723,0.00970097009700976
0.00404508863829367,0.00980098009800978
0.00408636505297022,0.00990099009901013
0.00412764146764666,0.0100010001000101
0.0041689178823231,0.0101010101010102
0.00421019429699954,0.0102010201020102
0.00425147071167609,0.0103010301030105
0.00429274712635253,0.0104010401040106
0.00433402354102896,0.0105010501050106
0.0043752999557054,0.0106010601060106
0.00441657637038195,0.0107010701070109
0.00445785278505839,0.010801080108011
0.00449912919973483,0.010901090109011
0.00454040561441127,0.011001100110011
0.00458168202908782,0.0111011101110113
0.00462295844376426,0.0112011201120114
0.0046642348584407,0.0113011301130114
0.00470551127311714,0.0114011401140114
0.00474678768779369,0.0115011501150117
0.00478806410247012,0.0116011601160118
0.00482934051714656,0.0117011701170118
0.004870616931823,0.0118011801180118
0.00491189334649955,0.0119011901190121
0.00495316976117599,0.0120012001200122
0.00499444617585243,0.0121012101210122
0.00503572259052887,0.0122012201220122
0.00507699900520542,0.0123012301230125
0.00511827541988186,0.0124012401240126
0.0051595518345583,0.0125012501250126
0.00520082824923473,0.0126012601260126
0.00524210466391128,0.0127012701270129
0.00528338107858772,0.012801280128013
0.00532465749326416,0.012901290129013
0.0053659339079406,0.013001300130013
0.00540721032261715,0.0131013101310133
0.00544848673729359,0.0132013201320134
0.00548976315197003,0.0133013301330134
0.00553103956664647,0.0134013401340134
0.00557231598132302,0.0135013501350137
0.00561359239599946,0.0136013601360138
0.00565486881067589,0.0137013701370138
0.00569614522535233,0.0138013801380138
0.00573742164002888,0.0139013901390141
0.00577869805470532,0.0140014001400142
0.00581997446938176,0.0141014101410142
0.0058612508840582,0.0142014201420142
0.00590252729873475,0.0143014301430145
0.00594380371341119,0.0144014401440146
0.00598508012808763,0.0145014501450146
0.00602635654276407,0.0146014601460146
0.00606763295744062,0.014701470147015
0.00610890937211706,0.014801480148015
0.00615018578679349,0.014901490149015
0.00619146220146993,0.015001500150015
0.00623273861614648,0.0151015101510154
0.00627401503082292,0.0152015201520154
0.00631529144549936,0.0153015301530154
0.0063565678601758,0.0154015401540154
0.00639784427485235,0.0155015501550158
0.00643912068952879,0.0156015601560158
0.00648039710420523,0.0157015701570158
0.00652167351888167,0.0158015801580158
0.00656294993355822,0.0159015901590162
0.00660422634823465,0.0160016001600162
0.00664550276291109,0.0161016101610162
0.00668677917758753,0.0162016201620162
0.00672805559226408,0.0163016301630166
0.00676933200694052,0.0164016401640166
0.00681060842161696,0.0165016501650166
0.0068518848362934,0.0166016601660166
0.00689316125096995,0.016701670167017
0.00693443766564639,0.016801680168017
0.00697571408032283,0.016901690169017
0.00701699049499926,0.017001700170017
0.00705826690967581,0.0171017101710174
0.00709954332435225,0.0172017201720174
0.00714081973902869,0.0173017301730174
0.00718209615370513,0.0174017401740174
0.00722337256838168,0.0175017501750178
0.00726464898305812,0.0176017601760178
0.00730592539773456,0.0177017701770178
0.007347201812411,0.0178017801780178
0.00738847822708755,0.0179017901790182
0.00742975464176399,0.0180018001800182
0.00747103105644042,0.0181018101810182
0.00751230747111686,0.0182018201820182
0.00755358388579341,0.0183018301830186
0.00759486030046985,0.0184018401840186
0.00763613671514629,0.0185018501850186
0.00767741312982273,0.0186018601860186
0.00771868954449928,0.018701870187019
0.00775996595917572,0.018801880188019
0.00780124237385216,0.018901890189019
0.0078425187885286,0.019001900190019
0.00788379520320515,0.0191019101910194
0.00792507161788158,0.0192019201920194
0.00796634803255802,0.0193019301930194
0.00800762444723446,0.0194019401940194
0.00804890086191101,0.0195019501950198
0.00809017727658745,0.0196019601960198
0.00813145369126389,0.0197019701970198
0.00817273010594033,0.0198019801980198
0.00821400652061688,0.0199019901990202
0.00825528293529332,0.0200020002000202
0.00829655934996976,0.0201020102010202
0.0083378357646462,0.0202020202020202
0.00837911217932275,0.0203020302030206
0.00842038859399918,0.0204020402040206
0.00846166500867562,0.0205020502050206
0.00850294142335206,0.0206020602060206
0.00854421783802861,0.020702070207021
0.00858549425270505,0.020802080208021
0.00862677066738149,0.020902090209021
0.00866804708205793,0.021002100210021
0.00870932349673448,0.0211021102110214
0.00875059991141092,0.0212021202120214
0.00879187632608736,0.0213021302130214
0.00883315274076379,0.0214021402140214
0.00887442915544034,0.0215021502150218
0.00891570557011678,0.0216021602160218
0.00895698198479322,0.0217021702170218
0.00899825839946966,0.0218021802180218
0.00903953481414621,0.0219021902190222
0.00908081122882265,0.0220022002200222
0.00912208764349909,0.0221022102210222
0.00916336405817553,0.0222022202220222
0.00920464047285208,0.0223022302230226
0.00924591688752852,0.0224022402240226
0.00928719330220495,0.0225022502250226
0.00932846971688139,0.0226022602260226
0.00936974613155794,0.022702270227023
0.00941102254623438,0.022802280228023
0.00945229896091082,0.022902290229023
0.00949357537558726,0.023002300230023
0.00953485179026381,0.0231023102310234
0.00957612820494025,0.0232023202320234
0.00961740461961669,0.0233023302330234
0.00965868103429313,0.0234023402340234
0.00969995744896968,0.0235023502350238
0.00974123386364611,0.0236023602360238
0.00978251027832255,0.0237023702370238
0.00982378669299899,0.0238023802380238
0.00986506310767554,0.0239023902390242
0.00990633952235198,0.0240024002400242
0.00994761593702842,0.0241024102410242
0.00998889235170486,0.0242024202420242
0.0100301687663814,0.0243024302430246
0.0100714451810578,0.0244024402440246
0.0101127215957343,0.0245024502450246
0.0101539980104107,0.0246024602460246
0.0101952744250873,0.024702470247025
0.0102365508397637,0.024802480248025
0.0102778272544402,0.024902490249025
0.0103191036691166,0.025002500250025
0.0103603800837931,0.0251025102510254
0.0104016564984696,0.0252025202520254
0.010442932913146,0.0253025302530254
0.0104842093278225,0.0254025402540254
0.010525485742499,0.0255025502550258
0.0105667621571754,0.0256025602560258
0.0106080385718519,0.0257025702570258
0.0106493149865283,0.0258025802580258
0.0106905914012049,0.0259025902590261
0.0107318678158813,0.0260026002600262
0.0107731442305578,0.0261026102610262
0.0108144206452342,0.0262026202620262
0.0108556970599107,0.0263026302630265
0.0108969734745872,0.0264026402640266
0.0109382498892636,0.0265026502650266
0.0109795263039401,0.0266026602660266
0.0110208027186166,0.0267026702670269
0.011062079133293,0.026802680268027
0.0111033555479695,0.026902690269027
0.0111446319626459,0.027002700270027
0.0111859083773225,0.0271027102710273
0.0112271847919989,0.0272027202720274
0.0112684612066754,0.0273027302730274
0.0113097376213518,0.0274027402740274
0.0113510140360283,0.0275027502750277
0.0113922904507048,0.0276027602760278
0.0114335668653812,0.0277027702770278
0.0114748432800577,0.0278027802780278
0.0115161196947342,0.0279027902790281
0.0115573961094106,0.0280028002800282
0.0115986725240871,0.0281028102810282
0.0116399489387635,0.0282028202820283
0.0116812253534401,0.0283028302830285
0.0117225017681165,0.0284028402840286
0.0117637781827929,0.0285028502850286
0.0118050545974694,0.0286028602860287
0.0118463310121459,0.0287028702870289
0.0118876074268224,0.028802880288029
0.0119288838414988,0.028902890289029
0.0119701602561753,0.0290029002900291
0.0120114366708518,0.0291029102910293
0.0120527130855282,0.0292029202920294
0.0120939895002047,0.0293029302930294
0.0121352659148811,0.0294029402940295
0.0121765423295577,0.0295029502950297
0.0122178187442341,0.0296029602960298
0.0122590951589105,0.0297029702970298
0.012300371573587,0.0298029802980299
0.0123416479882635,0.0299029902990301
0.01238292440294,0.0300030003000302
0.0124242008176164,0.0301030103010302
0.0124654772322929,0.0302030203020303
0.0125067536469694,0.0303030303030305
0.0125480300616458,0.0304030403040306
0.0125893064763223,0.0305030503050306
0.0126305828909987,0.0306030603060307
0.0126718593056753,0.0307030703070309
0.0127131357203517,0.030803080308031
0.0127544121350281,0.030903090309031
0.0127956885497046,0.0310031003100311
0.0128369649643811,0.0311031103110313
0.0128782413790576,0.0312031203120314
0.012919517793734,0.0313031303130314
0.0129607942084105,0.0314031403140315
0.013002070623087,0.0315031503150317
0.0130433470377634,0.0316031603160317
0.0130846234524399,0.0317031703170318
0.0131258998671163,0.0318031803180319
0.0131671762817929,0.0319031903190321
0.0132084526964693,0.0320032003200321
0.0132497291111457,0.0321032103210322
0.0132910055258222,0.0322032203220323
0.0133322819404987,0.0323032303230325
0.0133735583551752,0.0324032403240325
0.0134148347698516,0.0325032503250327
0.0134561111845281,0.0326032603260327
0.0134973875992046,0.0327032703270329
0.013538664013881,0.0328032803280329
0.0135799404285575,0.0329032903290331
0.0136212168432339,0.0330033003300331
0.0136624932579105,0.0331033103310333
0.0137037696725869,0.0332033203320333
0.0137450460872633,0.0333033303330335
0.0137863225019398,0.0334033403340335
0.0138275989166163,0.0335033503350337
0.0138688753312928,0.0336033603360337
0.0139101517459692,0.0337033703370339
0.0139514281606457,0.0338033803380339
0.0139927045753222,0.0339033903390341
0.0140339809899986,0.0340034003400341
0.0140752574046751,0.0341034103410343
0.0141165338193515,0.0342034203420343
0.0141578102340281,0.0343034303430345
0.0141990866487045,0.0344034403440345
0.0142403630633809,0.0345034503450347
0.0142816394780574,0.0346034603460347
0.0143229158927339,0.0347034703470349
0.0143641923074104,0.0348034803480349
0.0144054687220868,0.0349034903490351
0.0144467451367633,0.0350035003500351
0.0144880215514398,0.0351035103510353
0.0145292979661162,0.0352035203520353
0.0145705743807927,0.0353035303530355
0.0146118507954691,0.0354035403540355
0.0146531272101457,0.0355035503550357
0.0146944036248221,0.0356035603560357
0.0147356800394985,0.0357035703570359
0.014776956454175,0.0358035803580359
0.0148182328688515,0.0359035903590361
0.014859509283528,0.0360036003600361
0.0149007856982044,0.0361036103610363
0.0149420621128808,0.0362036203620363
0.0149833385275574,0.0363036303630365
0.0150246149422338,0.0364036403640365
0.0150658913569103,0.0365036503650367
0.0151071677715867,0.0366036603660367
0.0151484441862633,0.0367036703670369
0.0151897206009397,0.0368036803680369
0.0152309970156161,0.0369036903690371
0.0152722734302926,0.0370037003700371
0.0153135498449691,0.0371037103710373
0.0153548262596456,0.0372037203720373
0.015396102674322,0.0373037303730374
0.0154373790889984,0.0374037403740375
0.015478655503675,0.0375037503750377
0.0155199319183514,0.0376037603760377
0.0155612083330279,0.0377037703770378
0.0156024847477043,0.0378037803780379
0.0156437611623809,0.0379037903790381
0.0156850375770573,0.0380038003800381
0.0157263139917337,0.0381038103810382
0.0157675904064102,0.0382038203820383
0.0158088668210867,0.0383038303830385
0.0158501432357632,0.0384038403840385
0.0158914196504396,0.0385038503850386
0.015932696065116,0.0386038603860387
0.0159739724797926,0.0387038703870389
0.016015248894469,0.0388038803880389
0.0160565253091455,0.038903890389039
0.0160978017238219,0.0390039003900391
0.0161390781384985,0.0391039103910393
0.0161803545531749,0.0392039203920393
0.0162216309678513,0.0393039303930394
0.0162629073825278,0.0394039403940395
0.0163041837972043,0.0395039503950397
0.0163454602118808,0.0396039603960398
0.0163867366265572,0.0397039703970398
0.0164280130412336,0.0398039803980399
0.0164692894559102,0.0399039903990401
0.0165105658705866,0.0400040004000402
0.0165518422852631,0.0401040104010402
0.0165931186999395,0.0402040204020403
0.0166343951146161,0.0403040304030405
0.0166756715292925,0.0404040404040406
0.0167169479439689,0.0405040504050406
0.0167582243586454,0.0406040604060407
0.0167995007733219,0.0407040704070409
0.0168407771879984,0.040804080408041
0.0168820536026748,0.040904090409041
0.0169233300173512,0.0410041004100411
0.0169646064320278,0.0411041104110413
0.0170058828467042,0.0412041204120414
0.0170471592613807,0.0413041304130414
0.0170884356760571,0.0414041404140415
0.0171297120907337,0.0415041504150417
0.0171709885054101,0.0416041604160418
0.0172122649200865,0.0417041704170418
0.017253541334763,0.0418041804180419
0.0172948177494395,0.0419041904190421
0.017336094164116,0.0420042004200422
0.0173773705787924,0.0421042104210422
0.0174186469934688,0.0422042204220423
0.0174599234081454,0.0423042304230425
0.0175011998228218,0.0424042404240426
0.0175424762374983,0.0425042504250426
0.0175837526521747,0.0426042604260427
0.0176250290668513,0.0427042704270429
0.0176663054815277,0.042804280428043
0.0177075818962041,0.042904290429043
0.0177488583108806,0.043004300430043
0.0177901347255571,0.0431043104310433
0.0178314111402336,0.0432043204320434
0.01787268755491,0.0433043304330434
0.0179139639695864,0.0434043404340434
0.017955240384263,0.0435043504350437
0.0179965167989394,0.0436043604360438
0.0180377932136159,0.0437043704370438
0.0180790696282923,0.0438043804380438
0.0181203460429689,0.0439043904390441
0.0181616224576453,0.0440044004400442
0.0182028988723217,0.0441044104410442
0.0182441752869982,0.0442044204420442
0.0182854517016747,0.0443044304430446
0.0183267281163512,0.0444044404440446
0.0183680045310276,0.0445044504450446
0.018409280945704,0.0446044604460446
0.0184505573603806,0.044704470447045
0.018491833775057,0.044804480448045
0.0185331101897335,0.044904490449045
0.0185743866044099,0.045004500450045
0.0186156630190865,0.0451045104510454
0.0186569394337629,0.0452045204520454
0.0186982158484393,0.0453045304530454
0.0187394922631158,0.0454045404540454
0.0187807686777923,0.0455045504550458
0.0188220450924688,0.0456045604560458
0.0188633215071452,0.0457045704570458
0.0189045979218216,0.0458045804580458
0.0189458743364982,0.0459045904590462
0.0189871507511746,0.0460046004600462
0.0190284271658511,0.0461046104610462
0.0190697035805275,0.0462046204620462
0.0191109799952041,0.0463046304630466
0.0191522564098805,0.0464046404640466
0.0191935328245569,0.0465046504650466
0.0192348092392334,0.0466046604660466
0.0192760856539099,0.046704670467047
0.0193173620685864,0.046804680468047
0.0193586384832628,0.046904690469047
0.0193999148979392,0.047004700470047
0.0194411913126158,0.0471047104710474
0.0194824677272922,0.0472047204720474
0.0195237441419687,0.0473047304730474
0.0195650205566451,0.0474047404740474
0.0196062969713217,0.0475047504750478
0.0196475733859981,0.0476047604760478
0.0196888498006745,0.0477047704770478
0.019730126215351,0.0478047804780478
0.0197714026300275,0.0479047904790482
0.019812679044704,0.0480048004800482
0.0198539554593804,0.0481048104810482
0.0198952318740568,0.0482048204820482
0.0199365082887334,0.0483048304830486
0.0199777847034098,0.0484048404840486
0.0200190611180863,0.0485048504850486
0.0200603375327627,0.0486048604860486
0.0201016139474393,0.048704870487049
0.0201428903621157,0.048804880488049
0.0201841667767921,0.048904890489049
0.0202254431914686,0.049004900490049
0.0202667196061451,0.0491049104910494
0.0203079960208216,0.0492049204920494
0.020349272435498,0.0493049304930494
0.0203905488501744,0.0494049404940494
0.020431825264851,0.0495049504950498
0.0204731016795274,0.0496049604960498
0.0205143780942039,0.0497049704970498
0.0205556545088803,0.0498049804980498
0.0205969309235569,0.0499049904990502
0.0206382073382333,0.0500050005000502
0.0206794837529097,0.0501050105010502
0.0207207601675862,0.0502050205020502
0.0207620365822627,0.0503050305030506
0.0208033129969392,0.0504050405040506
0.0208445894116156,0.0505050505050506
0.020885865826292,0.0506050605060506
0.0209271422409686,0.050705070507051
0.020968418655645,0.050805080508051
0.0210096950703215,0.050905090509051
0.0210509714849979,0.051005100510051
0.0210922478996745,0.0511051105110514
0.0211335243143509,0.0512051205120514
0.0211748007290273,0.0513051305130514
0.0212160771437038,0.0514051405140514
0.0212573535583803,0.0515051505150518
0.0212986299730568,0.0516051605160518
0.0213399063877332,0.0517051705170518
0.0213811828024096,0.0518051805180518
0.0214224592170862,0.0519051905190522
0.0214637356317626,0.0520052005200522
0.0215050120464391,0.0521052105210522
0.0215462884611155,0.0522052205220522
0.0215875648757921,0.0523052305230526
0.0216288412904685,0.0524052405240526
0.0216701177051449,0.0525052505250526
0.0217113941198214,0.0526052605260526
0.0217526705344979,0.052705270527053
0.0217939469491744,0.052805280528053
0.0218352233638508,0.052905290529053
0.0218764997785272,0.053005300530053
0.0219177761932038,0.0531053105310534
0.0219590526078802,0.0532053205320534
0.0220003290225567,0.0533053305330534
0.0220416054372331,0.0534053405340534
0.0220828818519097,0.0535053505350538
0.0221241582665861,0.0536053605360538
0.0221654346812625,0.0537053705370538
0.022206711095939,0.0538053805380538
0.0222479875106155,0.0539053905390542
0.022289263925292,0.0540054005400542
0.0223305403399684,0.0541054105410542
0.0223718167546448,0.0542054205420542
0.0224130931693214,0.0543054305430546
0.0224543695839978,0.0544054405440546
0.0224956459986743,0.0545054505450546
0.0225369224133507,0.0546054605460546
0.0225781988280273,0.054705470547055
0.0226194752427037,0.054805480548055
0.0226607516573801,0.054905490549055
0.0227020280720566,0.055005500550055
0.0227433044867331,0.0551055105510554
0.0227845809014096,0.0552055205520554
0.022825857316086,0.0553055305530554
0.0228671337307624,0.0554055405540554
0.022908410145439,0.0555055505550558
0.0229496865601154,0.0556055605560558
0.0229909629747919,0.0557055705570558
0.0230322393894683,0.0558055805580558
0.0230735158041449,0.0559055905590562
0.0231147922188213,0.0560056005600562
0.0231560686334977,0.0561056105610562
0.0231973450481742,0.0562056205620562
0.0232386214628507,0.0563056305630566
0.0232798978775272,0.0564056405640566
0.0233211742922036,0.0565056505650566
0.02336245070688,0.0566056605660566
0.0234037271215566,0.056705670567057
0.023445003536233,0.056805680568057
0.0234862799509095,0.056905690569057
0.0235275563655859,0.057005700570057
0.0235688327802624,0.0571057105710574
0.0236101091949389,0.0572057205720574
0.0236513856096153,0.0573057305730574
0.0236926620242918,0.0574057405740575
0.0237339384389683,0.0575057505750578
0.0237752148536448,0.0576057605760578
0.0238164912683212,0.0577057705770578
0.0238577676829976,0.0578057805780579
0.0238990440976742,0.0579057905790582
0.0239403205123506,0.0580058005800582
0.0239815969270271,0.0581058105810582
0.0240228733417035,0.0582058205820583
0.02406414975638,0.0583058305830586
0.0241054261710565,0.0584058405840586
0.0241467025857329,0.0585058505850586
0.0241879790004094,0.0586058605860587
0.0242292554150859,0.058705870587059
0.0242705318297624,0.058805880588059
0.0243118082444388,0.058905890589059
0.0243530846591152,0.0590059005900591
0.0243943610737918,0.0591059105910594
0.0244356374884682,0.0592059205920594
0.0244769139031447,0.0593059305930594
0.0245181903178211,0.0594059405940595
0.0245594667324976,0.0595059505950598
0.0246007431471741,0.0596059605960598
0.0246420195618505,0.0597059705970598
0.024683295976527,0.0598059805980599
0.0247245723912035,0.0599059905990602
0.02476584880588,0.0600060006000602
0.0248071252205564,0.0601060106010602
0.0248484016352328,0.0602060206020603
0.0248896780499094,0.0603060306030606
0.0249309544645858,0.0604060406040606
0.0249722308792623,0.0605060506050606
0.0250135072939387,0.0606060606060607
0.0250547837086152,0.060706070607061
0.0250960601232917,0.060806080608061
0.0251373365379681,0.060906090609061
0.0251786129526446,0.0610061006100611
0.025219889367321,0.0611061106110611
0.0252611657819976,0.0612061206120614
0.025302442196674,0.0613061306130614
0.0253437186113504,0.0614061406140615
0.025384995026027,0.0615061506150618
0.0254262714407034,0.0616061606160618
0.0254675478553799,0.0617061706170619
0.0255088242700563,0.0618061806180619
0.0255501006847328,0.0619061906190622
0.0255913770994093,0.0620062006200622
0.0256326535140857,0.0621062106210623
0.0256739299287622,0.0622062206220623
0.0257152063434387,0.0623062306230626
0.0257564827581152,0.0624062406240626
0.0257977591727916,0.0625062506250627
0.025839035587468,0.0626062606260627
0.0258803120021446,0.062706270627063
0.025921588416821,0.062806280628063
0.0259628648314975,0.0629062906290631
0.0260041412461739,0.0630063006300631
0.0260454176608504,0.0631063106310634
0.0260866940755269,0.0632063206320634
0.0261279704902033,0.0633063306330635
0.0261692469048798,0.0634063406340635
0.0262105233195562,0.0635063506350635
0.0262517997342328,0.0636063606360638
0.0262930761489092,0.0637063706370639
0.0263343525635856,0.0638063806380639
0.0263756289782622,0.0639063906390642
0.0264169053929386,0.0640064006400642
0.0264581818076151,0.0641064106410643
0.0264994582222915,0.0642064206420643
0.0265407346369679,0.0643064306430643
0.0265820110516445,0.0644064406440646
0.0266232874663209,0.0645064506450647
0.0266645638809974,0.0646064606460647
0.0267058402956739,0.064706470647065
0.0267471167103503,0.064806480648065
0.0267883931250268,0.0649064906490651
0.0268296695397032,0.0650065006500651
0.0268709459543797,0.0651065106510651
0.0269122223690562,0.0652065206520654
0.0269534987837327,0.0653065306530655
0.0269947751984091,0.0654065406540655
0.0270360516130856,0.0655065506550657
0.0270773280277621,0.0656065606560658
0.0271186044424385,0.0657065706570659
0.027159880857115,0.0658065806580659
0.0272011572717914,0.0659065906590659
0.0272424336864679,0.0660066006600663
0.0272837101011444,0.0661066106610663
0.0273249865158208,0.0662066206620663
0.0273662629304974,0.0663066306630665
0.0274075393451738,0.0664066406640667
0.0274488157598503,0.0665066506650667
0.0274900921745267,0.0666066606660667
0.0275313685892032,0.0667066706670669
0.0275726450038797,0.0668066806680671
0.0276139214185561,0.0669066906690671
0.0276551978332326,0.0670067006700671
0.0276964742479091,0.0671067106710673
0.0277377506625855,0.0672067206720675
0.027779027077262,0.0673067306730675
0.0278203034919384,0.0674067406740675
0.0278615799066149,0.0675067506750675
0.0279028563212914,0.0676067606760679
0.0279441327359679,0.0677067706770679
0.0279854091506443,0.0678067806780679
0.0280266855653207,0.0679067906790679
0.0280679619799973,0.0680068006800683
0.0281092383946737,0.0681068106810683
0.0281505148093502,0.0682068206820683
0.0281917912240266,0.0683068306830683
0.0282330676387031,0.0684068406840687
0.0282743440533796,0.0685068506850687
0.028315620468056,0.0686068606860687
0.0283568968827325,0.0687068706870687
0.028398173297409,0.0688068806880691
0.0284394497120855,0.0689068906890691
0.0284807261267619,0.0690069006900691
0.0285220025414383,0.0691069106910691
0.0285632789561149,0.0692069206920695
0.0286045553707913,0.0693069306930695
0.0286458317854678,0.0694069406940695
0.0286871082001442,0.0695069506950695
0.0287283846148207,0.0696069606960699
0.0287696610294972,0.0697069706970699
0.0288109374441736,0.0698069806980699
0.0288522138588501,0.0699069906990699
0.0288934902735266,0.0700070007000703
0.0289347666882031,0.0701070107010703
0.0289760431028795,0.0702070207020703
0.029017319517556,0.0703070307030705
0.0290585959322325,0.0704070407040707
0.0290998723469089,0.0705070507050707
0.0291411487615854,0.0706070607060707
0.0291824251762618,0.0707070707070707
0.0292237015909383,0.070807080708071
0.0292649780056148,0.0709070907090711
0.0293062544202912,0.0710071007100711
0.0293475308349678,0.0711071107110713
0.0293888072496442,0.0712071207120714
0.0294300836643206,0.0713071307130715
0.0294713600789971,0.0714071407140715
0.0295126364936735,0.0715071507150715
0.0295539129083501,0.0716071607160718
0.0295951893230265,0.0717071707170719
0.029636465737703,0.0718071807180719
0.0296777421523795,0.0719071907190721
0.0297190185670559,0.0720072007200722
0.0297602949817324,0.0721072107210723
0.0298015713964088,0.0722072207220723
0.0298428478110853,0.0723072307230723
0.0298841242257618,0.0724072407240726
0.0299254006404382,0.0725072507250727
0.0299666770551147,0.0726072607260727
0.0300079534697911,0.0727072707270727
0.0300492298844677,0.072807280728073
0.0300905062991441,0.0729072907290731
0.0301317827138206,0.0730073007300731
0.030173059128497,0.0731073107310731
0.0302143355431735,0.0732073207320734
0.03025561195785,0.0733073307330735
0.0302968883725264,0.0734073407340735
0.0303381647872029,0.0735073507350735
0.0303794412018794,0.0736073607360738
0.0304207176165558,0.0737073707370739
0.0304619940312323,0.0738073807380739
0.0305032704459087,0.0739073907390739
0.0305445468605853,0.0740074007400742
0.0305858232752617,0.0741074107410743
0.0306270996899382,0.0742074207420743
0.0306683761046146,0.0743074307430743
0.0307096525192911,0.0744074407440746
0.0307509289339676,0.0745074507450747
0.030792205348644,0.0746074607460747
0.0308334817633205,0.0747074707470747
0.030874758177997,0.074807480748075
0.0309160345926734,0.0749074907490751
0.0309573110073499,0.0750075007500751
0.0309985874220263,0.0751075107510751
0.0310398638367029,0.0752075207520754
0.0310811402513793,0.0753075307530755
0.0311224166660558,0.0754075407540755
0.0311636930807322,0.0755075507550755
0.0312049694954087,0.0756075607560758
0.0312462459100852,0.0757075707570759
0.0312875223247616,0.0758075807580759
0.0313287987394381,0.0759075907590759
0.0313700751541146,0.0760076007600762
0.031411351568791,0.0761076107610763
0.0314526279834675,0.0762076207620763
0.0314939043981439,0.0763076307630763
0.0315351808128205,0.0764076407640766
0.0315764572274969,0.0765076507650766
0.0316177336421734,0.0766076607660767
0.0316590100568499,0.076707670767077
0.0317002864715263,0.076807680768077
0.0317415628862028,0.076907690769077
0.0317828393008792,0.0770077007700771
0.0318241157155557,0.0771077107710771
0.0318653921302322,0.0772077207720774
0.0319066685449086,0.0773077307730774
0.0319479449595851,0.0774077407740775
0.0319892213742616,0.0775077507750778
0.0320304977889381,0.0776077607760778
0.0320717742036145,0.0777077707770778
0.032113050618291,0.0778077807780779
0.0321543270329674,0.0779077907790779
0.0321956034476439,0.0780078007800782
0.0322368798623204,0.0781078107810782
0.0322781562769968,0.0782078207820783
0.0323194326916733,0.0783078307830783
0.0323607091063498,0.0784078407840786
0.0324019855210262,0.0785078507850786
0.0324432619357027,0.0786078607860787
0.0324845383503791,0.0787078707870787
0.0325258147650557,0.078807880788079
0.0325670911797321,0.078907890789079
0.0326083675944085,0.0790079007900791
0.032649644009085,0.0791079107910792
0.0326909204237615,0.0792079207920794
0.032732196838438,0.0793079307930794
0.0327734732531144,0.0794079407940795
0.0328147496677909,0.0795079507950796
0.0328560260824674,0.0796079607960798
0.0328973024971438,0.0797079707970798
0.0329385789118203,0.0798079807980799
0.0329798553264967,0.07990799079908
0.0330211317411733,0.0800080008000802
0.0330624081558497,0.0801080108010802
0.0331036845705261,0.0802080208020803
0.0331449609852026,0.0803080308030804
0.0331862373998791,0.0804080408040806
0.0332275138145556,0.0805080508050806
0.033268790229232,0.0806080608060807
0.0333100666439085,0.0807080708070808
0.033351343058585,0.080808080808081
0.0333926194732614,0.080908090809081
0.0334338958879379,0.0810081008100811
0.0334751723026143,0.0811081108110812
0.0335164487172909,0.0812081208120814
0.0335577251319673,0.0813081308130814
0.0335990015466437,0.0814081408140815
0.0336402779613202,0.0815081508150816
0.0336815543759967,0.0816081608160818
0.0337228307906732,0.0817081708170818
0.0337641072053496,0.0818081808180819
0.0338053836200261,0.081908190819082
0.0338466600347026,0.0820082008200822
0.033887936449379,0.0821082108210822
0.0339292128640555,0.0822082208220822
0.0339704892787319,0.0823082308230824
0.0340117656934085,0.0824082408240826
0.0340530421080849,0.0825082508250826
0.0340943185227613,0.0826082608260826
0.0341355949374378,0.0827082708270828
0.0341768713521143,0.082808280828083
0.0342181477667908,0.082908290829083
0.0342594241814672,0.083008300830083
0.0343007005961437,0.0831083108310832
0.0343419770108202,0.0832083208320834
0.0343832534254966,0.0833083308330834
0.0344245298401731,0.0834083408340834
0.0344658062548495,0.0835083508350836
0.0345070826695261,0.0836083608360838
0.0345483590842025,0.0837083708370838
0.0345896354988789,0.0838083808380838
0.0346309119135554,0.083908390839084
0.0346721883282319,0.0840084008400842
0.0347134647429084,0.0841084108410842
0.0347547411575848,0.0842084208420842
0.0347960175722613,0.0843084308430844
0.0348372939869378,0.0844084408440846
0.0348785704016142,0.0845084508450846
0.0349198468162907,0.0846084608460846
0.0349611232309671,0.0847084708470848
0.0350023996456437,0.084808480848085
0.0350436760603201,0.084908490849085
0.0350849524749965,0.085008500850085
0.035126228889673,0.0851085108510852
0.0351675053043495,0.0852085208520854
0.035208781719026,0.0853085308530854
0.0352500581337024,0.0854085408540854
0.0352913345483788,0.0855085508550856
0.0353326109630554,0.0856085608560858
0.0353738873777318,0.0857085708570858
0.0354151637924083,0.0858085808580858
0.0354564402070847,0.085908590859086
0.0354977166217613,0.0860086008600862
0.0355389930364377,0.0861086108610862
0.0355802694511141,0.0862086208620862
0.0356215458657906,0.0863086308630864
0.0356628222804671,0.0864086408640866
0.0357040986951436,0.0865086508650866
0.03574537510982,0.0866086608660867
0.0357866515244964,0.0867086708670868
0.035827927939173,0.086808680868087
0.0358692043538494,0.086908690869087
0.0359104807685259,0.0870087008700871
0.0359517571832023,0.0871087108710872
0.0359930335978789,0.0872087208720874
0.0360343100125553,0.0873087308730874
0.0360755864272317,0.0874087408740875
0.0361168628419082,0.0875087508750876
0.0361581392565847,0.0876087608760878
0.0361994156712612,0.0877087708770878
0.0362406920859376,0.0878087808780879
0.036281968500614,0.0879087908790879
0.0363232449152906,0.0880088008800882
0.036364521329967,0.0881088108810882
0.0364057977446435,0.0882088208820883
0.0364470741593199,0.0883088308830883
0.0364883505739965,0.0884088408840886
0.0365296269886729,0.0885088508850886
0.0365709034033493,0.0886088608860887
0.0366121798180258,0.0887088708870887
0.0366534562327023,0.088808880888089
0.0366947326473788,0.088908890889089
0.0367360090620552,0.0890089008900891
0.0367772854767316,0.0891089108910891
0.0368185618914082,0.0892089208920894
0.0368598383060846,0.0893089308930894
0.0369011147207611,0.0894089408940895
0.0369423911354375,0.0895089508950895
0.0369836675501141,0.0896089608960898
0.0370249439647905,0.0897089708970898
0.0370662203794669,0.0898089808980899
0.0371074967941434,0.0899089908990899
0.0371487732088199,0.0900090009000902
0.0371900496234964,0.0901090109010902
0.0372313260381728,0.0902090209020903
0.0372726024528492,0.0903090309030903
0.0373138788675258,0.0904090409040906
0.0373551552822022,0.0905090509050906
0.0373964316968787,0.0906090609060907
0.0374377081115551,0.0907090709070907
0.0374789845262317,0.090809080908091
0.0375202609409081,0.0909090909090911
0.0375615373555845,0.0910091009100911
0.037602813770261,0.0911091109110911
0.0376440901849375,0.0912091209120914
0.037685366599614,0.0913091309130915
0.0377266430142904,0.0914091409140915
0.0377679194289668,0.0915091509150915
0.0378091958436434,0.0916091609160918
0.0378504722583198,0.0917091709170919
0.0378917486729963,0.0918091809180919
0.0379330250876727,0.0919091909190919
0.0379743015023493,0.0920092009200922
0.0380155779170257,0.0921092109210923
0.0380568543317021,0.0922092209220923
0.0380981307463786,0.0923092309230923
0.0381394071610551,0.0924092409240926
0.0381806835757316,0.0925092509250927
0.038221959990408,0.0926092609260927
0.0382632364050844,0.0927092709270927
0.038304512819761,0.092809280928093
0.0383457892344374,0.0929092909290931
0.0383870656491139,0.0930093009300931
0.0384283420637903,0.0931093109310931
0.0384696184784669,0.0932093209320934
0.0385108948931433,0.0933093309330935
0.0385521713078197,0.0934093409340935
0.0385934477224962,0.0935093509350935
0.0386347241371727,0.0936093609360938
0.0386760005518492,0.0937093709370939
0.0387172769665256,0.0938093809380939
0.038758553381202,0.0939093909390939
0.0387998297958786,0.0940094009400942
0.038841106210555,0.0941094109410943
0.0388823826252315,0.0942094209420943
0.0389236590399079,0.0943094309430943
0.0389649354545845,0.0944094409440946
0.0390062118692609,0.0945094509450947
0.0390474882839373,0.0946094609460947
0.0390887646986138,0.0947094709470947
0.0391300411132903,0.094809480948095
0.0391713175279668,0.0949094909490951
0.0392125939426432,0.0950095009500951
0.0392538703573196,0.0951095109510951
0.0392951467719962,0.0952095209520954
0.0393364231866726,0.0953095309530955
0.0393776996013491,0.0954095409540955
0.0394189760160255,0.0955095509550955
0.0394602524307021,0.0956095609560959
0.0395015288453785,0.0957095709570959
0.0395428052600549,0.0958095809580959
0.0395840816747314,0.0959095909590959
0.0396253580894079,0.0960096009600963
0.0396666345040844,0.0961096109610963
0.0397079109187608,0.0962096209620963
0.0397491873334372,0.0963096309630963
0.0397904637481138,0.0964096409640967
0.0398317401627902,0.0965096509650967
0.0398730165774667,0.0966096609660967
0.0399142929921431,0.0967096709670967
0.0399555694068197,0.0968096809680971
0.0399968458214961,0.0969096909690971
0.0400381222361725,0.0970097009700971
0.040079398650849,0.0971097109710971
0.0401206750655255,0.0972097209720975
0.040161951480202,0.0973097309730975
0.0402032278948784,0.0974097409740975
0.0402445043095548,0.0975097509750975
0.0402857807242314,0.0976097609760979
0.0403270571389078,0.0977097709770979
0.0403683335535843,0.0978097809780979
0.0404096099682607,0.0979097909790979
0.0404508863829373,0.0980098009800983
0.0404921627976137,0.0981098109810983
0.0405334392122901,0.0982098209820983
0.0405747156269666,0.0983098309830983
0.0406159920416431,0.0984098409840987
0.0406572684563196,0.0985098509850987
0.040698544870996,0.0986098609860987
0.0407398212856724,0.0987098709870987
0.040781097700349,0.0988098809880991
0.0408223741150254,0.0989098909890991
0.0408636505297019,0.0990099009900991
0.0409049269443783,0.0991099109910991
0.0409462033590549,0.0992099209920995
0.0409874797737313,0.0993099309930995
0.0410287561884077,0.0994099409940995
0.0410700326030842,0.0995099509950995
0.0411113090177607,0.0996099609960999
0.0411525854324372,0.0997099709970999
0.0411938618471136,0.0998099809980999
0.04123513826179,0.0999099909990999
0.0412764146764666,0.1000100010001
0.041317691091143,0.1001100110011
0.0413589675058195,0.1002100210021
0.0414002439204959,0.1003100310031
0.0414415203351725,0.100410041004101
0.0414827967498489,0.100510051005101
0.0415240731645253,0.100610061006101
0.0415653495792018,0.100710071007101
0.0416066259938783,0.100810081008101
0.0416479024085548,0.100910091009101
0.0416891788232312,0.101010101010101
0.0417304552379076,0.101110111011101
0.0417717316525842,0.101210121012101
0.0418130080672606,0.101310131013101
0.0418542844819371,0.101410141014102
0.0418955608966135,0.101510151015102
0.0419368373112901,0.101610161016102
0.0419781137259665,0.101710171017102
0.0420193901406429,0.101810181018102
0.0420606665553194,0.101910191019102
0.0421019429699959,0.102010201020102
0.0421432193846724,0.102110211021102
0.0421844957993488,0.102210221022102
0.0422257722140252,0.102310231023102
0.0422670486287018,0.102410241024103
0.0423083250433782,0.102510251025103
0.0423496014580547,0.102610261026103
0.0423908778727311,0.102710271027103
0.0424321542874077,0.102810281028103
0.0424734307020841,0.102910291029103
0.0425147071167605,0.103010301030103
0.042555983531437,0.103110311031103
0.0425972599461135,0.103210321032103
0.04263853636079,0.103310331033103
0.0426798127754664,0.103410341034104
0.0427210891901428,0.103510351035104
0.0427623656048194,0.103610361036104
0.0428036420194958,0.103710371037104
0.0428449184341723,0.103810381038104
0.0428861948488487,0.103910391039104
0.0429274712635253,0.104010401040104
0.0429687476782017,0.104110411041104
0.0430100240928781,0.104210421042104
0.0430513005075546,0.104310431043104
0.0430925769222311,0.104410441044105
0.0431338533369076,0.104510451045105
0.043175129751584,0.104610461046105
0.0432164061662604,0.104710471047105
0.043257682580937,0.104810481048105
0.0432989589956134,0.104910491049105
0.0433402354102899,0.105010501050105
0.0433815118249663,0.105110511051105
0.0434227882396429,0.105210521052105
0.0434640646543193,0.105310531053106
0.0435053410689957,0.105410541054106
0.0435466174836722,0.105510551055106
0.0435878938983487,0.105610561056106
0.0436291703130252,0.105710571057106
0.0436704467277016,0.105810581058106
0.043711723142378,0.105910591059106
0.0437529995570546,0.106010601060106
0.043794275971731,0.106110611061106
0.0438355523864075,0.106210621062106
0.0438768288010839,0.106310631063106
0.0439181052157605,0.106410641064107
0.0439593816304369,0.106510651065107
0.0440006580451133,0.106610661066107
0.0440419344597898,0.106710671067107
0.0440832108744663,0.106810681068107
0.0441244872891428,0.106910691069107
0.0441657637038192,0.107010701070107
0.0442070401184956,0.107110711071107
0.0442483165331722,0.107210721072107
0.0442895929478486,0.107310731073108
0.0443308693625251,0.107410741074108
0.0443721457772015,0.107510751075108
0.044413422191878,0.107610761076108
0.0444546986065545,0.107710771077108
0.0444959750212309,0.107810781078108
0.0445372514359074,0.107910791079108
0.0445785278505839,0.108010801080108
0.0446198042652604,0.108110811081108
0.0446610806799368,0.108210821082108
0.0447023570946132,0.108310831083108
0.0447436335092898,0.108410841084109
0.0447849099239662,0.108510851085109
0.0448261863386427,0.108610861086109
0.0448674627533191,0.108710871087109
0.0449087391679956,0.108810881088109
0.0449500155826721,0.108910891089109
0.0449912919973485,0.109010901090109
0.045032568412025,0.109110911091109
0.0450738448267015,0.10921092109211
0.045115121241378,0.10931093109311
0.0451563976560544,0.10941094109411
0.0451976740707308,0.10951095109511
0.0452389504854074,0.10961096109611
0.0452802269000838,0.10971097109711
0.0453215033147603,0.10981098109811
0.0453627797294367,0.10991099109911
0.0454040561441132,0.11001100110011
0.0454453325587897,0.11011101110111
0.0454866089734661,0.11021102110211
0.0455278853881426,0.11031103110311
0.0455691618028191,0.110411041104111
0.0456104382174956,0.110511051105111
0.045651714632172,0.110611061106111
0.0456929910468484,0.110711071107111
0.045734267461525,0.110811081108111
0.0457755438762014,0.110911091109111
0.0458168202908779,0.111011101110111
0.0458580967055543,0.111111111111111
0.0458993731202308,0.111211121112111
0.0459406495349073,0.111311131113112
0.0459819259495837,0.111411141114112
0.0460232023642602,0.111511151115112
0.0460644787789367,0.111611161116112
0.0461057551936132,0.111711171117112
0.0461470316082896,0.111811181118112
0.046188308022966,0.111911191119112
0.0462295844376426,0.112011201120112
0.046270860852319,0.112111211121112
0.0463121372669955,0.112211221122112
0.0463534136816719,0.112311231123112
0.0463946900963484,0.112411241124113
0.0464359665110249,0.112511251125113
0.0464772429257013,0.112611261126113
0.0465185193403778,0.112711271127113
0.0465597957550543,0.112811281128113
0.0466010721697308,0.112911291129113
0.0466423485844072,0.113011301130113
0.0466836249990836,0.113111311131113
0.0467249014137602,0.113211321132113
0.0467661778284366,0.113311331133114
0.0468074542431131,0.113411341134114
0.0468487306577895,0.113511351135114
0.046890007072466,0.113611361136114
0.0469312834871425,0.113711371137114
0.0469725599018189,0.113811381138114
0.0470138363164954,0.113911391139114
0.0470551127311719,0.114011401140114
0.0470963891458483,0.114111411141114
0.0471376655605248,0.114211421142114
0.0471789419752012,0.114311431143114
0.0472202183898778,0.114411441144115
0.0472614948045542,0.114511451145115
0.0473027712192307,0.114611461146115
0.0473440476339071,0.114711471147115
0.0473853240485836,0.114811481148115
0.0474266004632601,0.114911491149115
0.0474678768779365,0.115011501150115
0.047509153292613,0.115111511151115
0.0475504297072895,0.115211521152115
0.0475917061219659,0.115311531153116
0.0476329825366424,0.115411541154116
0.0476742589513188,0.115511551155116
0.0477155353659954,0.115611561156116
0.0477568117806718,0.115711571157116
0.0477980881953483,0.115811581158116
0.0478393646100247,0.115911591159116
0.0478806410247012,0.116011601160116
0.0479219174393777,0.116111611161116
0.0479631938540541,0.116211621162116
0.0480044702687306,0.116311631163116
0.0480457466834071,0.116411641164117
0.0480870230980835,0.116511651165117
0.04812829951276,0.116611661166117
0.0481695759274364,0.116711671167117
0.048210852342113,0.116811681168117
0.0482521287567894,0.116911691169117
0.0482934051714659,0.117011701170117
0.0483346815861423,0.117111711171117
0.0483759580008188,0.117211721172117
0.0484172344154953,0.117311731173117
0.0484585108301717,0.117411741174118
0.0484997872448482,0.117511751175118
0.0485410636595247,0.117611761176118
0.0485823400742011,0.117711771177118
0.0486236164888776,0.117811781178118
0.048664892903554,0.117911791179118
0.0487061693182306,0.118011801180118
0.048747445732907,0.118111811181118
0.0487887221475835,0.118211821182118
0.0488299985622599,0.118311831183118
0.0488712749769364,0.118411841184119
0.0489125513916129,0.118511851185119
0.0489538278062893,0.118611861186119
0.0489951042209658,0.118711871187119
0.0490363806356423,0.118811881188119
0.0490776570503187,0.118911891189119
0.0491189334649952,0.119011901190119
0.0491602098796716,0.119111911191119
0.0492014862943482,0.119211921192119
0.0492427627090246,0.119311931193119
0.0492840391237011,0.11941194119412
0.0493253155383775,0.11951195119512
0.049366591953054,0.11961196119612
0.0494078683677305,0.11971197119712
0.0494491447824069,0.11981198119812
0.0494904211970834,0.11991199119912
0.0495316976117599,0.12001200120012
0.0495729740264363,0.12011201120112
0.0496142504411128,0.12021202120212
0.0496555268557892,0.12031203120312
0.0496968032704658,0.120412041204121
0.0497380796851422,0.120512051205121
0.0497793560998187,0.120612061206121
0.0498206325144951,0.120712071207121
0.0498619089291716,0.120812081208121
0.0499031853438481,0.120912091209121
0.0499444617585245,0.121012101210121
0.049985738173201,0.121112111211121
0.0500270145878774,0.121212121212121
0.0500682910025539,0.121312131213121
0.0501095674172304,0.121412141214121
0.0501508438319068,0.121512151215122
0.0501921202465834,0.121612161216122
0.0502333966612598,0.121712171217122
0.0502746730759362,0.121812181218122
0.0503159494906127,0.121912191219122
0.0503572259052892,0.122012201220122
0.0503985023199657,0.122112211221122
0.0504397787346421,0.122212221222122
0.0504810551493186,0.122312231223122
0.0505223315639951,0.122412241224123
0.0505636079786715,0.122512251225123
0.050604884393348,0.122612261226123
0.0506461608080244,0.122712271227123
0.050687437222701,0.122812281228123
0.0507287136373774,0.122912291229123
0.0507699900520538,0.123012301230123
0.0508112664667303,0.123112311231123
0.0508525428814068,0.123212321232123
0.0508938192960833,0.123312331233123
0.0509350957107597,0.123412341234123
0.0509763721254362,0.123512351235124
0.0510176485401127,0.123612361236124
0.0510589249547891,0.123712371237124
0.0511002013694656,0.123812381238124
0.051141477784142,0.123912391239124
0.0511827541988186,0.124012401240124
0.051224030613495,0.124112411241124
0.0512653070281714,0.124212421242124
0.0513065834428479,0.124312431243124
0.0513478598575244,0.124412441244125
0.0513891362722009,0.124512451245125
0.0514304126868773,0.124612461246125
0.0514716891015538,0.124712471247125
0.0515129655162303,0.124812481248125
0.0515542419309067,0.124912491249125
0.0515955183455832,0.125012501250125
0.0516367947602596,0.125112511251125
0.0516780711749362,0.125212521252125
0.0517193475896126,0.125312531253125
0.051760624004289,0.125412541254125
0.0518019004189655,0.125512551255126
0.051843176833642,0.125612561256126
0.0518844532483185,0.125712571257126
0.0519257296629949,0.125812581258126
0.0519670060776714,0.125912591259126
0.0520082824923478,0.126012601260126
0.0520495589070243,0.126112611261126
0.0520908353217008,0.126212621262126
0.0521321117363772,0.126312631263126
0.0521733881510538,0.126412641264127
0.0522146645657302,0.126512651265127
0.0522559409804066,0.126612661266127
0.0522972173950831,0.126712671267127
0.0523384938097596,0.126812681268127
0.0523797702244361,0.126912691269127
0.0524210466391125,0.127012701270127
0.052462323053789,0.127112711271127
0.0525035994684655,0.127212721272127
0.0525448758831419,0.127312731273127
0.0525861522978184,0.127412741274127
0.0526274287124948,0.127512751275128
0.0526687051271713,0.127612761276128
0.0527099815418478,0.127712771277128
0.0527512579565242,0.127812781278128
0.0527925343712007,0.127912791279128
0.0528338107858772,0.128012801280128
0.0528750872005537,0.128112811281128
0.0529163636152301,0.128212821282128
0.0529576400299065,0.128312831283128
0.0529989164445831,0.128412841284129
0.0530401928592595,0.128512851285129
0.053081469273936,0.128612861286129
0.0531227456886124,0.128712871287129
0.053164022103289,0.128812881288129
0.0532052985179654,0.128912891289129
0.0532465749326418,0.129012901290129
0.0532878513473183,0.129112911291129
0.0533291277619947,0.129212921292129
0.0533704041766713,0.129312931293129
0.0534116805913477,0.12941294129413
0.0534529570060241,0.12951295129513
0.0534942334207007,0.12961296129613
0.0535355098353771,0.12971297129713
0.0535767862500536,0.12981298129813
0.05361806266473,0.12991299129913
0.0536593390794065,0.13001300130013
0.053700615494083,0.13011301130113
0.0537418919087594,0.13021302130213
0.0537831683234359,0.13031303130313
0.0538244447381124,0.130413041304131
0.0538657211527889,0.130513051305131
0.0539069975674653,0.130613061306131
0.0539482739821417,0.130713071307131
0.0539895503968182,0.130813081308131
0.0540308268114947,0.130913091309131
0.0540721032261712,0.131013101310131
0.0541133796408476,0.131113111311131
0.0541546560555242,0.131213121312131
0.0541959324702006,0.131313131313131
0.054237208884877,0.131413141314132
0.0542784852995535,0.131513151315132
0.0543197617142299,0.131613161316132
0.0543610381289065,0.131713171317132
0.0544023145435829,0.131813181318132
0.0544435909582593,0.131913191319132
0.0544848673729359,0.132013201320132
0.0545261437876123,0.132113211321132
0.0545674202022888,0.132213221322132
0.0546086966169652,0.132313231323132
0.0546499730316418,0.132413241324133
0.0546912494463182,0.132513251325133
0.0547325258609946,0.132613261326133
0.0547738022756711,0.132713271327133
0.0548150786903475,0.132813281328133
0.0548563551050241,0.132913291329133
0.0548976315197005,0.133013301330133
0.0549389079343769,0.133113311331133
0.0549801843490534,0.133213321332133
0.0550214607637299,0.133313331333134
0.0550627371784064,0.133413341334134
0.0551040135930828,0.133513351335134
0.0551452900077594,0.133613361336134
0.0551865664224358,0.133713371337134
0.0552278428371122,0.133813381338134
0.0552691192517887,0.133913391339134
0.0553103956664651,0.134013401340134
0.0553516720811417,0.134113411341134
0.0553929484958181,0.134213421342134
0.0554342249104945,0.134313431343134
0.055475501325171,0.134413441344134
0.0555167777398475,0.134513451345135
0.055558054154524,0.134613461346135
0.0555993305692004,0.134713471347135
0.0556406069838769,0.134813481348135
0.0556818833985534,0.134913491349135
0.0557231598132298,0.135013501350135
0.0557644362279063,0.135113511351135
0.0558057126425828,0.135213521352135
0.0558469890572593,0.135313531353136
0.0558882654719357,0.135413541354136
0.0559295418866121,0.135513551355136
0.0559708183012886,0.135613561356136
0.0560120947159651,0.135713571357136
0.0560533711306416,0.135813581358136
0.056094647545318,0.135913591359136
0.0561359239599946,0.136013601360136
0.056177200374671,0.136113611361136
0.0562184767893474,0.136213621362136
0.0562597532040239,0.136313631363136
0.0563010296187003,0.136413641364136
0.0563423060333769,0.136513651365137
0.0563835824480533,0.136613661366137
0.0564248588627297,0.136713671367137
0.0564661352774062,0.136813681368137
0.0565074116920827,0.136913691369137
0.0565486881067592,0.137013701370137
0.0565899645214356,0.137113711371137
0.056631240936112,0.137213721372137
0.0566725173507886,0.137313731373138
0.056713793765465,0.137413741374138
0.0567550701801415,0.137513751375138
0.056796346594818,0.137613761376138
0.0568376230094945,0.137713771377138
0.0568788994241709,0.137813781378138
0.0569201758388473,0.137913791379138
0.0569614522535238,0.138013801380138
0.0570027286682003,0.138113811381138
0.0570440050828768,0.138213821382138
0.0570852814975532,0.138313831383138
0.0571265579122296,0.138413841384138
0.0571678343269062,0.138513851385139
0.0572091107415826,0.138613861386139
0.0572503871562591,0.138713871387139
0.0572916635709355,0.138813881388139
0.0573329399856121,0.138913891389139
0.0573742164002885,0.139013901390139
0.0574154928149649,0.139113911391139
0.0574567692296415,0.13921392139214
0.0574980456443179,0.13931393139314
0.0575393220589944,0.13941394139414
0.0575805984736708,0.13951395139514
0.0576218748883472,0.13961396139614
0.0576631513030238,0.13971397139714
0.0577044277177002,0.13981398139814
0.0577457041323767,0.13991399139914
0.0577869805470531,0.14001400140014
0.0578282569617297,0.14011401140114
0.0578695333764061,0.14021402140214
0.0579108097910825,0.14031403140314
0.057952086205759,0.14041404140414
0.0579933626204355,0.140514051405141
0.058034639035112,0.140614061406141
0.0580759154497884,0.140714071407141
0.058117191864465,0.140814081408141
0.0581584682791414,0.140914091409141
0.0581997446938178,0.141014101410141
0.0582410211084943,0.141114111411141
0.0582822975231707,0.141214121412141
0.0583235739378473,0.141314131413142
0.0583648503525237,0.141414141414142
0.0584061267672001,0.141514151415142
0.0584474031818767,0.141614161416142
0.0584886795965531,0.141714171417142
0.0585299560112296,0.141814181418142
0.058571232425906,0.141914191419142
0.0586125088405824,0.142014201420142
0.058653785255259,0.142114211421142
0.0586950616699354,0.142214221422142
0.0587363380846119,0.142314231423142
0.0587776144992883,0.142414241424142
0.0588188909139649,0.142514251425143
0.0588601673286413,0.142614261426143
0.0589014437433177,0.142714271427143
0.0589427201579942,0.142814281428143
0.0589839965726707,0.142914291429143
0.0590252729873472,0.143014301430143
0.0590665494020236,0.143114311431143
0.0591078258167002,0.143214321432144
0.0591491022313766,0.143314331433144
0.059190378646053,0.143414341434144
0.0592316550607295,0.143514351435144
0.0592729314754059,0.143614361436144
0.0593142078900825,0.143714371437144
0.0593554843047589,0.143814381438144
0.0593967607194353,0.143914391439144
0.0594380371341118,0.144014401440144
0.0594793135487883,0.144114411441144
0.0595205899634648,0.144214421442144
0.0595618663781412,0.144314431443144
0.0596031427928176,0.144414441444144
0.0596444192074942,0.144514451445145
0.0596856956221706,0.144614461446145
0.0597269720368471,0.144714471447145
0.0597682484515236,0.144814481448145
0.0598095248662001,0.144914491449145
0.0598508012808765,0.145014501450145
0.0598920776955529,0.145114511451145
0.0599333541102294,0.145214521452145
0.0599746305249059,0.145314531453146
0.0600159069395824,0.145414541454146
0.0600571833542588,0.145514551455146
0.0600984597689352,0.145614561456146
0.0601397361836118,0.145714571457146
0.0601810125982882,0.145814581458146
0.0602222890129647,0.145914591459146
0.0602635654276411,0.146014601460146
0.0603048418423177,0.146114611461146
0.0603461182569941,0.146214621462146
0.0603873946716705,0.146314631463146
0.060428671086347,0.146414641464146
0.0604699475010235,0.146514651465147
0.0605112239157,0.146614661466147
0.0605525003303764,0.146714671467147
0.0605937767450528,0.146814681468147
0.0606350531597294,0.146914691469147
0.0606763295744058,0.147014701470147
0.0607176059890823,0.147114711471147
0.0607588824037588,0.147214721472148
0.0608001588184353,0.147314731473148
0.0608414352331117,0.147414741474148
0.0608827116477881,0.147514751475148
0.0609239880624646,0.147614761476148
0.0609652644771411,0.147714771477148
0.0610065408918176,0.147814781478148
0.061047817306494,0.147914791479148
0.0610890937211704,0.148014801480148
0.061130370135847,0.148114811481148
0.0611716465505234,0.148214821482148
0.0612129229651999,0.148314831483148
0.0612541993798763,0.148414841484148
0.0612954757945529,0.148514851485149
0.0613367522092293,0.148614861486149
0.0613780286239057,0.148714871487149
0.0614193050385823,0.148814881488149
0.0614605814532587,0.148914891489149
0.0615018578679352,0.149014901490149
0.0615431342826116,0.149114911491149
0.061584410697288,0.149214921492149
0.0616256871119646,0.14931493149315
0.061666963526641,0.14941494149415
0.0617082399413175,0.14951495149515
0.0617495163559939,0.14961496149615
0.0617907927706705,0.14971497149715
0.0618320691853469,0.14981498149815
0.0618733456000233,0.14991499149915
0.0619146220146998,0.15001500150015
0.0619558984293763,0.15011501150115
0.0619971748440528,0.15021502150215
0.0620384512587292,0.15031503150315
0.0620797276734056,0.15041504150415
0.0621210040880822,0.150515051505151
0.0621622805027586,0.150615061506151
0.0622035569174351,0.150715071507151
0.0622448333321115,0.150815081508151
0.0622861097467881,0.150915091509151
0.0623273861614645,0.151015101510151
0.0623686625761409,0.151115111511151
0.0624099389908174,0.151215121512151
0.0624512154054939,0.151315131513152
0.0624924918201704,0.151415141514152
0.0625337682348468,0.151515151515152
0.0625750446495232,0.151615161516152
0.0626163210641998,0.151715171517152
0.0626575974788762,0.151815181518152
0.0626988738935527,0.151915191519152
0.0627401503082292,0.152015201520152
0.0627814267229057,0.152115211521152
0.0628227031375821,0.152215221522152
0.0628639795522585,0.152315231523152
0.062905255966935,0.152415241524152
0.0629465323816115,0.152515251525153
0.062987808796288,0.152615261526153
0.0630290852109644,0.152715271527153
0.0630703616256408,0.152815281528153
0.0631116380403174,0.152915291529153
0.0631529144549938,0.153015301530153
0.0631941908696703,0.153115311531153
0.0632354672843467,0.153215321532153
0.0632767436990233,0.153315331533154
0.0633180201136997,0.153415341534154
0.0633592965283761,0.153515351535154
0.0634005729430526,0.153615361536154
0.0634418493577291,0.153715371537154
0.0634831257724056,0.153815381538154
0.063524402187082,0.153915391539154
0.0635656786017584,0.154015401540154
0.063606955016435,0.154115411541154
0.0636482314311114,0.154215421542154
0.0636895078457879,0.154315431543154
0.0637307842604644,0.154415441544155
0.0637720606751409,0.154515451545155
0.0638133370898173,0.154615461546155
0.0638546135044937,0.154715471547155
0.0638958899191702,0.154815481548155
0.0639371663338467,0.154915491549155
0.0639784427485232,0.155015501550155
0.0640197191631996,0.155115511551155
0.064060995577876,0.155215521552155
0.0641022719925526,0.155315531553155
0.064143548407229,0.155415541554156
0.0641848248219055,0.155515551555156
0.0642261012365819,0.155615561556156
0.0642673776512585,0.155715571557156
0.0643086540659349,0.155815581558156
0.0643499304806113,0.155915591559156
0.0643912068952879,0.156015601560156
0.0644324833099643,0.156115611561156
0.0644737597246408,0.156215621562156
0.0645150361393172,0.156315631563156
0.0645563125539936,0.156415641564156
0.0645975889686702,0.156515651565157
0.0646388653833466,0.156615661566157
0.0646801417980231,0.156715671567157
0.0647214182126995,0.156815681568157
0.064762694627376,0.156915691569157
0.0648039710420525,0.157015701570157
0.0648452474567289,0.157115711571157
0.0648865238714054,0.157215721572157
0.0649278002860819,0.157315731573157
0.0649690767007584,0.157415741574158
0.0650103531154348,0.157515751575158
0.0650516295301112,0.157615761576158
0.0650929059447878,0.157715771577158
0.0651341823594642,0.157815781578158
0.0651754587741407,0.157915791579158
0.0652167351888171,0.158015801580158
0.0652580116034936,0.158115811581158
0.0652992880181701,0.158215821582158
0.0653405644328465,0.158315831583158
0.065381840847523,0.158415841584158
0.0654231172621995,0.158515851585159
0.065464393676876,0.158615861586159
0.0655056700915524,0.158715871587159
0.0655469465062288,0.158815881588159
0.0655882229209054,0.158915891589159
0.0656294993355818,0.159015901590159
0.0656707757502583,0.159115911591159
0.0657120521649347,0.159215921592159
0.0657533285796112,0.159315931593159
0.0657946049942877,0.15941594159416
0.0658358814089641,0.15951595159516
0.0658771578236406,0.15961596159616
0.0659184342383171,0.15971597159716
0.0659597106529936,0.15981598159816
0.06600098706767,0.15991599159916
0.0660422634823464,0.16001600160016
0.066083539897023,0.16011601160116
0.0661248163116994,0.16021602160216
0.0661660927263759,0.16031603160316
0.0662073691410523,0.16041604160416
0.0662486455557288,0.160516051605161
0.0662899219704053,0.160616061606161
0.0663311983850817,0.160716071607161
0.0663724747997582,0.160816081608161
0.0664137512144347,0.160916091609161
0.0664550276291112,0.161016101610161
0.0664963040437876,0.161116111611161
0.066537580458464,0.161216121612161
0.0665788568731406,0.161316131613161
0.066620133287817,0.161416141614162
0.0666614097024935,0.161516151615162
0.0667026861171699,0.161616161616162
0.0667439625318464,0.161716171617162
0.0667852389465229,0.161816181618162
0.0668265153611993,0.161916191619162
0.0668677917758758,0.162016201620162
0.0669090681905523,0.162116211621162
0.0669503446052288,0.162216221622162
0.0669916210199052,0.162316231623162
0.0670328974345816,0.162416241624162
0.0670741738492582,0.162516251625163
0.0671154502639346,0.162616261626163
0.0671567266786111,0.162716271627163
0.0671980030932875,0.162816281628163
0.067239279507964,0.162916291629163
0.0672805559226405,0.163016301630163
0.0673218323373169,0.163116311631163
0.0673631087519934,0.163216321632163
0.0674043851666699,0.163316331633164
0.0674456615813464,0.163416341634164
0.0674869379960228,0.163516351635164
0.0675282144106992,0.163616361636164
0.0675694908253758,0.163716371637164
0.0676107672400522,0.163816381638164
0.0676520436547287,0.163916391639164
0.0676933200694051,0.164016401640164
0.0677345964840816,0.164116411641164
0.0677758728987581,0.164216421642164
0.0678171493134345,0.164316431643164
0.067858425728111,0.164416441644164
0.0678997021427875,0.164516451645165
0.0679409785574639,0.164616461646165
0.0679822549721404,0.164716471647165
0.0680235313868168,0.164816481648165
0.0680648078014934,0.164916491649165
0.0681060842161698,0.165016501650165
0.0681473606308463,0.165116511651165
0.0681886370455227,0.165216521652165
0.0682299134601992,0.165316531653166
0.0682711898748757,0.165416541654166
0.0683124662895521,0.165516551655166
0.0683537427042286,0.165616561656166
0.0683950191189051,0.165716571657166
0.0684362955335815,0.165816581658166
0.068477571948258,0.165916591659166
0.0685188483629344,0.166016601660166
0.068560124777611,0.166116611661166
0.0686014011922874,0.166216621662166
0.0686426776069639,0.166316631663166
0.0686839540216403,0.166416641664166
0.0687252304363168,0.166516651665167
0.0687665068509933,0.166616661666167
0.0688077832656697,0.166716671667167
0.0688490596803462,0.166816681668167
0.0688903360950227,0.166916691669167
0.0689316125096991,0.167016701670167
0.0689728889243756,0.167116711671167
0.069014165339052,0.167216721672167
0.0690554417537286,0.167316731673168
0.069096718168405,0.167416741674168
0.0691379945830815,0.167516751675168
0.0691792709977579,0.167616761676168
0.0692205474124344,0.167716771677168
0.0692618238271109,0.167816781678168
0.0693031002417873,0.167916791679168
0.0693443766564638,0.168016801680168
0.0693856530711403,0.168116811681168
0.0694269294858167,0.168216821682168
0.0694682059004932,0.168316831683168
0.0695094823151696,0.168416841684168
0.0695507587298462,0.168516851685169
0.0695920351445226,0.168616861686169
0.0696333115591991,0.168716871687169
0.0696745879738755,0.168816881688169
0.069715864388552,0.168916891689169
0.0697571408032285,0.169016901690169
0.0697984172179049,0.169116911691169
0.0698396936325814,0.169216921692169
0.0698809700472579,0.16931693169317
0.0699222464619343,0.16941694169417
0.0699635228766108,0.16951695169517
0.0700047992912872,0.16961696169617
0.0700460757059638,0.16971697169717
0.0700873521206402,0.16981698169817
0.0701286285353167,0.16991699169917
0.0701699049499931,0.17001700170017
0.0702111813646696,0.17011701170117
0.0702524577793461,0.17021702170217
0.0702937341940225,0.17031703170317
0.070335010608699,0.17041704170417
0.0703762870233755,0.170517051705171
0.0704175634380519,0.170617061706171
0.0704588398527284,0.170717071707171
0.0705001162674048,0.170817081708171
0.0705413926820814,0.170917091709171
0.0705826690967578,0.171017101710171
0.0706239455114342,0.171117111711171
0.0706652219261107,0.171217121712171
0.0707064983407872,0.171317131713172
0.0707477747554637,0.171417141714172
0.0707890511701401,0.171517151715172
0.0708303275848166,0.171617161716172
0.0708716039994931,0.171717171717172
0.0709128804141695,0.171817181718172
0.070954156828846,0.171917191719172
0.0709954332435224,0.172017201720172
0.071036709658199,0.172117211721172
0.0710779860728754,0.172217221722172
0.0711192624875518,0.172317231723172
0.0711605389022283,0.172417241724172
0.0712018153169048,0.172517251725173
0.0712430917315813,0.172617261726173
0.0712843681462577,0.172717271727173
0.0713256445609342,0.172817281728173
0.0713669209756107,0.172917291729173
0.0714081973902871,0.173017301730173
0.0714494738049636,0.173117311731173
0.07149075021964,0.173217321732173
0.0715320266343165,0.173317331733173
0.071573303048993,0.173417341734174
0.0716145794636694,0.173517351735174
0.0716558558783459,0.173617361736174
0.0716971322930224,0.173717371737174
0.0717384087076989,0.173817381738174
0.0717796851223753,0.173917391739174
0.0718209615370518,0.174017401740174
0.0718622379517283,0.174117411741174
0.0719035143664047,0.174217421742174
0.0719447907810812,0.174317431743174
0.0719860671957576,0.174417441744174
0.0720273436104342,0.174517451745175
0.0720686200251106,0.174617461746175
0.072109896439787,0.174717471747175
0.0721511728544635,0.174817481748175
0.07219244926914,0.174917491749175
0.0722337256838165,0.175017501750175
0.0722750020984929,0.175117511751175
0.0723162785131694,0.175217521752175
0.0723575549278459,0.175317531753176
0.0723988313425223,0.175417541754176
0.0724401077571988,0.175517551755176
0.0724813841718752,0.175617561756176
0.0725226605865518,0.175717571757176
0.0725639370012282,0.175817581758176
0.0726052134159046,0.175917591759176
0.0726464898305811,0.176017601760176
0.0726877662452576,0.176117611761176
0.0727290426599341,0.176217621762176
0.0727703190746105,0.176317631763176
0.072811595489287,0.176417641764176
0.0728528719039635,0.176517651765177
0.0728941483186399,0.176617661766177
0.0729354247333164,0.176717671767177
0.0729767011479928,0.176817681768177
0.0730179775626694,0.176917691769177
0.0730592539773458,0.177017701770177
0.0731005303920222,0.177117711771177
0.0731418068066987,0.177217721772177
0.0731830832213751,0.177317731773177
0.0732243596360517,0.177417741774178
0.0732656360507281,0.177517751775178
0.0733069124654046,0.177617761776178
0.0733481888800811,0.177717771777178
0.0733894652947575,0.177817781778178
0.073430741709434,0.177917791779178
0.0734720181241104,0.178017801780178
0.073513294538787,0.178117811781178
0.0735545709534634,0.178217821782178
0.0735958473681398,0.178317831783178
0.0736371237828163,0.178417841784178
0.0736784001974928,0.178517851785179
0.0737196766121693,0.178617861786179
0.0737609530268457,0.178717871787179
0.0738022294415221,0.178817881788179
0.0738435058561986,0.178917891789179
0.0738847822708751,0.179017901790179
0.0739260586855516,0.179117911791179
0.073967335100228,0.179217921792179
0.0740086115149046,0.17931793179318
0.074049887929581,0.17941794179418
0.0740911643442574,0.17951795179518
0.0741324407589339,0.17961796179618
0.0741737171736104,0.17971797179718
0.0742149935882869,0.17981798179818
0.0742562700029633,0.17991799179918
0.0742975464176397,0.18001800180018
0.0743388228323163,0.18011801180118
0.0743800992469927,0.18021802180218
0.0744213756616692,0.18031803180318
0.0744626520763456,0.18041804180418
0.0745039284910222,0.180518051805181
0.0745452049056986,0.180618061806181
0.074586481320375,0.180718071807181
0.0746277577350515,0.180818081808181
0.074669034149728,0.180918091809181
0.0747103105644045,0.181018101810181
0.0747515869790809,0.181118111811181
0.0747928633937573,0.181218121812181
0.0748341398084338,0.181318131813181
0.0748754162231103,0.181418141814182
0.0749166926377868,0.181518151815182
0.0749579690524632,0.181618161816182
0.0749992454671398,0.181718171817182
0.0750405218818162,0.181818181818182
0.0750817982964926,0.181918191819182
0.0751230747111691,0.182018201820182
0.0751643511258456,0.182118211821182
0.0752056275405221,0.182218221822182
0.0752469039551985,0.182318231823182
0.0752881803698749,0.182418241824182
0.0753294567845515,0.182518251825183
0.0753707331992279,0.182618261826183
0.0754120096139044,0.182718271827183
0.0754532860285808,0.182818281828183
0.0754945624432573,0.182918291829183
0.0755358388579338,0.183018301830183
0.0755771152726102,0.183118311831183
0.0756183916872867,0.183218321832183
0.0756596681019632,0.183318331833184
0.0757009445166397,0.183418341834184
0.0757422209313161,0.183518351835184
0.0757834973459925,0.183618361836184
0.0758247737606691,0.183718371837184
0.0758660501753455,0.183818381838184
0.075907326590022,0.183918391839184
0.0759486030046984,0.184018401840184
0.075989879419375,0.184118411841184
0.0760311558340514,0.184218421842184
0.0760724322487278,0.184318431843184
0.0761137086634043,0.184418441844184
0.0761549850780807,0.184518451845184
0.0761962614927573,0.184618461846185
0.0762375379074337,0.184718471847185
0.0762788143221101,0.184818481848185
0.0763200907367867,0.184918491849185
0.0763613671514631,0.185018501850185
0.0764026435661396,0.185118511851185
0.076443919980816,0.185218521852185
0.0764851963954926,0.185318531853186
0.076526472810169,0.185418541854186
0.0765677492248454,0.185518551855186
0.0766090256395219,0.185618561856186
0.0766503020541984,0.185718571857186
0.0766915784688749,0.185818581858186
0.0767328548835513,0.185918591859186
0.0767741312982277,0.186018601860186
0.0768154077129042,0.186118611861186
0.0768566841275807,0.186218621862186
0.0768979605422572,0.186318631863186
0.0769392369569336,0.186418641864186
0.0769805133716102,0.186518651865187
0.0770217897862866,0.186618661866187
0.077063066200963,0.186718671867187
0.0771043426156395,0.186818681868187
0.0771456190303159,0.186918691869187
0.0771868954449925,0.187018701870187
0.0772281718596689,0.187118711871187
0.0772694482743453,0.187218721872187
0.0773107246890219,0.187318731873188
0.0773520011036983,0.187418741874188
0.0773932775183748,0.187518751875188
0.0774345539330512,0.187618761876188
0.0774758303477278,0.187718771877188
0.0775171067624042,0.187818781878188
0.0775583831770806,0.187918791879188
0.0775996595917571,0.188018801880188
0.0776409360064336,0.188118811881188
0.0776822124211101,0.188218821882188
0.0777234888357865,0.188318831883188
0.0777647652504629,0.188418841884188
0.0778060416651394,0.188518851885188
0.0778473180798159,0.188618861886189
0.0778885944944924,0.188718871887189
0.0779298709091688,0.188818881888189
0.0779711473238454,0.188918891889189
0.0780124237385218,0.189018901890189
0.0780537001531982,0.189118911891189
0.0780949765678747,0.189218921892189
0.0781362529825512,0.18931893189319
0.0781775293972277,0.18941894189419
0.0782188058119041,0.18951895189519
0.0782600822265805,0.18961896189619
0.0783013586412571,0.18971897189719
0.0783426350559335,0.18981898189819
0.07838391147061,0.18991899189919
0.0784251878852864,0.19001900190019
0.0784664642999628,0.19011901190119
0.0785077407146394,0.19021902190219
0.0785490171293158,0.19031903190319
0.0785902935439923,0.19041904190419
0.0786315699586688,0.190519051905191
0.0786728463733453,0.190619061906191
0.0787141227880217,0.190719071907191
0.0787553992026981,0.190819081908191
0.0787966756173746,0.190919091909191
0.0788379520320511,0.191019101910191
0.0788792284467276,0.191119111911191
0.078920504861404,0.191219121912191
0.0789617812760806,0.191319131913192
0.079003057690757,0.191419141914192
0.0790443341054334,0.191519151915192
0.0790856105201099,0.191619161916192
0.0791268869347863,0.191719171917192
0.0791681633494629,0.191819181918192
0.0792094397641393,0.191919191919192
0.0792507161788157,0.192019201920192
0.0792919925934923,0.192119211921192
0.0793332690081687,0.192219221922192
0.0793745454228452,0.192319231923192
0.0794158218375216,0.192419241924192
0.079457098252198,0.192519251925192
0.0794983746668746,0.192619261926193
0.079539651081551,0.192719271927193
0.0795809274962275,0.192819281928193
0.079622203910904,0.192919291929193
0.0796634803255805,0.193019301930193
0.0797047567402569,0.193119311931193
0.0797460331549333,0.193219321932193
0.0797873095696099,0.193319331933194
0.0798285859842863,0.193419341934194
0.0798698623989628,0.193519351935194
0.0799111388136392,0.193619361936194
0.0799524152283158,0.193719371937194
0.0799936916429922,0.193819381938194
0.0800349680576686,0.193919391939194
0.0800762444723451,0.194019401940194
0.0801175208870215,0.194119411941194
0.0801587973016981,0.194219421942194
0.0802000737163745,0.194319431943194
0.0802413501310509,0.194419441944194
0.0802826265457275,0.194519451945195
0.0803239029604039,0.194619461946195
0.0803651793750804,0.194719471947195
0.0804064557897568,0.194819481948195
0.0804477322044332,0.194919491949195
0.0804890086191098,0.195019501950195
0.0805302850337862,0.195119511951195
0.0805715614484627,0.195219521952195
0.0806128378631392,0.195319531953196
0.0806541142778157,0.195419541954196
0.0806953906924921,0.195519551955196
0.0807366671071685,0.195619561956196
0.080777943521845,0.195719571957196
0.0808192199365215,0.195819581958196
0.080860496351198,0.195919591959196
0.0809017727658744,0.196019601960196
0.080943049180551,0.196119611961196
0.0809843255952274,0.196219621962196
0.0810256020099038,0.196319631963196
0.0810668784245803,0.196419641964196
0.0811081548392567,0.196519651965196
0.0811494312539333,0.196619661966197
0.0811907076686097,0.196719671967197
0.0812319840832861,0.196819681968197
0.0812732604979627,0.196919691969197
0.0813145369126391,0.197019701970197
0.0813558133273156,0.197119711971197
0.081397089741992,0.197219721972197
0.0814383661566684,0.197319731973197
0.081479642571345,0.197419741974198
0.0815209189860214,0.197519751975198
0.0815621954006979,0.197619761976198
0.0816034718153744,0.197719771977198
0.0816447482300509,0.197819781978198
0.0816860246447273,0.197919791979198
0.0817273010594037,0.198019801980198
0.0817685774740802,0.198119811981198
0.0818098538887567,0.198219821982198
0.0818511303034332,0.198319831983198
0.0818924067181096,0.198419841984198
0.0819336831327862,0.198519851985199
0.0819749595474626,0.198619861986199
0.082016235962139,0.198719871987199
0.0820575123768155,0.198819881988199
0.0820987887914919,0.198919891989199
0.0821400652061685,0.199019901990199
0.0821813416208449,0.199119911991199
0.0822226180355213,0.199219921992199
0.0822638944501979,0.1993199319932
0.0823051708648743,0.1994199419942
0.0823464472795508,0.1995199519952
0.0823877236942272,0.1996199619962
0.0824290001089036,0.1997199719972
0.0824702765235802,0.1998199819982
0.0825115529382566,0.1999199919992
0.0825528293529331,0.2000200020002
0.0825941057676096,0.2001200120012
0.0826353821822861,0.2002200220022
0.0826766585969625,0.2003200320032
0.0827179350116389,0.2004200420042
0.0827592114263154,0.200520052005201
0.0828004878409919,0.200620062006201
0.0828417642556684,0.200720072007201
0.0828830406703448,0.200820082008201
0.0829243170850213,0.200920092009201
0.0829655934996978,0.201020102010201
0.0830068699143742,0.201120112011201
0.0830481463290507,0.201220122012201
0.0830894227437271,0.201320132013201
0.0831306991584037,0.201420142014202
0.0831719755730801,0.201520152015202
0.0832132519877565,0.201620162016202
0.0832545284024331,0.201720172017202
0.0832958048171095,0.201820182018202
0.083337081231786,0.201920192019202
0.0833783576464624,0.202020202020202
0.0834196340611388,0.202120212021202
0.0834609104758154,0.202220222022202
0.0835021868904918,0.202320232023202
0.0835434633051683,0.202420242024203
0.0835847397198448,0.202520252025203
0.0836260161345213,0.202620262026203
0.0836672925491977,0.202720272027203
0.0837085689638741,0.202820282028203
0.0837498453785506,0.202920292029203
0.0837911217932271,0.203020302030203
0.0838323982079036,0.203120312031203
0.08387367462258,0.203220322032203
0.0839149510372565,0.203320332033204
0.083956227451933,0.203420342034204
0.0839975038666094,0.203520352035204
0.0840387802812859,0.203620362036204
0.0840800566959623,0.203720372037204
0.0841213331106389,0.203820382038204
0.0841626095253153,0.203920392039204
0.0842038859399917,0.204020402040204
0.0842451623546683,0.204120412041204
0.0842864387693447,0.204220422042204
0.0843277151840212,0.204320432043204
0.0843689915986976,0.204420442044205
0.084410268013374,0.204520452045205
0.0844515444280506,0.204620462046205
0.084492820842727,0.204720472047205
0.0845340972574035,0.204820482048205
0.08457537367208,0.204920492049205
0.0846166500867565,0.205020502050205
0.0846579265014329,0.205120512051205
0.0846992029161093,0.205220522052205
0.0847404793307858,0.205320532053205
0.0847817557454623,0.205420542054206
0.0848230321601388,0.205520552055206
0.0848643085748152,0.205620562056206
0.0849055849894917,0.205720572057206
0.0849468614041682,0.205820582058206
0.0849881378188446,0.205920592059206
0.0850294142335211,0.206020602060206
0.0850706906481975,0.206120612061206
0.085111967062874,0.206220622062206
0.0851532434775505,0.206320632063206
0.0851945198922269,0.206420642064207
0.0852357963069035,0.206520652065207
0.0852770727215799,0.206620662066207
0.0853183491362564,0.206720672067207
0.0853596255509328,0.206820682068207
0.0854009019656092,0.206920692069207
0.0854421783802858,0.207020702070207
0.0854834547949622,0.207120712071207
0.0855247312096387,0.207220722072207
0.0855660076243152,0.207320732073208
0.0856072840389916,0.207420742074208
0.0856485604536681,0.207520752075208
0.0856898368683445,0.207620762076208
0.085731113283021,0.207720772077208
0.0857723896976975,0.207820782078208
0.085813666112374,0.207920792079208
0.0858549425270504,0.208020802080208
0.0858962189417268,0.208120812081208
0.0859374953564034,0.208220822082208
0.0859787717710798,0.208320832083208
0.0860200481857563,0.208420842084209
0.0860613246004327,0.208520852085209
0.0861026010151092,0.208620862086209
0.0861438774297857,0.208720872087209
0.0861851538444621,0.208820882088209
0.0862264302591387,0.208920892089209
0.0862677066738151,0.209020902090209
0.0863089830884916,0.209120912091209
0.086350259503168,0.209220922092209
0.0863915359178444,0.209320932093209
0.086432812332521,0.20942094209421
0.0864740887471974,0.20952095209521
0.0865153651618739,0.20962096209621
0.0865566415765504,0.20972097209721
0.0865979179912268,0.20982098209821
0.0866391944059033,0.20992099209921
0.0866804708205797,0.21002100210021
0.0867217472352562,0.21012101210121
0.0867630236499327,0.21022102210221
0.0868043000646092,0.21032103210321
0.0868455764792856,0.210421042104211
0.0868868528939621,0.210521052105211
0.0869281293086386,0.210621062106211
0.086969405723315,0.210721072107211
0.0870106821379915,0.210821082108211
0.0870519585526679,0.210921092109211
0.0870932349673444,0.211021102110211
0.0871345113820209,0.211121112111211
0.0871757877966973,0.211221122112211
0.0872170642113739,0.211321132113212
0.0872583406260503,0.211421142114212
0.0872996170407268,0.211521152115212
0.0873408934554032,0.211621162116212
0.0873821698700796,0.211721172117212
0.0874234462847562,0.211821182118212
0.0874647226994326,0.211921192119212
0.0875059991141091,0.212021202120212
0.0875472755287855,0.212121212121212
0.087588551943462,0.212221222122212
0.0876298283581385,0.212321232123212
0.0876711047728149,0.212421242124212
0.0877123811874914,0.212521252125213
0.0877536576021679,0.212621262126213
0.0877949340168444,0.212721272127213
0.0878362104315208,0.212821282128213
0.0878774868461973,0.212921292129213
0.0879187632608738,0.213021302130213
0.0879600396755502,0.213121312131213
0.0880013160902267,0.213221322132213
0.0880425925049031,0.213321332133213
0.0880838689195796,0.213421342134214
0.0881251453342561,0.213521352135214
0.0881664217489325,0.213621362136214
0.088207698163609,0.213721372137214
0.0882489745782855,0.213821382138214
0.0882902509929619,0.213921392139214
0.0883315274076384,0.214021402140214
0.0883728038223148,0.214121412141214
0.0884140802369914,0.214221422142214
0.0884553566516678,0.214321432143214
0.0884966330663443,0.214421442144214
0.0885379094810208,0.214521452145215
0.0885791858956972,0.214621462146215
0.0886204623103737,0.214721472147215
0.0886617387250501,0.214821482148215
0.0887030151397266,0.214921492149215
0.0887442915544031,0.215021502150215
0.0887855679690795,0.215121512151215
0.088826844383756,0.215221522152215
0.0888681207984325,0.215321532153216
0.088909397213109,0.215421542154216
0.0889506736277854,0.215521552155216
0.0889919500424619,0.215621562156216
0.0890332264571383,0.215721572157216
0.0890745028718148,0.215821582158216
0.0891157792864913,0.215921592159216
0.0891570557011677,0.216021602160216
0.0891983321158442,0.216121612161216
0.0892396085305207,0.216221622162216
0.0892808849451971,0.216321632163216
0.0893221613598736,0.216421642164216
0.08936343777455,0.216521652165217
0.0894047141892266,0.216621662166217
0.089445990603903,0.216721672167217
0.0894872670185795,0.216821682168217
0.089528543433256,0.216921692169217
0.0895698198479324,0.217021702170217
0.0896110962626089,0.217121712171217
0.0896523726772853,0.217221722172217
0.0896936490919618,0.217321732173217
0.0897349255066383,0.217421742174218
0.0897762019213147,0.217521752175218
0.0898174783359912,0.217621762176218
0.0898587547506676,0.217721772177218
0.0899000311653442,0.217821782178218
0.0899413075800206,0.217921792179218
0.0899825839946971,0.218021802180218
0.0900238604093735,0.218121812181218
0.09006513682405,0.218221822182218
0.0901064132387265,0.218321832183218
0.0901476896534029,0.218421842184218
0.0901889660680795,0.218521852185219
0.0902302424827559,0.218621862186219
0.0902715188974323,0.218721872187219
0.0903127953121088,0.218821882188219
0.0903540717267852,0.218921892189219
0.0903953481414618,0.219021902190219
0.0904366245561382,0.219121912191219
0.0904779009708147,0.219221922192219
0.0905191773854911,0.219321932193219
0.0905604538001676,0.21942194219422
0.0906017302148441,0.21952195219522
0.0906430066295205,0.21962196219622
0.090684283044197,0.21972197219722
0.0907255594588735,0.21982198219822
0.0907668358735499,0.21992199219922
0.0908081122882264,0.22002200220022
0.0908493887029028,0.22012201220122
0.0908906651175794,0.22022202220222
0.0909319415322558,0.22032203220322
0.0909732179469322,0.22042204220422
0.0910144943616087,0.22052205220522
0.0910557707762852,0.220622062206221
0.0910970471909617,0.220722072207221
0.0911383236056381,0.220822082208221
0.0911796000203146,0.220922092209221
0.0912208764349911,0.221022102210221
0.0912621528496675,0.221122112211221
0.091303429264344,0.221222122212221
0.0913447056790204,0.221322132213221
0.091385982093697,0.221422142214222
0.0914272585083734,0.221522152215222
0.0914685349230498,0.221622162216222
0.0915098113377263,0.221722172217222
0.0915510877524028,0.221822182218222
0.0915923641670793,0.221922192219222
0.0916336405817557,0.222022202220222
0.0916749169964322,0.222122212221222
0.0917161934111087,0.222222222222222
0.0917574698257851,0.222322232223222
0.0917987462404616,0.222422242224222
0.0918400226551381,0.222522252225223
0.0918812990698146,0.222622262226223
0.091922575484491,0.222722272227223
0.0919638518991674,0.222822282228223
0.0920051283138439,0.222922292229223
0.0920464047285204,0.223022302230223
0.0920876811431969,0.223122312231223
0.0921289575578733,0.223222322232223
0.0921702339725498,0.223322332233223
0.0922115103872263,0.223422342234224
0.0922527868019027,0.223522352235224
0.0922940632165792,0.223622362236224
0.0923353396312556,0.223722372237224
0.0923766160459322,0.223822382238224
0.0924178924606086,0.223922392239224
0.092459168875285,0.224022402240224
0.0925004452899616,0.224122412241224
0.092541721704638,0.224222422242224
0.0925829981193145,0.224322432243224
0.0926242745339909,0.224422442244224
0.0926655509486674,0.224522452245224
0.0927068273633439,0.224622462246225
0.0927481037780203,0.224722472247225
0.0927893801926968,0.224822482248225
0.0928306566073732,0.224922492249225
0.0928719330220498,0.225022502250225
0.0929132094367262,0.225122512251225
0.0929544858514026,0.225222522252225
0.0929957622660791,0.225322532253225
0.0930370386807556,0.225422542254226
0.0930783150954321,0.225522552255226
0.0931195915101085,0.225622562256226
0.093160867924785,0.225722572257226
0.0932021443394615,0.225822582258226
0.0932434207541379,0.225922592259226
0.0932846971688144,0.226022602260226
0.0933259735834908,0.226122612261226
0.0933672499981674,0.226222622262226
0.0934085264128438,0.226322632263226
0.0934498028275202,0.226422642264226
0.0934910792421967,0.226522652265226
0.0935323556568732,0.226622662266227
0.0935736320715497,0.226722672267227
0.0936149084862261,0.226822682268227
0.0936561849009026,0.226922692269227
0.0936974613155791,0.227022702270227
0.0937387377302555,0.227122712271227
0.093780014144932,0.227222722272227
0.0938212905596084,0.227322732273227
0.093862566974285,0.227422742274228
0.0939038433889614,0.227522752275228
0.0939451198036378,0.227622762276228
0.0939863962183143,0.227722772277228
0.0940276726329908,0.227822782278228
0.0940689490476673,0.227922792279228
0.0941102254623437,0.228022802280228
0.0941515018770203,0.228122812281228
0.0941927782916967,0.228222822282228
0.0942340547063731,0.228322832283228
0.0942753311210496,0.228422842284228
0.094316607535726,0.228522852285229
0.0943578839504026,0.228622862286229
0.094399160365079,0.228722872287229
0.0944404367797554,0.228822882288229
0.0944817131944319,0.228922892289229
0.0945229896091084,0.229022902290229
0.0945642660237849,0.229122912291229
0.0946055424384613,0.229222922292229
0.0946468188531377,0.229322932293229
0.0946880952678143,0.22942294229423
0.0947293716824907,0.22952295229523
0.0947706480971672,0.22962296229623
0.0948119245118436,0.22972297229723
0.0948532009265202,0.22982298229823
0.0948944773411966,0.22992299229923
0.094935753755873,0.23002300230023
0.0949770301705495,0.23012301230123
0.095018306585226,0.23022302230223
0.0950595829999025,0.23032303230323
0.0951008594145789,0.23042304230423
0.0951421358292553,0.230523052305231
0.0951834122439319,0.230623062306231
0.0952246886586083,0.230723072307231
0.0952659650732848,0.230823082308231
0.0953072414879612,0.230923092309231
0.0953485179026378,0.231023102310231
0.0953897943173142,0.231123112311231
0.0954310707319906,0.231223122312231
0.0954723471466671,0.231323132313231
0.0955136235613436,0.231423142314232
0.0955548999760201,0.231523152315232
0.0955961763906965,0.231623162316232
0.0956374528053729,0.231723172317232
0.0956787292200495,0.231823182318232
0.0957200056347259,0.231923192319232
0.0957612820494024,0.232023202320232
0.0958025584640788,0.232123212321232
0.0958438348787554,0.232223222322232
0.0958851112934318,0.232323232323232
0.0959263877081082,0.232423242324233
0.0959676641227847,0.232523252325233
0.0960089405374612,0.232623262326233
0.0960502169521377,0.232723272327233
0.0960914933668141,0.232823282328233
0.0961327697814905,0.232923292329233
0.0961740461961671,0.233023302330233
0.0962153226108435,0.233123312331233
0.09625659902552,0.233223322332233
0.0962978754401964,0.233323332333233
0.096339151854873,0.233423342334234
0.0963804282695494,0.233523352335234
0.0964217046842258,0.233623362336234
0.0964629810989023,0.233723372337234
0.0965042575135788,0.233823382338234
0.0965455339282553,0.233923392339234
0.0965868103429317,0.234023402340234
0.0966280867576081,0.234123412341234
0.0966693631722847,0.234223422342234
0.0967106395869611,0.234323432343234
0.0967519160016376,0.234423442344235
0.096793192416314,0.234523452345235
0.0968344688309906,0.234623462346235
0.096875745245667,0.234723472347235
0.0969170216603434,0.234823482348235
0.0969582980750199,0.234923492349235
0.0969995744896964,0.235023502350235
0.0970408509043729,0.235123512351235
0.0970821273190493,0.235223522352235
0.0971234037337257,0.235323532353235
0.0971646801484023,0.235423542354236
0.0972059565630787,0.235523552355236
0.0972472329777552,0.235623562356236
0.0972885093924316,0.235723572357236
0.0973297858071082,0.235823582358236
0.0973710622217846,0.235923592359236
0.097412338636461,0.236023602360236
0.0974536150511375,0.236123612361236
0.097494891465814,0.236223622362236
0.0975361678804905,0.236323632363237
0.0975774442951669,0.236423642364237
0.0976187207098433,0.236523652365237
0.0976599971245199,0.236623662366237
0.0977012735391963,0.236723672367237
0.0977425499538728,0.236823682368237
0.0977838263685492,0.236923692369237
0.0978251027832258,0.237023702370237
0.0978663791979022,0.237123712371237
0.0979076556125786,0.237223722372237
0.0979489320272551,0.237323732373237
0.0979902084419316,0.237423742374238
0.0980314848566081,0.237523752375238
0.0980727612712845,0.237623762376238
0.0981140376859609,0.237723772377238
0.0981553141006375,0.237823782378238
0.0981965905153139,0.237923792379238
0.0982378669299904,0.238023802380238
0.0982791433446668,0.238123812381238
0.0983204197593434,0.238223822382238
0.0983616961740198,0.238323832383239
0.0984029725886962,0.238423842384239
0.0984442490033727,0.238523852385239
0.0984855254180492,0.238623862386239
0.0985268018327257,0.238723872387239
0.0985680782474021,0.238823882388239
0.0986093546620785,0.238923892389239
0.0986506310767551,0.239023902390239
0.0986919074914315,0.239123912391239
0.098733183906108,0.239223922392239
0.0987744603207844,0.239323932393239
0.098815736735461,0.23942394239424
0.0988570131501374,0.23952395239524
0.0988982895648138,0.23962396239624
0.0989395659794903,0.23972397239724
0.0989808423941668,0.23982398239824
0.0990221188088433,0.23992399239924
0.0990633952235197,0.24002400240024
0.0991046716381961,0.24012401240124
0.0991459480528727,0.24022402240224
0.0991872244675491,0.240324032403241
0.0992285008822256,0.240424042404241
0.099269777296902,0.240524052405241
0.0993110537115786,0.240624062406241
0.099352330126255,0.240724072407241
0.0993936065409314,0.240824082408241
0.0994348829556079,0.240924092409241
0.0994761593702844,0.241024102410241
0.0995174357849609,0.241124112411241
0.0995587121996373,0.241224122412241
0.0995999886143137,0.241324132413241
0.0996412650289902,0.241424142414241
0.0996825414436667,0.241524152415242
0.0997238178583432,0.241624162416242
0.0997650942730196,0.241724172417242
0.0998063706876962,0.241824182418242
0.0998476471023726,0.241924192419242
0.099888923517049,0.242024202420242
0.0999301999317255,0.242124212421242
0.099971476346402,0.242224222422242
0.100012752761078,0.242324232423243
0.100054029175755,0.242424242424243
0.100095305590431,0.242524252425243
0.100136582005108,0.242624262426243
0.100177858419784,0.242724272427243
0.100219134834461,0.242824282428243
0.100260411249137,0.242924292429243
0.100301687663814,0.243024302430243
0.10034296407849,0.243124312431243
0.100384240493167,0.243224322432243
0.100425516907843,0.243324332433243
0.10046679332252,0.243424342434244
0.100508069737196,0.243524352435244
0.100549346151872,0.243624362436244
0.100590622566549,0.243724372437244
0.100631898981225,0.243824382438244
0.100673175395902,0.243924392439244
0.100714451810578,0.244024402440244
0.100755728225255,0.244124412441244
0.100797004639931,0.244224422442244
0.100838281054608,0.244324432443245
0.100879557469284,0.244424442444245
0.100920833883961,0.244524452445245
0.100962110298637,0.244624462446245
0.101003386713314,0.244724472447245
0.10104466312799,0.244824482448245
0.101085939542667,0.244924492449245
0.101127215957343,0.245024502450245
0.10116849237202,0.245124512451245
0.101209768786696,0.245224522452245
0.101251045201372,0.245324532453245
0.101292321616049,0.245424542454245
0.101333598030725,0.245524552455246
0.101374874445402,0.245624562456246
0.101416150860078,0.245724572457246
0.101457427274755,0.245824582458246
0.101498703689431,0.245924592459246
0.101539980104108,0.246024602460246
0.101581256518784,0.246124612461246
0.101622532933461,0.246224622462246
0.101663809348137,0.246324632463246
0.101705085762814,0.246424642464247
0.10174636217749,0.246524652465247
0.101787638592167,0.246624662466247
0.101828915006843,0.246724672467247
0.101870191421519,0.246824682468247
0.101911467836196,0.246924692469247
0.101952744250872,0.247024702470247
0.101994020665549,0.247124712471247
0.102035297080225,0.247224722472247
0.102076573494902,0.247324732473247
0.102117849909578,0.247424742474248
0.102159126324255,0.247524752475248
0.102200402738931,0.247624762476248
0.102241679153608,0.247724772477248
0.102282955568284,0.247824782478248
0.102324231982961,0.247924792479248
0.102365508397637,0.248024802480248
0.102406784812313,0.248124812481248
0.10244806122699,0.248224822482248
0.102489337641666,0.248324832483248
0.102530614056343,0.248424842484249
0.102571890471019,0.248524852485249
0.102613166885696,0.248624862486249
0.102654443300372,0.248724872487249
0.102695719715049,0.248824882488249
0.102736996129725,0.248924892489249
0.102778272544402,0.249024902490249
0.102819548959078,0.249124912491249
0.102860825373755,0.249224922492249
0.102902101788431,0.249324932493249
0.102943378203108,0.24942494249425
0.102984654617784,0.24952495249525
0.10302593103246,0.24962496249625
0.103067207447137,0.24972497249725
0.103108483861813,0.24982498249825
0.10314976027649,0.24992499249925
0.103191036691166,0.25002500250025
0.103232313105843,0.25012501250125
0.103273589520519,0.25022502250225
0.103314865935196,0.25032503250325
0.103356142349872,0.25042504250425
0.103397418764549,0.250525052505251
0.103438695179225,0.250625062506251
0.103479971593902,0.250725072507251
0.103521248008578,0.250825082508251
0.103562524423255,0.250925092509251
0.103603800837931,0.251025102510251
0.103645077252608,0.251125112511251
0.103686353667284,0.251225122512251
0.10372763008196,0.251325132513251
0.103768906496637,0.251425142514252
0.103810182911313,0.251525152515252
0.10385145932599,0.251625162516252
0.103892735740666,0.251725172517252
0.103934012155343,0.251825182518252
0.103975288570019,0.251925192519252
0.104016564984696,0.252025202520252
0.104057841399372,0.252125212521252
0.104099117814049,0.252225222522252
0.104140394228725,0.252325232523252
0.104181670643402,0.252425242524252
0.104222947058078,0.252525252525253
0.104264223472755,0.252625262526253
0.104305499887431,0.252725272527253
0.104346776302107,0.252825282528253
0.104388052716784,0.252925292529253
0.10442932913146,0.253025302530253
0.104470605546137,0.253125312531253
0.104511881960813,0.253225322532253
0.10455315837549,0.253325332533253
0.104594434790166,0.253425342534253
0.104635711204843,0.253525352535254
0.104676987619519,0.253625362536254
0.104718264034196,0.253725372537254
0.104759540448872,0.253825382538254
0.104800816863549,0.253925392539254
0.104842093278225,0.254025402540254
0.104883369692901,0.254125412541254
0.104924646107578,0.254225422542254
0.104965922522254,0.254325432543254
0.105007198936931,0.254425442544254
0.105048475351607,0.254525452545255
0.105089751766284,0.254625462546255
0.10513102818096,0.254725472547255
0.105172304595637,0.254825482548255
0.105213581010313,0.254925492549255
0.10525485742499,0.255025502550255
0.105296133839666,0.255125512551255
0.105337410254343,0.255225522552255
0.105378686669019,0.255325532553255
0.105419963083696,0.255425542554256
0.105461239498372,0.255525552555256
0.105502515913048,0.255625562556256
0.105543792327725,0.255725572557256
0.105585068742401,0.255825582558256
0.105626345157078,0.255925592559256
0.105667621571754,0.256025602560256
0.105708897986431,0.256125612561256
0.105750174401107,0.256225622562256
0.105791450815784,0.256325632563256
0.10583272723046,0.256425642564256
0.105874003645137,0.256525652565257
0.105915280059813,0.256625662566257
0.10595655647449,0.256725672567257
0.105997832889166,0.256825682568257
0.106039109303843,0.256925692569257
0.106080385718519,0.257025702570257
0.106121662133196,0.257125712571257
0.106162938547872,0.257225722572257
0.106204214962548,0.257325732573257
0.106245491377225,0.257425742574257
0.106286767791901,0.257525752575258
0.106328044206578,0.257625762576258
0.106369320621254,0.257725772577258
0.106410597035931,0.257825782578258
0.106451873450607,0.257925792579258
0.106493149865284,0.258025802580258
0.10653442627996,0.258125812581258
0.106575702694637,0.258225822582258
0.106616979109313,0.258325832583258
0.10665825552399,0.258425842584258
0.106699531938666,0.258525852585259
0.106740808353343,0.258625862586259
0.106782084768019,0.258725872587259
0.106823361182695,0.258825882588259
0.106864637597372,0.258925892589259
0.106905914012048,0.259025902590259
0.106947190426725,0.259125912591259
0.106988466841401,0.259225922592259
0.107029743256078,0.259325932593259
0.107071019670754,0.25942594259426
0.107112296085431,0.25952595259526
0.107153572500107,0.25962596259626
0.107194848914784,0.25972597259726
0.10723612532946,0.25982598259826
0.107277401744137,0.25992599259926
0.107318678158813,0.26002600260026
0.107359954573489,0.26012601260126
0.107401230988166,0.26022602260226
0.107442507402842,0.26032603260326
0.107483783817519,0.26042604260426
0.107525060232195,0.260526052605261
0.107566336646872,0.260626062606261
0.107607613061548,0.260726072607261
0.107648889476225,0.260826082608261
0.107690165890901,0.260926092609261
0.107731442305578,0.261026102610261
0.107772718720254,0.261126112611261
0.107813995134931,0.261226122612261
0.107855271549607,0.261326132613261
0.107896547964283,0.261426142614261
0.10793782437896,0.261526152615262
0.107979100793636,0.261626162616262
0.108020377208313,0.261726172617262
0.108061653622989,0.261826182618262
0.108102930037666,0.261926192619262
0.108144206452342,0.262026202620262
0.108185482867019,0.262126212621262
0.108226759281695,0.262226222622262
0.108268035696372,0.262326232623262
0.108309312111048,0.262426242624263
0.108350588525725,0.262526252625263
0.108391864940401,0.262626262626263
0.108433141355078,0.262726272627263
0.108474417769754,0.262826282628263
0.108515694184431,0.262926292629263
0.108556970599107,0.263026302630263
0.108598247013784,0.263126312631263
0.10863952342846,0.263226322632263
0.108680799843136,0.263326332633263
0.108722076257813,0.263426342634264
0.108763352672489,0.263526352635264
0.108804629087166,0.263626362636264
0.108845905501842,0.263726372637264
0.108887181916519,0.263826382638264
0.108928458331195,0.263926392639264
0.108969734745872,0.264026402640264
0.109011011160548,0.264126412641264
0.109052287575225,0.264226422642264
0.109093563989901,0.264326432643264
0.109134840404578,0.264426442644265
0.109176116819254,0.264526452645265
0.10921739323393,0.264626462646265
0.109258669648607,0.264726472647265
0.109299946063283,0.264826482648265
0.10934122247796,0.264926492649265
0.109382498892636,0.265026502650265
0.109423775307313,0.265126512651265
0.109465051721989,0.265226522652265
0.109506328136666,0.265326532653265
0.109547604551342,0.265426542654265
0.109588880966019,0.265526552655266
0.109630157380695,0.265626562656266
0.109671433795372,0.265726572657266
0.109712710210048,0.265826582658266
0.109753986624725,0.265926592659266
0.109795263039401,0.266026602660266
0.109836539454077,0.266126612661266
0.109877815868754,0.266226622662266
0.10991909228343,0.266326632663267
0.109960368698107,0.266426642664267
0.110001645112783,0.266526652665267
0.11004292152746,0.266626662666267
0.110084197942136,0.266726672667267
0.110125474356813,0.266826682668267
0.110166750771489,0.266926692669267
0.110208027186166,0.267026702670267
0.110249303600842,0.267126712671267
0.110290580015519,0.267226722672267
0.110331856430195,0.267326732673267
0.110373132844872,0.267426742674268
0.110414409259548,0.267526752675268
0.110455685674224,0.267626762676268
0.110496962088901,0.267726772677268
0.110538238503577,0.267826782678268
0.110579514918254,0.267926792679268
0.11062079133293,0.268026802680268
0.110662067747607,0.268126812681268
0.110703344162283,0.268226822682268
0.11074462057696,0.268326832683269
0.110785896991636,0.268426842684269
0.110827173406313,0.268526852685269
0.110868449820989,0.268626862686269
0.110909726235666,0.268726872687269
0.110951002650342,0.268826882688269
0.110992279065019,0.268926892689269
0.111033555479695,0.269026902690269
0.111074831894372,0.269126912691269
0.111116108309048,0.269226922692269
0.111157384723724,0.269326932693269
0.111198661138401,0.269426942694269
0.111239937553077,0.26952695269527
0.111281213967754,0.26962696269627
0.11132249038243,0.26972697269727
0.111363766797107,0.26982698269827
0.111405043211783,0.26992699269927
0.11144631962646,0.27002700270027
0.111487596041136,0.27012701270127
0.111528872455813,0.27022702270227
0.111570148870489,0.270327032703271
0.111611425285166,0.270427042704271
0.111652701699842,0.270527052705271
0.111693978114518,0.270627062706271
0.111735254529195,0.270727072707271
0.111776530943871,0.270827082708271
0.111817807358548,0.270927092709271
0.111859083773224,0.271027102710271
0.111900360187901,0.271127112711271
0.111941636602577,0.271227122712271
0.111982913017254,0.271327132713271
0.11202418943193,0.271427142714272
0.112065465846607,0.271527152715272
0.112106742261283,0.271627162716272
0.11214801867596,0.271727172717272
0.112189295090636,0.271827182718272
0.112230571505313,0.271927192719272
0.112271847919989,0.272027202720272
0.112313124334665,0.272127212721272
0.112354400749342,0.272227222722273
0.112395677164018,0.272327232723273
0.112436953578695,0.272427242724273
0.112478229993371,0.272527252725273
0.112519506408048,0.272627262726273
0.112560782822724,0.272727272727273
0.112602059237401,0.272827282728273
0.112643335652077,0.272927292729273
0.112684612066754,0.273027302730273
0.11272588848143,0.273127312731273
0.112767164896107,0.273227322732273
0.112808441310783,0.273327332733273
0.112849717725459,0.273427342734273
0.112890994140136,0.273527352735274
0.112932270554812,0.273627362736274
0.112973546969489,0.273727372737274
0.113014823384165,0.273827382738274
0.113056099798842,0.273927392739274
0.113097376213518,0.274027402740274
0.113138652628195,0.274127412741274
0.113179929042871,0.274227422742274
0.113221205457548,0.274327432743275
0.113262481872224,0.274427442744275
0.113303758286901,0.274527452745275
0.113345034701577,0.274627462746275
0.113386311116254,0.274727472747275
0.11342758753093,0.274827482748275
0.113468863945607,0.274927492749275
0.113510140360283,0.275027502750275
0.11355141677496,0.275127512751275
0.113592693189636,0.275227522752275
0.113633969604312,0.275327532753275
0.113675246018989,0.275427542754276
0.113716522433665,0.275527552755276
0.113757798848342,0.275627562756276
0.113799075263018,0.275727572757276
0.113840351677695,0.275827582758276
0.113881628092371,0.275927592759276
0.113922904507048,0.276027602760276
0.113964180921724,0.276127612761276
0.114005457336401,0.276227622762277
0.114046733751077,0.276327632763277
0.114088010165754,0.276427642764277
0.11412928658043,0.276527652765277
0.114170562995106,0.276627662766277
0.114211839409783,0.276727672767277
0.114253115824459,0.276827682768277
0.114294392239136,0.276927692769277
0.114335668653812,0.277027702770277
0.114376945068489,0.277127712771277
0.114418221483165,0.277227722772277
0.114459497897842,0.277327732773277
0.114500774312518,0.277427742774277
0.114542050727195,0.277527752775278
0.114583327141871,0.277627762776278
0.114624603556548,0.277727772777278
0.114665879971224,0.277827782778278
0.114707156385901,0.277927792779278
0.114748432800577,0.278027802780278
0.114789709215253,0.278127812781278
0.11483098562993,0.278227822782278
0.114872262044606,0.278327832783279
0.114913538459283,0.278427842784279
0.114954814873959,0.278527852785279
0.114996091288636,0.278627862786279
0.115037367703312,0.278727872787279
0.115078644117989,0.278827882788279
0.115119920532665,0.278927892789279
0.115161196947342,0.279027902790279
0.115202473362018,0.279127912791279
0.115243749776695,0.279227922792279
0.115285026191371,0.279327932793279
0.115326302606048,0.27942794279428
0.115367579020724,0.27952795279528
0.1154088554354,0.27962796279628
0.115450131850077,0.27972797279728
0.115491408264753,0.27982798279828
0.11553268467943,0.27992799279928
0.115573961094106,0.28002800280028
0.115615237508783,0.28012801280128
0.115656513923459,0.28022802280228
0.115697790338136,0.280328032803281
0.115739066752812,0.280428042804281
0.115780343167489,0.280528052805281
0.115821619582165,0.280628062806281
0.115862895996842,0.280728072807281
0.115904172411518,0.280828082808281
0.115945448826195,0.280928092809281
0.115986725240871,0.281028102810281
0.116028001655547,0.281128112811281
0.116069278070224,0.281228122812281
0.1161105544849,0.281328132813281
0.116151830899577,0.281428142814281
0.116193107314253,0.281528152815282
0.11623438372893,0.281628162816282
0.116275660143606,0.281728172817282
0.116316936558283,0.281828182818282
0.116358212972959,0.281928192819282
0.116399489387636,0.282028202820282
0.116440765802312,0.282128212821282
0.116482042216989,0.282228222822282
0.116523318631665,0.282328232823283
0.116564595046342,0.282428242824283
0.116605871461018,0.282528252825283
0.116647147875695,0.282628262826283
0.116688424290371,0.282728272827283
0.116729700705047,0.282828282828283
0.116770977119724,0.282928292829283
0.1168122535344,0.283028302830283
0.116853529949077,0.283128312831283
0.116894806363753,0.283228322832283
0.11693608277843,0.283328332833283
0.116977359193106,0.283428342834284
0.117018635607783,0.283528352835284
0.117059912022459,0.283628362836284
0.117101188437136,0.283728372837284
0.117142464851812,0.283828382838284
0.117183741266489,0.283928392839284
0.117225017681165,0.284028402840284
0.117266294095841,0.284128412841284
0.117307570510518,0.284228422842284
0.117348846925194,0.284328432843284
0.117390123339871,0.284428442844285
0.117431399754547,0.284528452845285
0.117472676169224,0.284628462846285
0.1175139525839,0.284728472847285
0.117555228998577,0.284828482848285
0.117596505413253,0.284928492849285
0.11763778182793,0.285028502850285
0.117679058242606,0.285128512851285
0.117720334657283,0.285228522852285
0.117761611071959,0.285328532853285
0.117802887486635,0.285428542854285
0.117844163901312,0.285528552855286
0.117885440315988,0.285628562856286
0.117926716730665,0.285728572857286
0.117967993145341,0.285828582858286
0.118009269560018,0.285928592859286
0.118050545974694,0.286028602860286
0.118091822389371,0.286128612861286
0.118133098804047,0.286228622862286
0.118174375218724,0.286328632863286
0.1182156516334,0.286428642864287
0.118256928048077,0.286528652865287
0.118298204462753,0.286628662866287
0.11833948087743,0.286728672867287
0.118380757292106,0.286828682868287
0.118422033706783,0.286928692869287
0.118463310121459,0.287028702870287
0.118504586536135,0.287128712871287
0.118545862950812,0.287228722872287
0.118587139365488,0.287328732873287
0.118628415780165,0.287428742874288
0.118669692194841,0.287528752875288
0.118710968609518,0.287628762876288
0.118752245024194,0.287728772877288
0.118793521438871,0.287828782878288
0.118834797853547,0.287928792879288
0.118876074268224,0.288028802880288
0.1189173506829,0.288128812881288
0.118958627097577,0.288228822882288
0.118999903512253,0.288328832883288
0.11904117992693,0.288428842884289
0.119082456341606,0.288528852885289
0.119123732756282,0.288628862886289
0.119165009170959,0.288728872887289
0.119206285585635,0.288828882888289
0.119247562000312,0.288928892889289
0.119288838414988,0.289028902890289
0.119330114829665,0.289128912891289
0.119371391244341,0.289228922892289
0.119412667659018,0.289328932893289
0.119453944073694,0.289428942894289
0.119495220488371,0.28952895289529
0.119536496903047,0.28962896289629
0.119577773317724,0.28972897289729
0.1196190497324,0.28982898289829
0.119660326147077,0.28992899289929
0.119701602561753,0.29002900290029
0.119742878976429,0.29012901290129
0.119784155391106,0.29022902290229
0.119825431805782,0.29032903290329
0.119866708220459,0.290429042904291
0.119907984635135,0.290529052905291
0.119949261049812,0.290629062906291
0.119990537464488,0.290729072907291
0.120031813879165,0.290829082908291
0.120073090293841,0.290929092909291
0.120114366708518,0.291029102910291
0.120155643123194,0.291129112911291
0.120196919537871,0.291229122912291
0.120238195952547,0.291329132913291
0.120279472367224,0.291429142914292
0.1203207487819,0.291529152915292
0.120362025196576,0.291629162916292
0.120403301611253,0.291729172917292
0.120444578025929,0.291829182918292
0.120485854440606,0.291929192919292
0.120527130855282,0.292029202920292
0.120568407269959,0.292129212921292
0.120609683684635,0.292229222922292
0.120650960099312,0.292329232923292
0.120692236513988,0.292429242924293
0.120733512928665,0.292529252925293
0.120774789343341,0.292629262926293
0.120816065758018,0.292729272927293
0.120857342172694,0.292829282928293
0.12089861858737,0.292929292929293
0.120939895002047,0.293029302930293
0.120981171416723,0.293129312931293
0.1210224478314,0.293229322932293
0.121063724246076,0.293329332933293
0.121105000660753,0.293429342934293
0.121146277075429,0.293529352935294
0.121187553490106,0.293629362936294
0.121228829904782,0.293729372937294
0.121270106319459,0.293829382938294
0.121311382734135,0.293929392939294
0.121352659148812,0.294029402940294
0.121393935563488,0.294129412941294
0.121435211978165,0.294229422942294
0.121476488392841,0.294329432943295
0.121517764807518,0.294429442944295
0.121559041222194,0.294529452945295
0.121600317636871,0.294629462946295
0.121641594051547,0.294729472947295
0.121682870466223,0.294829482948295
0.1217241468809,0.294929492949295
0.121765423295576,0.295029502950295
0.121806699710253,0.295129512951295
0.121847976124929,0.295229522952295
0.121889252539606,0.295329532953295
0.121930528954282,0.295429542954295
0.121971805368959,0.295529552955296
0.122013081783635,0.295629562956296
0.122054358198312,0.295729572957296
0.122095634612988,0.295829582958296
0.122136911027664,0.295929592959296
0.122178187442341,0.296029602960296
0.122219463857017,0.296129612961296
0.122260740271694,0.296229622962296
0.12230201668637,0.296329632963297
0.122343293101047,0.296429642964297
0.122384569515723,0.296529652965297
0.1224258459304,0.296629662966297
0.122467122345076,0.296729672967297
0.122508398759753,0.296829682968297
0.122549675174429,0.296929692969297
0.122590951589106,0.297029702970297
0.122632228003782,0.297129712971297
0.122673504418459,0.297229722972297
0.122714780833135,0.297329732973297
0.122756057247811,0.297429742974297
0.122797333662488,0.297529752975298
0.122838610077164,0.297629762976298
0.122879886491841,0.297729772977298
0.122921162906517,0.297829782978298
0.122962439321194,0.297929792979298
0.12300371573587,0.298029802980298
0.123044992150547,0.298129812981298
0.123086268565223,0.298229822982298
0.1231275449799,0.298329832983299
0.123168821394576,0.298429842984299
0.123210097809253,0.298529852985299
0.123251374223929,0.298629862986299
0.123292650638606,0.298729872987299
0.123333927053282,0.298829882988299
0.123375203467958,0.298929892989299
0.123416479882635,0.299029902990299
0.123457756297311,0.299129912991299
0.123499032711988,0.299229922992299
0.123540309126664,0.299329932993299
0.123581585541341,0.299429942994299
0.123622861956017,0.2995299529953
0.123664138370694,0.2996299629963
0.12370541478537,0.2997299729973
0.123746691200047,0.2998299829983
0.123787967614723,0.2999299929993
0.1238292440294,0.3000300030003
0.123870520444076,0.3001300130013
0.123911796858753,0.3002300230023
0.123953073273429,0.300330033003301
0.123994349688106,0.300430043004301
0.124035626102782,0.300530053005301
0.124076902517458,0.300630063006301
0.124118178932135,0.300730073007301
0.124159455346811,0.300830083008301
0.124200731761488,0.300930093009301
0.124242008176164,0.301030103010301
0.124283284590841,0.301130113011301
0.124324561005517,0.301230123012301
0.124365837420194,0.301330133013301
0.12440711383487,0.301430143014301
0.124448390249547,0.301530153015302
0.124489666664223,0.301630163016302
0.1245309430789,0.301730173017302
0.124572219493576,0.301830183018302
0.124613495908253,0.301930193019302
0.124654772322929,0.302030203020302
0.124696048737605,0.302130213021302
0.124737325152282,0.302230223022302
0.124778601566958,0.302330233023303
0.124819877981635,0.302430243024303
0.124861154396311,0.302530253025303
0.124902430810988,0.302630263026303
0.124943707225664,0.302730273027303
0.124984983640341,0.302830283028303
0.125026260055017,0.302930293029303
0.125067536469694,0.303030303030303
0.12510881288437,0.303130313031303
0.125150089299047,0.303230323032303
0.125191365713723,0.303330333033303
0.125232642128399,0.303430343034303
0.125273918543076,0.303530353035304
0.125315194957752,0.303630363036304
0.125356471372429,0.303730373037304
0.125397747787105,0.303830383038304
0.125439024201782,0.303930393039304
0.125480300616458,0.304030403040304
0.125521577031135,0.304130413041304
0.125562853445811,0.304230423042304
0.125604129860488,0.304330433043305
0.125645406275164,0.304430443044305
0.125686682689841,0.304530453045305
0.125727959104517,0.304630463046305
0.125769235519194,0.304730473047305
0.12581051193387,0.304830483048305
0.125851788348546,0.304930493049305
0.125893064763223,0.305030503050305
0.125934341177899,0.305130513051305
0.125975617592576,0.305230523052305
0.126016894007252,0.305330533053305
0.126058170421929,0.305430543054305
0.126099446836605,0.305530553055306
0.126140723251282,0.305630563056306
0.126181999665958,0.305730573057306
0.126223276080635,0.305830583058306
0.126264552495311,0.305930593059306
0.126305828909988,0.306030603060306
0.126347105324664,0.306130613061306
0.126388381739341,0.306230623062306
0.126429658154017,0.306330633063307
0.126470934568694,0.306430643064307
0.12651221098337,0.306530653065307
0.126553487398046,0.306630663066307
0.126594763812723,0.306730673067307
0.126636040227399,0.306830683068307
0.126677316642076,0.306930693069307
0.126718593056752,0.307030703070307
0.126759869471429,0.307130713071307
0.126801145886105,0.307230723072307
0.126842422300782,0.307330733073307
0.126883698715458,0.307430743074307
0.126924975130135,0.307530753075308
0.126966251544811,0.307630763076308
0.127007527959488,0.307730773077308
0.127048804374164,0.307830783078308
0.12709008078884,0.307930793079308
0.127131357203517,0.308030803080308
0.127172633618193,0.308130813081308
0.12721391003287,0.308230823082308
0.127255186447546,0.308330833083309
0.127296462862223,0.308430843084309
0.127337739276899,0.308530853085309
0.127379015691576,0.308630863086309
0.127420292106252,0.308730873087309
0.127461568520929,0.308830883088309
0.127502844935605,0.308930893089309
0.127544121350282,0.309030903090309
0.127585397764958,0.309130913091309
0.127626674179635,0.309230923092309
0.127667950594311,0.309330933093309
0.127709227008987,0.309430943094309
0.127750503423664,0.30953095309531
0.12779177983834,0.30963096309631
0.127833056253017,0.30973097309731
0.127874332667693,0.30983098309831
0.12791560908237,0.30993099309931
0.127956885497046,0.31003100310031
0.127998161911723,0.31013101310131
0.128039438326399,0.31023102310231
0.128080714741076,0.310331033103311
0.128121991155752,0.310431043104311
0.128163267570429,0.310531053105311
0.128204543985105,0.310631063106311
0.128245820399782,0.310731073107311
0.128287096814458,0.310831083108311
0.128328373229134,0.310931093109311
0.128369649643811,0.311031103110311
0.128410926058487,0.311131113111311
0.128452202473164,0.311231123112311
0.12849347888784,0.311331133113311
0.128534755302517,0.311431143114311
0.128576031717193,0.311531153115312
0.12861730813187,0.311631163116312
0.128658584546546,0.311731173117312
0.128699860961223,0.311831183118312
0.128741137375899,0.311931193119312
0.128782413790576,0.312031203120312
0.128823690205252,0.312131213121312
0.128864966619929,0.312231223122312
0.128906243034605,0.312331233123313
0.128947519449282,0.312431243124313
0.128988795863958,0.312531253125313
0.129030072278634,0.312631263126313
0.129071348693311,0.312731273127313
0.129112625107987,0.312831283128313
0.129153901522664,0.312931293129313
0.12919517793734,0.313031303130313
0.129236454352017,0.313131313131313
0.129277730766693,0.313231323132313
0.12931900718137,0.313331333133313
0.129360283596046,0.313431343134313
0.129401560010723,0.313531353135314
0.129442836425399,0.313631363136314
0.129484112840076,0.313731373137314
0.129525389254752,0.313831383138314
0.129566665669429,0.313931393139314
0.129607942084105,0.314031403140314
0.129649218498781,0.314131413141314
0.129690494913458,0.314231423142314
0.129731771328134,0.314331433143314
0.129773047742811,0.314431443144315
0.129814324157487,0.314531453145315
0.129855600572164,0.314631463146315
0.12989687698684,0.314731473147315
0.129938153401517,0.314831483148315
0.129979429816193,0.314931493149315
0.13002070623087,0.315031503150315
0.130061982645546,0.315131513151315
0.130103259060223,0.315231523152315
0.130144535474899,0.315331533153315
0.130185811889575,0.315431543154315
0.130227088304252,0.315531553155316
0.130268364718928,0.315631563156316
0.130309641133605,0.315731573157316
0.130350917548281,0.315831583158316
0.130392193962958,0.315931593159316
0.130433470377634,0.316031603160316
0.130474746792311,0.316131613161316
0.130516023206987,0.316231623162316
0.130557299621664,0.316331633163317
0.13059857603634,0.316431643164317
0.130639852451017,0.316531653165317
0.130681128865693,0.316631663166317
0.130722405280369,0.316731673167317
0.130763681695046,0.316831683168317
0.130804958109722,0.316931693169317
0.130846234524399,0.317031703170317
0.130887510939075,0.317131713171317
0.130928787353752,0.317231723172317
0.130970063768428,0.317331733173317
0.131011340183105,0.317431743174317
0.131052616597781,0.317531753175318
0.131093893012458,0.317631763176318
0.131135169427134,0.317731773177318
0.131176445841811,0.317831783178318
0.131217722256487,0.317931793179318
0.131258998671164,0.318031803180318
0.13130027508584,0.318131813181318
0.131341551500517,0.318231823182318
0.131382827915193,0.318331833183318
0.13142410432987,0.318431843184319
0.131465380744546,0.318531853185319
0.131506657159222,0.318631863186319
0.131547933573899,0.318731873187319
0.131589209988575,0.318831883188319
0.131630486403252,0.318931893189319
0.131671762817928,0.319031903190319
0.131713039232605,0.319131913191319
0.131754315647281,0.319231923192319
0.131795592061958,0.319331933193319
0.131836868476634,0.319431943194319
0.131878144891311,0.31953195319532
0.131919421305987,0.31963196319632
0.131960697720664,0.31973197319732
0.13200197413534,0.31983198319832
0.132043250550016,0.31993199319932
0.132084526964693,0.32003200320032
0.132125803379369,0.32013201320132
0.132167079794046,0.32023202320232
0.132208356208722,0.320332033203321
0.132249632623399,0.320432043204321
0.132290909038075,0.320532053205321
0.132332185452752,0.320632063206321
0.132373461867428,0.320732073207321
0.132414738282105,0.320832083208321
0.132456014696781,0.320932093209321
0.132497291111458,0.321032103210321
0.132538567526134,0.321132113211321
0.132579843940811,0.321232123212321
0.132621120355487,0.321332133213321
0.132662396770163,0.321432143214321
0.13270367318484,0.321532153215321
0.132744949599516,0.321632163216322
0.132786226014193,0.321732173217322
0.132827502428869,0.321832183218322
0.132868778843546,0.321932193219322
0.132910055258222,0.322032203220322
0.132951331672899,0.322132213221322
0.132992608087575,0.322232223222322
0.133033884502252,0.322332233223322
0.133075160916928,0.322432243224323
0.133116437331605,0.322532253225323
0.133157713746281,0.322632263226323
0.133198990160958,0.322732273227323
0.133240266575634,0.322832283228323
0.13328154299031,0.322932293229323
0.133322819404987,0.323032303230323
0.133364095819663,0.323132313231323
0.13340537223434,0.323232323232323
0.133446648649016,0.323332333233323
0.133487925063693,0.323432343234323
0.133529201478369,0.323532353235324
0.133570477893046,0.323632363236324
0.133611754307722,0.323732373237324
0.133653030722399,0.323832383238324
0.133694307137075,0.323932393239324
0.133735583551752,0.324032403240324
0.133776859966428,0.324132413241324
0.133818136381105,0.324232423242324
0.133859412795781,0.324332433243325
0.133900689210458,0.324432443244325
0.133941965625134,0.324532453245325
0.13398324203981,0.324632463246325
0.134024518454487,0.324732473247325
0.134065794869163,0.324832483248325
0.13410707128384,0.324932493249325
0.134148347698516,0.325032503250325
0.134189624113193,0.325132513251325
0.134230900527869,0.325232523252325
0.134272176942546,0.325332533253325
0.134313453357222,0.325432543254325
0.134354729771899,0.325532553255325
0.134396006186575,0.325632563256326
0.134437282601252,0.325732573257326
0.134478559015928,0.325832583258326
0.134519835430605,0.325932593259326
0.134561111845281,0.326032603260326
0.134602388259957,0.326132613261326
0.134643664674634,0.326232623262326
0.13468494108931,0.326332633263326
0.134726217503987,0.326432643264327
0.134767493918663,0.326532653265327
0.13480877033334,0.326632663266327
0.134850046748016,0.326732673267327
0.134891323162693,0.326832683268327
0.134932599577369,0.326932693269327
0.134973875992046,0.327032703270327
0.135015152406722,0.327132713271327
0.135056428821399,0.327232723272327
0.135097705236075,0.327332733273327
0.135138981650751,0.327432743274327
0.135180258065428,0.327532753275328
0.135221534480104,0.327632763276328
0.135262810894781,0.327732773277328
0.135304087309457,0.327832783278328
0.135345363724134,0.327932793279328
0.13538664013881,0.328032803280328
0.135427916553487,0.328132813281328
0.135469192968163,0.328232823282328
0.13551046938284,0.328332833283329
0.135551745797516,0.328432843284329
0.135593022212193,0.328532853285329
0.135634298626869,0.328632863286329
0.135675575041545,0.328732873287329
0.135716851456222,0.328832883288329
0.135758127870898,0.328932893289329
0.135799404285575,0.329032903290329
0.135840680700251,0.329132913291329
0.135881957114928,0.329232923292329
0.135923233529604,0.329332933293329
0.135964509944281,0.329432943294329
0.136005786358957,0.32953295329533
0.136047062773634,0.32963296329633
0.13608833918831,0.32973297329733
0.136129615602987,0.32983298329833
0.136170892017663,0.32993299329933
0.13621216843234,0.33003300330033
0.136253444847016,0.33013301330133
0.136294721261693,0.33023302330233
0.136335997676369,0.33033303330333
0.136377274091045,0.330433043304331
0.136418550505722,0.330533053305331
0.136459826920398,0.330633063306331
0.136501103335075,0.330733073307331
0.136542379749751,0.330833083308331
0.136583656164428,0.330933093309331
0.136624932579104,0.331033103310331
0.136666208993781,0.331133113311331
0.136707485408457,0.331233123312331
0.136748761823134,0.331333133313331
0.13679003823781,0.331433143314331
0.136831314652487,0.331533153315332
0.136872591067163,0.331633163316332
0.13691386748184,0.331733173317332
0.136955143896516,0.331833183318332
0.136996420311192,0.331933193319332
0.137037696725869,0.332033203320332
0.137078973140545,0.332133213321332
0.137120249555222,0.332233223322332
0.137161525969898,0.332333233323333
0.137202802384575,0.332433243324333
0.137244078799251,0.332533253325333
0.137285355213928,0.332633263326333
0.137326631628604,0.332733273327333
0.137367908043281,0.332833283328333
0.137409184457957,0.332933293329333
0.137450460872634,0.333033303330333
0.13749173728731,0.333133313331333
0.137533013701987,0.333233323332333
0.137574290116663,0.333333333333333
0.137615566531339,0.333433343334333
0.137656842946016,0.333533353335334
0.137698119360692,0.333633363336334
0.137739395775369,0.333733373337334
0.137780672190045,0.333833383338334
0.137821948604722,0.333933393339334
0.137863225019398,0.334033403340334
0.137904501434075,0.334133413341334
0.137945777848751,0.334233423342334
0.137987054263428,0.334333433343334
0.138028330678104,0.334433443344335
0.138069607092781,0.334533453345335
0.138110883507457,0.334633463346335
0.138152159922134,0.334733473347335
0.13819343633681,0.334833483348335
0.138234712751486,0.334933493349335
0.138275989166163,0.335033503350335
0.138317265580839,0.335133513351335
0.138358541995516,0.335233523352335
0.138399818410192,0.335333533353335
0.138441094824869,0.335433543354336
0.138482371239545,0.335533553355336
0.138523647654222,0.335633563356336
0.138564924068898,0.335733573357336
0.138606200483575,0.335833583358336
0.138647476898251,0.335933593359336
0.138688753312928,0.336033603360336
0.138730029727604,0.336133613361336
0.138771306142281,0.336233623362336
0.138812582556957,0.336333633363337
0.138853858971633,0.336433643364337
0.13889513538631,0.336533653365337
0.138936411800986,0.336633663366337
0.138977688215663,0.336733673367337
0.139018964630339,0.336833683368337
0.139060241045016,0.336933693369337
0.139101517459692,0.337033703370337
0.139142793874369,0.337133713371337
0.139184070289045,0.337233723372337
0.139225346703722,0.337333733373337
0.139266623118398,0.337433743374338
0.139307899533075,0.337533753375338
0.139349175947751,0.337633763376338
0.139390452362428,0.337733773377338
0.139431728777104,0.337833783378338
0.139473005191781,0.337933793379338
0.139514281606457,0.338033803380338
0.139555558021133,0.338133813381338
0.13959683443581,0.338233823382338
0.139638110850486,0.338333833383338
0.139679387265163,0.338433843384339
0.139720663679839,0.338533853385339
0.139761940094516,0.338633863386339
0.139803216509192,0.338733873387339
0.139844492923869,0.338833883388339
0.139885769338545,0.338933893389339
0.139927045753222,0.339033903390339
0.139968322167898,0.339133913391339
0.140009598582575,0.339233923392339
0.140050874997251,0.339333933393339
0.140092151411927,0.33943394339434
0.140133427826604,0.33953395339534
0.14017470424128,0.33963396339634
0.140215980655957,0.33973397339734
0.140257257070633,0.33983398339834
0.14029853348531,0.33993399339934
0.140339809899986,0.34003400340034
0.140381086314663,0.34013401340134
0.140422362729339,0.34023402340234
0.140463639144016,0.340334033403341
0.140504915558692,0.340434043404341
0.140546191973369,0.340534053405341
0.140587468388045,0.340634063406341
0.140628744802721,0.340734073407341
0.140670021217398,0.340834083408341
0.140711297632074,0.340934093409341
0.140752574046751,0.341034103410341
0.140793850461427,0.341134113411341
0.140835126876104,0.341234123412341
0.14087640329078,0.341334133413341
0.140917679705457,0.341434143414341
0.140958956120133,0.341534153415342
0.14100023253481,0.341634163416342
0.141041508949486,0.341734173417342
0.141082785364163,0.341834183418342
0.141124061778839,0.341934193419342
0.141165338193516,0.342034203420342
0.141206614608192,0.342134213421342
0.141247891022868,0.342234223422342
0.141289167437545,0.342334233423342
0.141330443852221,0.342434243424343
0.141371720266898,0.342534253425343
0.141412996681574,0.342634263426343
0.141454273096251,0.342734273427343
0.141495549510927,0.342834283428343
0.141536825925604,0.342934293429343
0.14157810234028,0.343034303430343
0.141619378754957,0.343134313431343
0.141660655169633,0.343234323432343
0.14170193158431,0.343334333433343
0.141743207998986,0.343434343434343
0.141784484413663,0.343534353435344
0.141825760828339,0.343634363436344
0.141867037243016,0.343734373437344
0.141908313657692,0.343834383438344
0.141949590072368,0.343934393439344
0.141990866487045,0.344034403440344
0.142032142901721,0.344134413441344
0.142073419316398,0.344234423442344
0.142114695731074,0.344334433443345
0.142155972145751,0.344434443444345
0.142197248560427,0.344534453445345
0.142238524975104,0.344634463446345
0.14227980138978,0.344734473447345
0.142321077804457,0.344834483448345
0.142362354219133,0.344934493449345
0.14240363063381,0.345034503450345
0.142444907048486,0.345134513451345
0.142486183463163,0.345234523452345
0.142527459877839,0.345334533453345
0.142568736292515,0.345434543454345
0.142610012707192,0.345534553455346
0.142651289121868,0.345634563456346
0.142692565536545,0.345734573457346
0.142733841951221,0.345834583458346
0.142775118365898,0.345934593459346
0.142816394780574,0.346034603460346
0.142857671195251,0.346134613461346
0.142898947609927,0.346234623462346
0.142940224024604,0.346334633463346
0.14298150043928,0.346434643464347
0.143022776853957,0.346534653465347
0.143064053268633,0.346634663466347
0.14310532968331,0.346734673467347
0.143146606097986,0.346834683468347
0.143187882512662,0.346934693469347
0.143229158927339,0.347034703470347
0.143270435342015,0.347134713471347
0.143311711756692,0.347234723472347
0.143352988171368,0.347334733473347
0.143394264586045,0.347434743474347
0.143435541000721,0.347534753475348
0.143476817415398,0.347634763476348
0.143518093830074,0.347734773477348
0.143559370244751,0.347834783478348
0.143600646659427,0.347934793479348
0.143641923074104,0.348034803480348
0.14368319948878,0.348134813481348
0.143724475903456,0.348234823482348
0.143765752318133,0.348334833483349
0.143807028732809,0.348434843484349
0.143848305147486,0.348534853485349
0.143889581562162,0.348634863486349
0.143930857976839,0.348734873487349
0.143972134391515,0.348834883488349
0.144013410806192,0.348934893489349
0.144054687220868,0.349034903490349
0.144095963635545,0.349134913491349
0.144137240050221,0.349234923492349
0.144178516464898,0.349334933493349
0.144219792879574,0.349434943494349
0.144261069294251,0.349534953495349
0.144302345708927,0.34963496349635
0.144343622123604,0.34973497349735
0.14438489853828,0.34983498349835
0.144426174952957,0.34993499349935
0.144467451367633,0.35003500350035
0.144508727782309,0.35013501350135
0.144550004196986,0.35023502350235
0.144591280611662,0.35033503350335
0.144632557026339,0.350435043504351
0.144673833441015,0.350535053505351
0.144715109855692,0.350635063506351
0.144756386270368,0.350735073507351
0.144797662685045,0.350835083508351
0.144838939099721,0.350935093509351
0.144880215514398,0.351035103510351
0.144921491929074,0.351135113511351
0.144962768343751,0.351235123512351
0.145004044758427,0.351335133513351
0.145045321173103,0.351435143514351
0.14508659758778,0.351535153515352
0.145127874002456,0.351635163516352
0.145169150417133,0.351735173517352
0.145210426831809,0.351835183518352
0.145251703246486,0.351935193519352
0.145292979661162,0.352035203520352
0.145334256075839,0.352135213521352
0.145375532490515,0.352235223522352
0.145416808905192,0.352335233523353
0.145458085319868,0.352435243524353
0.145499361734545,0.352535253525353
0.145540638149221,0.352635263526353
0.145581914563897,0.352735273527353
0.145623190978574,0.352835283528353
0.14566446739325,0.352935293529353
0.145705743807927,0.353035303530353
0.145747020222603,0.353135313531353
0.14578829663728,0.353235323532353
0.145829573051956,0.353335333533353
0.145870849466633,0.353435343534353
0.145912125881309,0.353535353535353
0.145953402295986,0.353635363536353
0.145994678710662,0.353735373537354
0.146035955125339,0.353835383538354
0.146077231540015,0.353935393539354
0.146118507954692,0.354035403540354
0.146159784369368,0.354135413541354
0.146201060784044,0.354235423542354
0.146242337198721,0.354335433543354
0.146283613613397,0.354435443544355
0.146324890028074,0.354535453545355
0.14636616644275,0.354635463546355
0.146407442857427,0.354735473547355
0.146448719272103,0.354835483548355
0.14648999568678,0.354935493549355
0.146531272101456,0.355035503550355
0.146572548516133,0.355135513551355
0.146613824930809,0.355235523552355
0.146655101345486,0.355335533553355
0.146696377760162,0.355435543554355
0.146737654174839,0.355535553555356
0.146778930589515,0.355635563556356
0.146820207004192,0.355735573557356
0.146861483418868,0.355835583558356
0.146902759833544,0.355935593559356
0.146944036248221,0.356035603560356
0.146985312662897,0.356135613561356
0.147026589077574,0.356235623562356
0.14706786549225,0.356335633563356
0.147109141906927,0.356435643564357
0.147150418321603,0.356535653565357
0.14719169473628,0.356635663566357
0.147232971150956,0.356735673567357
0.147274247565633,0.356835683568357
0.147315523980309,0.356935693569357
0.147356800394986,0.357035703570357
0.147398076809662,0.357135713571357
0.147439353224339,0.357235723572357
0.147480629639015,0.357335733573357
0.147521906053691,0.357435743574357
0.147563182468368,0.357535753575357
0.147604458883044,0.357635763576358
0.147645735297721,0.357735773577358
0.147687011712397,0.357835783578358
0.147728288127074,0.357935793579358
0.14776956454175,0.358035803580358
0.147810840956427,0.358135813581358
0.147852117371103,0.358235823582358
0.14789339378578,0.358335833583358
0.147934670200456,0.358435843584359
0.147975946615133,0.358535853585359
0.148017223029809,0.358635863586359
0.148058499444486,0.358735873587359
0.148099775859162,0.358835883588359
0.148141052273838,0.358935893589359
0.148182328688515,0.359035903590359
0.148223605103191,0.359135913591359
0.148264881517868,0.359235923592359
0.148306157932544,0.359335933593359
0.148347434347221,0.359435943594359
0.148388710761897,0.35953595359536
0.148429987176574,0.35963596359636
0.14847126359125,0.35973597359736
0.148512540005927,0.35983598359836
0.148553816420603,0.35993599359936
0.14859509283528,0.36003600360036
0.148636369249956,0.36013601360136
0.148677645664632,0.36023602360236
0.148718922079309,0.36033603360336
0.148760198493985,0.360436043604361
0.148801474908662,0.360536053605361
0.148842751323338,0.360636063606361
0.148884027738015,0.360736073607361
0.148925304152691,0.360836083608361
0.148966580567368,0.360936093609361
0.149007856982044,0.361036103610361
0.149049133396721,0.361136113611361
0.149090409811397,0.361236123612361
0.149131686226074,0.361336133613361
0.14917296264075,0.361436143614361
0.149214239055427,0.361536153615362
0.149255515470103,0.361636163616362
0.14929679188478,0.361736173617362
0.149338068299456,0.361836183618362
0.149379344714133,0.361936193619362
0.149420621128809,0.362036203620362
0.149461897543485,0.362136213621362
0.149503173958162,0.362236223622362
0.149544450372838,0.362336233623362
0.149585726787515,0.362436243624363
0.149627003202191,0.362536253625363
0.149668279616868,0.362636263626363
0.149709556031544,0.362736273627363
0.149750832446221,0.362836283628363
0.149792108860897,0.362936293629363
0.149833385275574,0.363036303630363
0.14987466169025,0.363136313631363
0.149915938104927,0.363236323632363
0.149957214519603,0.363336333633363
0.149998490934279,0.363436343634364
0.150039767348956,0.363536353635364
0.150081043763632,0.363636363636364
0.150122320178309,0.363736373637364
0.150163596592985,0.363836383638364
0.150204873007662,0.363936393639364
0.150246149422338,0.364036403640364
0.150287425837015,0.364136413641364
0.150328702251691,0.364236423642364
0.150369978666368,0.364336433643364
0.150411255081044,0.364436443644365
0.150452531495721,0.364536453645365
0.150493807910397,0.364636463646365
0.150535084325073,0.364736473647365
0.15057636073975,0.364836483648365
0.150617637154426,0.364936493649365
0.150658913569103,0.365036503650365
0.150700189983779,0.365136513651365
0.150741466398456,0.365236523652365
0.150782742813132,0.365336533653365
0.150824019227809,0.365436543654366
0.150865295642485,0.365536553655366
0.150906572057162,0.365636563656366
0.150947848471838,0.365736573657366
0.150989124886515,0.365836583658366
0.151030401301191,0.365936593659366
0.151071677715868,0.366036603660366
0.151112954130544,0.366136613661366
0.15115423054522,0.366236623662366
0.151195506959897,0.366336633663366
0.151236783374573,0.366436643664367
0.15127805978925,0.366536653665367
0.151319336203926,0.366636663666367
0.151360612618603,0.366736673667367
0.151401889033279,0.366836683668367
0.151443165447956,0.366936693669367
0.151484441862632,0.367036703670367
0.151525718277309,0.367136713671367
0.151566994691985,0.367236723672367
0.151608271106662,0.367336733673367
0.151649547521338,0.367436743674368
0.151690823936015,0.367536753675368
0.151732100350691,0.367636763676368
0.151773376765368,0.367736773677368
0.151814653180044,0.367836783678368
0.15185592959472,0.367936793679368
0.151897206009397,0.368036803680368
0.151938482424073,0.368136813681368
0.15197975883875,0.368236823682368
0.152021035253426,0.368336833683368
0.152062311668103,0.368436843684369
0.152103588082779,0.368536853685369
0.152144864497456,0.368636863686369
0.152186140912132,0.368736873687369
0.152227417326809,0.368836883688369
0.152268693741485,0.368936893689369
0.152309970156162,0.369036903690369
0.152351246570838,0.369136913691369
0.152392522985515,0.369236923692369
0.152433799400191,0.36933693369337
0.152475075814867,0.36943694369437
0.152516352229544,0.36953695369537
0.15255762864422,0.36963696369637
0.152598905058897,0.36973697369737
0.152640181473573,0.36983698369837
0.15268145788825,0.36993699369937
0.152722734302926,0.37003700370037
0.152764010717603,0.37013701370137
0.152805287132279,0.37023702370237
0.152846563546956,0.37033703370337
0.152887839961632,0.370437043704371
0.152929116376309,0.370537053705371
0.152970392790985,0.370637063706371
0.153011669205662,0.370737073707371
0.153052945620338,0.370837083708371
0.153094222035014,0.370937093709371
0.153135498449691,0.371037103710371
0.153176774864367,0.371137113711371
0.153218051279044,0.371237123712371
0.15325932769372,0.371337133713372
0.153300604108397,0.371437143714372
0.153341880523073,0.371537153715372
0.15338315693775,0.371637163716372
0.153424433352426,0.371737173717372
0.153465709767103,0.371837183718372
0.153506986181779,0.371937193719372
0.153548262596455,0.372037203720372
0.153589539011132,0.372137213721372
0.153630815425808,0.372237223722372
0.153672091840485,0.372337233723372
0.153713368255161,0.372437243724373
0.153754644669838,0.372537253725373
0.153795921084514,0.372637263726373
0.153837197499191,0.372737273727373
0.153878473913867,0.372837283728373
0.153919750328544,0.372937293729373
0.15396102674322,0.373037303730373
0.154002303157897,0.373137313731373
0.154043579572573,0.373237323732373
0.15408485598725,0.373337333733374
0.154126132401926,0.373437343734374
0.154167408816603,0.373537353735374
0.154208685231279,0.373637363736374
0.154249961645956,0.373737373737374
0.154291238060632,0.373837383738374
0.154332514475308,0.373937393739374
0.154373790889985,0.374037403740374
0.154415067304661,0.374137413741374
0.154456343719338,0.374237423742374
0.154497620134014,0.374337433743374
0.154538896548691,0.374437443744375
0.154580172963367,0.374537453745375
0.154621449378044,0.374637463746375
0.15466272579272,0.374737473747375
0.154704002207397,0.374837483748375
0.154745278622073,0.374937493749375
0.15478655503675,0.375037503750375
0.154827831451426,0.375137513751375
0.154869107866102,0.375237523752375
0.154910384280779,0.375337533753375
0.154951660695455,0.375437543754376
0.154992937110132,0.375537553755376
0.155034213524808,0.375637563756376
0.155075489939485,0.375737573757376
0.155116766354161,0.375837583758376
0.155158042768838,0.375937593759376
0.155199319183514,0.376037603760376
0.155240595598191,0.376137613761376
0.155281872012867,0.376237623762376
0.155323148427544,0.376337633763376
0.15536442484222,0.376437643764377
0.155405701256897,0.376537653765377
0.155446977671573,0.376637663766377
0.155488254086249,0.376737673767377
0.155529530500926,0.376837683768377
0.155570806915602,0.376937693769377
0.155612083330279,0.377037703770377
0.155653359744955,0.377137713771377
0.155694636159632,0.377237723772377
0.155735912574308,0.377337733773377
0.155777188988985,0.377437743774378
0.155818465403661,0.377537753775378
0.155859741818338,0.377637763776378
0.155901018233014,0.377737773777378
0.155942294647691,0.377837783778378
0.155983571062367,0.377937793779378
0.156024847477044,0.378037803780378
0.15606612389172,0.378137813781378
0.156107400306396,0.378237823782378
0.156148676721073,0.378337833783378
0.156189953135749,0.378437843784379
0.156231229550426,0.378537853785379
0.156272505965102,0.378637863786379
0.156313782379779,0.378737873787379
0.156355058794455,0.378837883788379
0.156396335209132,0.378937893789379
0.156437611623808,0.379037903790379
0.156478888038485,0.379137913791379
0.156520164453161,0.379237923792379
0.156561440867838,0.379337933793379
0.156602717282514,0.37943794379438
0.156643993697191,0.37953795379538
0.156685270111867,0.37963796379638
0.156726546526543,0.37973797379738
0.15676782294122,0.37983798379838
0.156809099355896,0.37993799379938
0.156850375770573,0.38003800380038
0.156891652185249,0.38013801380138
0.156932928599926,0.38023802380238
0.156974205014602,0.38033803380338
0.157015481429279,0.380438043804381
0.157056757843955,0.380538053805381
0.157098034258632,0.380638063806381
0.157139310673308,0.380738073807381
0.157180587087985,0.380838083808381
0.157221863502661,0.380938093809381
0.157263139917338,0.381038103810381
0.157304416332014,0.381138113811381
0.157345692746691,0.381238123812381
0.157386969161367,0.381338133813381
0.157428245576043,0.381438143814381
0.15746952199072,0.381538153815382
0.157510798405396,0.381638163816382
0.157552074820073,0.381738173817382
0.157593351234749,0.381838183818382
0.157634627649426,0.381938193819382
0.157675904064102,0.382038203820382
0.157717180478779,0.382138213821382
0.157758456893455,0.382238223822382
0.157799733308132,0.382338233823382
0.157841009722808,0.382438243824382
0.157882286137485,0.382538253825383
0.157923562552161,0.382638263826383
0.157964838966837,0.382738273827383
0.158006115381514,0.382838283828383
0.15804739179619,0.382938293829383
0.158088668210867,0.383038303830383
0.158129944625543,0.383138313831383
0.15817122104022,0.383238323832383
0.158212497454896,0.383338333833383
0.158253773869573,0.383438343834383
0.158295050284249,0.383538353835384
0.158336326698926,0.383638363836384
0.158377603113602,0.383738373837384
0.158418879528279,0.383838383838384
0.158460155942955,0.383938393839384
0.158501432357631,0.384038403840384
0.158542708772308,0.384138413841384
0.158583985186984,0.384238423842384
0.158625261601661,0.384338433843384
0.158666538016337,0.384438443844385
0.158707814431014,0.384538453845385
0.15874909084569,0.384638463846385
0.158790367260367,0.384738473847385
0.158831643675043,0.384838483848385
0.15887292008972,0.384938493849385
0.158914196504396,0.385038503850385
0.158955472919073,0.385138513851385
0.158996749333749,0.385238523852385
0.159038025748426,0.385338533853385
0.159079302163102,0.385438543854385
0.159120578577779,0.385538553855385
0.159161854992455,0.385638563856386
0.159203131407131,0.385738573857386
0.159244407821808,0.385838583858386
0.159285684236484,0.385938593859386
0.159326960651161,0.386038603860386
0.159368237065837,0.386138613861386
0.159409513480514,0.386238623862386
0.15945078989519,0.386338633863386
0.159492066309867,0.386438643864386
0.159533342724543,0.386538653865387
0.15957461913922,0.386638663866387
0.159615895553896,0.386738673867387
0.159657171968573,0.386838683868387
0.159698448383249,0.386938693869387
0.159739724797926,0.387038703870387
0.159781001212602,0.387138713871387
0.159822277627278,0.387238723872387
0.159863554041955,0.387338733873387
0.159904830456631,0.387438743874387
0.159946106871308,0.387538753875387
0.159987383285984,0.387638763876388
0.160028659700661,0.387738773877388
0.160069936115337,0.387838783878388
0.160111212530014,0.387938793879388
0.16015248894469,0.388038803880388
0.160193765359367,0.388138813881388
0.160235041774043,0.388238823882388
0.16027631818872,0.388338833883388
0.160317594603396,0.388438843884389
0.160358871018073,0.388538853885389
0.160400147432749,0.388638863886389
0.160441423847425,0.388738873887389
0.160482700262102,0.388838883888389
0.160523976676778,0.388938893889389
0.160565253091455,0.389038903890389
0.160606529506131,0.389138913891389
0.160647805920808,0.389238923892389
0.160689082335484,0.389338933893389
0.160730358750161,0.389438943894389
0.160771635164837,0.38953895389539
0.160812911579514,0.38963896389639
0.16085418799419,0.38973897389739
0.160895464408867,0.38983898389839
0.160936740823543,0.38993899389939
0.16097801723822,0.39003900390039
0.161019293652896,0.39013901390139
0.161060570067572,0.39023902390239
0.161101846482249,0.39033903390339
0.161143122896925,0.39043904390439
0.161184399311602,0.390539053905391
0.161225675726278,0.390639063906391
0.161266952140955,0.390739073907391
0.161308228555631,0.390839083908391
0.161349504970308,0.390939093909391
0.161390781384984,0.391039103910391
0.161432057799661,0.391139113911391
0.161473334214337,0.391239123912391
0.161514610629014,0.391339133913391
0.16155588704369,0.391439143914391
0.161597163458366,0.391539153915392
0.161638439873043,0.391639163916392
0.161679716287719,0.391739173917392
0.161720992702396,0.391839183918392
0.161762269117072,0.391939193919392
0.161803545531749,0.392039203920392
0.161844821946425,0.392139213921392
0.161886098361102,0.392239223922392
0.161927374775778,0.392339233923392
0.161968651190455,0.392439243924393
0.162009927605131,0.392539253925393
0.162051204019808,0.392639263926393
0.162092480434484,0.392739273927393
0.162133756849161,0.392839283928393
0.162175033263837,0.392939293929393
0.162216309678514,0.393039303930393
0.16225758609319,0.393139313931393
0.162298862507867,0.393239323932393
0.162340138922543,0.393339333933393
0.162381415337219,0.393439343934394
0.162422691751896,0.393539353935394
0.162463968166572,0.393639363936394
0.162505244581249,0.393739373937394
0.162546520995925,0.393839383938394
0.162587797410602,0.393939393939394
0.162629073825278,0.394039403940394
0.162670350239955,0.394139413941394
0.162711626654631,0.394239423942394
0.162752903069308,0.394339433943394
0.162794179483984,0.394439443944394
0.162835455898661,0.394539453945395
0.162876732313337,0.394639463946395
0.162918008728013,0.394739473947395
0.16295928514269,0.394839483948395
0.163000561557366,0.394939493949395
0.163041837972043,0.395039503950395
0.163083114386719,0.395139513951395
0.163124390801396,0.395239523952395
0.163165667216072,0.395339533953395
0.163206943630749,0.395439543954396
0.163248220045425,0.395539553955396
0.163289496460102,0.395639563956396
0.163330772874778,0.395739573957396
0.163372049289455,0.395839583958396
0.163413325704131,0.395939593959396
0.163454602118807,0.396039603960396
0.163495878533484,0.396139613961396
0.16353715494816,0.396239623962396
0.163578431362837,0.396339633963396
0.163619707777513,0.396439643964397
0.16366098419219,0.396539653965397
0.163702260606866,0.396639663966397
0.163743537021543,0.396739673967397
0.163784813436219,0.396839683968397
0.163826089850896,0.396939693969397
0.163867366265572,0.397039703970397
0.163908642680249,0.397139713971397
0.163949919094925,0.397239723972397
0.163991195509602,0.397339733973398
0.164032471924278,0.397439743974398
0.164073748338954,0.397539753975398
0.164115024753631,0.397639763976398
0.164156301168307,0.397739773977398
0.164197577582984,0.397839783978398
0.16423885399766,0.397939793979398
0.164280130412337,0.398039803980398
0.164321406827013,0.398139813981398
0.16436268324169,0.398239823982398
0.164403959656366,0.398339833983398
0.164445236071043,0.398439843984398
0.164486512485719,0.398539853985399
0.164527788900396,0.398639863986399
0.164569065315072,0.398739873987399
0.164610341729749,0.398839883988399
0.164651618144425,0.398939893989399
0.164692894559102,0.399039903990399
0.164734170973778,0.399139913991399
0.164775447388454,0.399239923992399
0.164816723803131,0.3993399339934
0.164858000217807,0.3994399439944
0.164899276632484,0.3995399539954
0.16494055304716,0.3996399639964
0.164981829461837,0.3997399739974
0.165023105876513,0.3998399839984
0.16506438229119,0.3999399939994
0.165105658705866,0.4000400040004
0.165146935120543,0.4001400140014
0.165188211535219,0.4002400240024
0.165229487949896,0.4003400340034
0.165270764364572,0.400440044004401
0.165312040779249,0.400540054005401
0.165353317193925,0.400640064006401
0.165394593608601,0.400740074007401
0.165435870023278,0.400840084008401
0.165477146437954,0.400940094009401
0.165518422852631,0.401040104010401
0.165559699267307,0.401140114011401
0.165600975681984,0.401240124012402
0.16564225209666,0.401340134013402
0.165683528511337,0.401440144014402
0.165724804926013,0.401540154015402
0.16576608134069,0.401640164016402
0.165807357755366,0.401740174017402
0.165848634170043,0.401840184018402
0.165889910584719,0.401940194019402
0.165931186999396,0.402040204020402
0.165972463414072,0.402140214021402
0.166013739828748,0.402240224022402
0.166055016243425,0.402340234023402
0.166096292658101,0.402440244024402
0.166137569072778,0.402540254025403
0.166178845487454,0.402640264026403
0.166220121902131,0.402740274027403
0.166261398316807,0.402840284028403
0.166302674731484,0.402940294029403
0.16634395114616,0.403040304030403
0.166385227560837,0.403140314031403
0.166426503975513,0.403240324032403
0.16646778039019,0.403340334033404
0.166509056804866,0.403440344034404
0.166550333219542,0.403540354035404
0.166591609634219,0.403640364036404
0.166632886048895,0.403740374037404
0.166674162463572,0.403840384038404
0.166715438878248,0.403940394039404
0.166756715292925,0.404040404040404
0.166797991707601,0.404140414041404
0.166839268122278,0.404240424042404
0.166880544536954,0.404340434043404
0.166921820951631,0.404440444044405
0.166963097366307,0.404540454045405
0.167004373780984,0.404640464046405
0.16704565019566,0.404740474047405
0.167086926610337,0.404840484048405
0.167128203025013,0.404940494049405
0.16716947943969,0.405040504050405
0.167210755854366,0.405140514051405
0.167252032269043,0.405240524052406
0.167293308683719,0.405340534053406
0.167334585098395,0.405440544054406
0.167375861513072,0.405540554055406
0.167417137927748,0.405640564056406
0.167458414342425,0.405740574057406
0.167499690757101,0.405840584058406
0.167540967171778,0.405940594059406
0.167582243586454,0.406040604060406
0.167623520001131,0.406140614061406
0.167664796415807,0.406240624062406
0.167706072830484,0.406340634063406
0.16774734924516,0.406440644064406
0.167788625659837,0.406540654065407
0.167829902074513,0.406640664066407
0.167871178489189,0.406740674067407
0.167912454903866,0.406840684068407
0.167953731318542,0.406940694069407
0.167995007733219,0.407040704070407
0.168036284147895,0.407140714071407
0.168077560562572,0.407240724072407
0.168118836977248,0.407340734073408
0.168160113391925,0.407440744074408
0.168201389806601,0.407540754075408
0.168242666221278,0.407640764076408
0.168283942635954,0.407740774077408
0.168325219050631,0.407840784078408
0.168366495465307,0.407940794079408
0.168407771879983,0.408040804080408
0.16844904829466,0.408140814081408
0.168490324709336,0.408240824082408
0.168531601124013,0.408340834083408
0.168572877538689,0.408440844084409
0.168614153953366,0.408540854085409
0.168655430368042,0.408640864086409
0.168696706782719,0.408740874087409
0.168737983197395,0.408840884088409
0.168779259612072,0.408940894089409
0.168820536026748,0.409040904090409
0.168861812441425,0.409140914091409
0.168903088856101,0.409240924092409
0.168944365270778,0.40934093409341
0.168985641685454,0.40944094409441
0.16902691810013,0.40954095409541
0.169068194514807,0.40964096409641
0.169109470929483,0.40974097409741
0.16915074734416,0.40984098409841
0.169192023758836,0.40994099409941
0.169233300173513,0.41004100410041
0.169274576588189,0.41014101410141
0.169315853002866,0.41024102410241
0.169357129417542,0.41034103410341
0.169398405832219,0.41044104410441
0.169439682246895,0.410541054105411
0.169480958661572,0.410641064106411
0.169522235076248,0.410741074107411
0.169563511490925,0.410841084108411
0.169604787905601,0.410941094109411
0.169646064320278,0.411041104110411
0.169687340734954,0.411141114111411
0.16972861714963,0.411241124112411
0.169769893564307,0.411341134113412
0.169811169978983,0.411441144114412
0.16985244639366,0.411541154115412
0.169893722808336,0.411641164116412
0.169934999223013,0.411741174117412
0.169976275637689,0.411841184118412
0.170017552052366,0.411941194119412
0.170058828467042,0.412041204120412
0.170100104881719,0.412141214121412
0.170141381296395,0.412241224122412
0.170182657711072,0.412341234123412
0.170223934125748,0.412441244124413
0.170265210540425,0.412541254125413
0.170306486955101,0.412641264126413
0.170347763369777,0.412741274127413
0.170389039784454,0.412841284128413
0.17043031619913,0.412941294129413
0.170471592613807,0.413041304130413
0.170512869028483,0.413141314131413
0.17055414544316,0.413241324132413
0.170595421857836,0.413341334133413
0.170636698272513,0.413441344134414
0.170677974687189,0.413541354135414
0.170719251101866,0.413641364136414
0.170760527516542,0.413741374137414
0.170801803931219,0.413841384138414
0.170843080345895,0.413941394139414
0.170884356760572,0.414041404140414
0.170925633175248,0.414141414141414
0.170966909589924,0.414241424142414
0.171008186004601,0.414341434143414
0.171049462419277,0.414441444144414
0.171090738833954,0.414541454145415
0.17113201524863,0.414641464146415
0.171173291663307,0.414741474147415
0.171214568077983,0.414841484148415
0.17125584449266,0.414941494149415
0.171297120907336,0.415041504150415
0.171338397322013,0.415141514151415
0.171379673736689,0.415241524152415
0.171420950151366,0.415341534153415
0.171462226566042,0.415441544154416
0.171503502980718,0.415541554155416
0.171544779395395,0.415641564156416
0.171586055810071,0.415741574157416
0.171627332224748,0.415841584158416
0.171668608639424,0.415941594159416
0.171709885054101,0.416041604160416
0.171751161468777,0.416141614161416
0.171792437883454,0.416241624162416
0.17183371429813,0.416341634163416
0.171874990712807,0.416441644164417
0.171916267127483,0.416541654165417
0.17195754354216,0.416641664166417
0.171998819956836,0.416741674167417
0.172040096371513,0.416841684168417
0.172081372786189,0.416941694169417
0.172122649200866,0.417041704170417
0.172163925615542,0.417141714171417
0.172205202030218,0.417241724172417
0.172246478444895,0.417341734173417
0.172287754859571,0.417441744174418
0.172329031274248,0.417541754175418
0.172370307688924,0.417641764176418
0.172411584103601,0.417741774177418
0.172452860518277,0.417841784178418
0.172494136932954,0.417941794179418
0.17253541334763,0.418041804180418
0.172576689762307,0.418141814181418
0.172617966176983,0.418241824182418
0.17265924259166,0.418341834183418
0.172700519006336,0.418441844184418
0.172741795421013,0.418541854185419
0.172783071835689,0.418641864186419
0.172824348250365,0.418741874187419
0.172865624665042,0.418841884188419
0.172906901079718,0.418941894189419
0.172948177494395,0.419041904190419
0.172989453909071,0.419141914191419
0.173030730323748,0.419241924192419
0.173072006738424,0.419341934193419
0.173113283153101,0.419441944194419
0.173154559567777,0.41954195419542
0.173195835982454,0.41964196419642
0.17323711239713,0.41974197419742
0.173278388811807,0.41984198419842
0.173319665226483,0.41994199419942
0.173360941641159,0.42004200420042
0.173402218055836,0.42014201420142
0.173443494470512,0.42024202420242
0.173484770885189,0.42034203420342
0.173526047299865,0.420442044204421
0.173567323714542,0.420542054205421
0.173608600129218,0.420642064206421
0.173649876543895,0.420742074207421
0.173691152958571,0.420842084208421
0.173732429373248,0.420942094209421
0.173773705787924,0.421042104210421
0.173814982202601,0.421142114211421
0.173856258617277,0.421242124212421
0.173897535031954,0.421342134213421
0.17393881144663,0.421442144214421
0.173980087861306,0.421542154215422
0.174021364275983,0.421642164216422
0.174062640690659,0.421742174217422
0.174103917105336,0.421842184218422
0.174145193520012,0.421942194219422
0.174186469934689,0.422042204220422
0.174227746349365,0.422142214221422
0.174269022764042,0.422242224222422
0.174310299178718,0.422342234223422
0.174351575593395,0.422442244224422
0.174392852008071,0.422542254225423
0.174434128422748,0.422642264226423
0.174475404837424,0.422742274227423
0.174516681252101,0.422842284228423
0.174557957666777,0.422942294229423
0.174599234081454,0.423042304230423
0.17464051049613,0.423142314231423
0.174681786910806,0.423242324232423
0.174723063325483,0.423342334233423
0.174764339740159,0.423442344234424
0.174805616154836,0.423542354235424
0.174846892569512,0.423642364236424
0.174888168984189,0.423742374237424
0.174929445398865,0.423842384238424
0.174970721813542,0.423942394239424
0.175011998228218,0.424042404240424
0.175053274642895,0.424142414241424
0.175094551057571,0.424242424242424
0.175135827472248,0.424342434243424
0.175177103886924,0.424442444244424
0.175218380301601,0.424542454245425
0.175259656716277,0.424642464246425
0.175300933130953,0.424742474247425
0.17534220954563,0.424842484248425
0.175383485960306,0.424942494249425
0.175424762374983,0.425042504250425
0.175466038789659,0.425142514251425
0.175507315204336,0.425242524252425
0.175548591619012,0.425342534253425
0.175589868033689,0.425442544254426
0.175631144448365,0.425542554255426
0.175672420863042,0.425642564256426
0.175713697277718,0.425742574257426
0.175754973692395,0.425842584258426
0.175796250107071,0.425942594259426
0.175837526521748,0.426042604260426
0.175878802936424,0.426142614261426
0.1759200793511,0.426242624262426
0.175961355765777,0.426342634263426
0.176002632180453,0.426442644264426
0.17604390859513,0.426542654265427
0.176085185009806,0.426642664266427
0.176126461424483,0.426742674267427
0.176167737839159,0.426842684268427
0.176209014253836,0.426942694269427
0.176250290668512,0.427042704270427
0.176291567083189,0.427142714271427
0.176332843497865,0.427242724272427
0.176374119912542,0.427342734273428
0.176415396327218,0.427442744274428
0.176456672741894,0.427542754275428
0.176497949156571,0.427642764276428
0.176539225571247,0.427742774277428
0.176580501985924,0.427842784278428
0.1766217784006,0.427942794279428
0.176663054815277,0.428042804280428
0.176704331229953,0.428142814281428
0.17674560764463,0.428242824282428
0.176786884059306,0.428342834283428
0.176828160473983,0.428442844284428
0.176869436888659,0.428542854285429
0.176910713303336,0.428642864286429
0.176951989718012,0.428742874287429
0.176993266132689,0.428842884288429
0.177034542547365,0.428942894289429
0.177075818962041,0.429042904290429
0.177117095376718,0.429142914291429
0.177158371791394,0.429242924292429
0.177199648206071,0.42934293429343
0.177240924620747,0.42944294429443
0.177282201035424,0.42954295429543
0.1773234774501,0.42964296429643
0.177364753864777,0.42974297429743
0.177406030279453,0.42984298429843
0.17744730669413,0.42994299429943
0.177488583108806,0.43004300430043
0.177529859523483,0.43014301430143
0.177571135938159,0.43024302430243
0.177612412352836,0.43034303430343
0.177653688767512,0.43044304430443
0.177694965182189,0.430543054305431
0.177736241596865,0.430643064306431
0.177777518011541,0.430743074307431
0.177818794426218,0.430843084308431
0.177860070840894,0.430943094309431
0.177901347255571,0.431043104310431
0.177942623670247,0.431143114311431
0.177983900084924,0.431243124312431
0.1780251764996,0.431343134313432
0.178066452914277,0.431443144314432
0.178107729328953,0.431543154315432
0.17814900574363,0.431643164316432
0.178190282158306,0.431743174317432
0.178231558572983,0.431843184318432
0.178272834987659,0.431943194319432
0.178314111402335,0.432043204320432
0.178355387817012,0.432143214321432
0.178396664231688,0.432243224322432
0.178437940646365,0.432343234323432
0.178479217061041,0.432443244324432
0.178520493475718,0.432543254325433
0.178561769890394,0.432643264326433
0.178603046305071,0.432743274327433
0.178644322719747,0.432843284328433
0.178685599134424,0.432943294329433
0.1787268755491,0.433043304330433
0.178768151963777,0.433143314331433
0.178809428378453,0.433243324332433
0.17885070479313,0.433343334333434
0.178891981207806,0.433443344334434
0.178933257622482,0.433543354335434
0.178974534037159,0.433643364336434
0.179015810451835,0.433743374337434
0.179057086866512,0.433843384338434
0.179098363281188,0.433943394339434
0.179139639695865,0.434043404340434
0.179180916110541,0.434143414341434
0.179222192525218,0.434243424342434
0.179263468939894,0.434343434343434
0.179304745354571,0.434443444344434
0.179346021769247,0.434543454345435
0.179387298183924,0.434643464346435
0.1794285745986,0.434743474347435
0.179469851013277,0.434843484348435
0.179511127427953,0.434943494349435
0.179552403842629,0.435043504350435
0.179593680257306,0.435143514351435
0.179634956671982,0.435243524352435
0.179676233086659,0.435343534353436
0.179717509501335,0.435443544354436
0.179758785916012,0.435543554355436
0.179800062330688,0.435643564356436
0.179841338745365,0.435743574357436
0.179882615160041,0.435843584358436
0.179923891574718,0.435943594359436
0.179965167989394,0.436043604360436
0.180006444404071,0.436143614361436
0.180047720818747,0.436243624362436
0.180088997233424,0.436343634363436
0.1801302736481,0.436443644364436
0.180171550062777,0.436543654365437
0.180212826477453,0.436643664366437
0.180254102892129,0.436743674367437
0.180295379306806,0.436843684368437
0.180336655721482,0.436943694369437
0.180377932136159,0.437043704370437
0.180419208550835,0.437143714371437
0.180460484965512,0.437243724372437
0.180501761380188,0.437343734373438
0.180543037794865,0.437443744374438
0.180584314209541,0.437543754375438
0.180625590624218,0.437643764376438
0.180666867038894,0.437743774377438
0.180708143453571,0.437843784378438
0.180749419868247,0.437943794379438
0.180790696282924,0.438043804380438
0.1808319726976,0.438143814381438
0.180873249112276,0.438243824382438
0.180914525526953,0.438343834383438
0.180955801941629,0.438443844384438
0.180997078356306,0.438543854385439
0.181038354770982,0.438643864386439
0.181079631185659,0.438743874387439
0.181120907600335,0.438843884388439
0.181162184015012,0.438943894389439
0.181203460429688,0.439043904390439
0.181244736844365,0.439143914391439
0.181286013259041,0.439243924392439
0.181327289673718,0.43934393439344
0.181368566088394,0.43944394439444
0.18140984250307,0.43954395439544
0.181451118917747,0.43964396439644
0.181492395332423,0.43974397439744
0.1815336717471,0.43984398439844
0.181574948161776,0.43994399439944
0.181616224576453,0.44004400440044
0.181657500991129,0.44014401440144
0.181698777405806,0.44024402440244
0.181740053820482,0.44034403440344
0.181781330235159,0.44044404440444
0.181822606649835,0.440544054405441
0.181863883064512,0.440644064406441
0.181905159479188,0.440744074407441
0.181946435893864,0.440844084408441
0.181987712308541,0.440944094409441
0.182028988723217,0.441044104410441
0.182070265137894,0.441144114411441
0.18211154155257,0.441244124412441
0.182152817967247,0.441344134413442
0.182194094381923,0.441444144414442
0.1822353707966,0.441544154415442
0.182276647211276,0.441644164416442
0.182317923625953,0.441744174417442
0.182359200040629,0.441844184418442
0.182400476455306,0.441944194419442
0.182441752869982,0.442044204420442
0.182483029284659,0.442144214421442
0.182524305699335,0.442244224422442
0.182565582114012,0.442344234423442
0.182606858528688,0.442444244424442
0.182648134943365,0.442544254425443
0.182689411358041,0.442644264426443
0.182730687772717,0.442744274427443
0.182771964187394,0.442844284428443
0.18281324060207,0.442944294429443
0.182854517016747,0.443044304430443
0.182895793431423,0.443144314431443
0.1829370698461,0.443244324432443
0.182978346260776,0.443344334433443
0.183019622675453,0.443444344434444
0.183060899090129,0.443544354435444
0.183102175504806,0.443644364436444
0.183143451919482,0.443744374437444
0.183184728334159,0.443844384438444
0.183226004748835,0.443944394439444
0.183267281163511,0.444044404440444
0.183308557578188,0.444144414441444
0.183349833992864,0.444244424442444
0.183391110407541,0.444344434443444
0.183432386822217,0.444444444444444
0.183473663236894,0.444544454445445
0.18351493965157,0.444644464446445
0.183556216066247,0.444744474447445
0.183597492480923,0.444844484448445
0.1836387688956,0.444944494449445
0.183680045310276,0.445044504450445
0.183721321724953,0.445144514451445
0.183762598139629,0.445244524452446
0.183803874554306,0.445344534453446
0.183845150968982,0.445444544454446
0.183886427383658,0.445544554455446
0.183927703798335,0.445644564456446
0.183968980213011,0.445744574457446
0.184010256627688,0.445844584458446
0.184051533042364,0.445944594459446
0.184092809457041,0.446044604460446
0.184134085871717,0.446144614461446
0.184175362286394,0.446244624462446
0.18421663870107,0.446344634463446
0.184257915115747,0.446444644464446
0.184299191530423,0.446544654465447
0.1843404679451,0.446644664466447
0.184381744359776,0.446744674467447
0.184423020774452,0.446844684468447
0.184464297189129,0.446944694469447
0.184505573603805,0.447044704470447
0.184546850018482,0.447144714471447
0.184588126433158,0.447244724472447
0.184629402847835,0.447344734473447
0.184670679262511,0.447444744474448
0.184711955677188,0.447544754475448
0.184753232091864,0.447644764476448
0.184794508506541,0.447744774477448
0.184835784921217,0.447844784478448
0.184877061335894,0.447944794479448
0.18491833775057,0.448044804480448
0.184959614165247,0.448144814481448
0.185000890579923,0.448244824482448
0.1850421669946,0.448344834483448
0.185083443409276,0.448444844484448
0.185124719823953,0.448544854485449
0.185165996238629,0.448644864486449
0.185207272653305,0.448744874487449
0.185248549067982,0.448844884488449
0.185289825482658,0.448944894489449
0.185331101897335,0.449044904490449
0.185372378312011,0.449144914491449
0.185413654726688,0.449244924492449
0.185454931141364,0.44934493449345
0.185496207556041,0.44944494449445
0.185537483970717,0.44954495449545
0.185578760385394,0.44964496449645
0.18562003680007,0.44974497449745
0.185661313214747,0.44984498449845
0.185702589629423,0.44994499449945
0.185743866044099,0.45004500450045
0.185785142458776,0.45014501450145
0.185826418873452,0.45024502450245
0.185867695288129,0.45034503450345
0.185908971702805,0.45044504450445
0.185950248117482,0.45054505450545
0.185991524532158,0.450645064506451
0.186032800946835,0.450745074507451
0.186074077361511,0.450845084508451
0.186115353776188,0.450945094509451
0.186156630190864,0.451045104510451
0.186197906605541,0.451145114511451
0.186239183020217,0.451245124512451
0.186280459434893,0.451345134513451
0.18632173584957,0.451445144514452
0.186363012264246,0.451545154515452
0.186404288678923,0.451645164516452
0.186445565093599,0.451745174517452
0.186486841508276,0.451845184518452
0.186528117922952,0.451945194519452
0.186569394337629,0.452045204520452
0.186610670752305,0.452145214521452
0.186651947166982,0.452245224522452
0.186693223581658,0.452345234523452
0.186734499996335,0.452445244524452
0.186775776411011,0.452545254525453
0.186817052825688,0.452645264526453
0.186858329240364,0.452745274527453
0.18689960565504,0.452845284528453
0.186940882069717,0.452945294529453
0.186982158484393,0.453045304530453
0.18702343489907,0.453145314531453
0.187064711313746,0.453245324532453
0.187105987728423,0.453345334533453
0.187147264143099,0.453445344534454
0.187188540557776,0.453545354535454
0.187229816972452,0.453645364536454
0.187271093387129,0.453745374537454
0.187312369801805,0.453845384538454
0.187353646216482,0.453945394539454
0.187394922631158,0.454045404540454
0.187436199045835,0.454145414541454
0.187477475460511,0.454245424542454
0.187518751875188,0.454345434543454
0.187560028289864,0.454445444544454
0.18760130470454,0.454545454545454
0.187642581119217,0.454645464546455
0.187683857533893,0.454745474547455
0.18772513394857,0.454845484548455
0.187766410363246,0.454945494549455
0.187807686777923,0.455045504550455
0.187848963192599,0.455145514551455
0.187890239607276,0.455245524552455
0.187931516021952,0.455345534553455
0.187972792436629,0.455445544554456
0.188014068851305,0.455545554555456
0.188055345265982,0.455645564556456
0.188096621680658,0.455745574557456
0.188137898095335,0.455845584558456
0.188179174510011,0.455945594559456
0.188220450924687,0.456045604560456
0.188261727339364,0.456145614561456
0.18830300375404,0.456245624562456
0.188344280168717,0.456345634563456
0.188385556583393,0.456445644564456
0.18842683299807,0.456545654565457
0.188468109412746,0.456645664566457
0.188509385827423,0.456745674567457
0.188550662242099,0.456845684568457
0.188591938656776,0.456945694569457
0.188633215071452,0.457045704570457
0.188674491486129,0.457145714571457
0.188715767900805,0.457245724572457
0.188757044315482,0.457345734573458
0.188798320730158,0.457445744574458
0.188839597144834,0.457545754575458
0.188880873559511,0.457645764576458
0.188922149974187,0.457745774577458
0.188963426388864,0.457845784578458
0.18900470280354,0.457945794579458
0.189045979218217,0.458045804580458
0.189087255632893,0.458145814581458
0.18912853204757,0.458245824582458
0.189169808462246,0.458345834583458
0.189211084876923,0.458445844584458
0.189252361291599,0.458545854585458
0.189293637706276,0.458645864586459
0.189334914120952,0.458745874587459
0.189376190535628,0.458845884588459
0.189417466950305,0.458945894589459
0.189458743364981,0.459045904590459
0.189500019779658,0.459145914591459
0.189541296194334,0.459245924592459
0.189582572609011,0.459345934593459
0.189623849023687,0.45944594459446
0.189665125438364,0.45954595459546
0.18970640185304,0.45964596459646
0.189747678267717,0.45974597459746
0.189788954682393,0.45984598459846
0.18983023109707,0.45994599459946
0.189871507511746,0.46004600460046
0.189912783926423,0.46014601460146
0.189954060341099,0.46024602460246
0.189995336755776,0.46034603460346
0.190036613170452,0.46044604460446
0.190077889585129,0.460546054605461
0.190119165999805,0.460646064606461
0.190160442414481,0.460746074607461
0.190201718829158,0.460846084608461
0.190242995243834,0.460946094609461
0.190284271658511,0.461046104610461
0.190325548073187,0.461146114611461
0.190366824487864,0.461246124612461
0.19040810090254,0.461346134613462
0.190449377317217,0.461446144614462
0.190490653731893,0.461546154615462
0.19053193014657,0.461646164616462
0.190573206561246,0.461746174617462
0.190614482975923,0.461846184618462
0.190655759390599,0.461946194619462
0.190697035805275,0.462046204620462
0.190738312219952,0.462146214621462
0.190779588634628,0.462246224622462
0.190820865049305,0.462346234623462
0.190862141463981,0.462446244624462
0.190903417878658,0.462546254625463
0.190944694293334,0.462646264626463
0.190985970708011,0.462746274627463
0.191027247122687,0.462846284628463
0.191068523537364,0.462946294629463
0.19110979995204,0.463046304630463
0.191151076366717,0.463146314631463
0.191192352781393,0.463246324632463
0.191233629196069,0.463346334633463
0.191274905610746,0.463446344634464
0.191316182025422,0.463546354635464
0.191357458440099,0.463646364636464
0.191398734854775,0.463746374637464
0.191440011269452,0.463846384638464
0.191481287684128,0.463946394639464
0.191522564098805,0.464046404640464
0.191563840513481,0.464146414641464
0.191605116928158,0.464246424642464
0.191646393342834,0.464346434643464
0.191687669757511,0.464446444644464
0.191728946172187,0.464546454645465
0.191770222586864,0.464646464646465
0.19181149900154,0.464746474647465
0.191852775416216,0.464846484648465
0.191894051830893,0.464946494649465
0.191935328245569,0.465046504650465
0.191976604660246,0.465146514651465
0.192017881074922,0.465246524652465
0.192059157489599,0.465346534653466
0.192100433904275,0.465446544654466
0.192141710318952,0.465546554655466
0.192182986733628,0.465646564656466
0.192224263148305,0.465746574657466
0.192265539562981,0.465846584658466
0.192306815977658,0.465946594659466
0.192348092392334,0.466046604660466
0.192389368807011,0.466146614661466
0.192430645221687,0.466246624662466
0.192471921636364,0.466346634663466
0.19251319805104,0.466446644664467
0.192554474465716,0.466546654665467
0.192595750880393,0.466646664666467
0.192637027295069,0.466746674667467
0.192678303709746,0.466846684668467
0.192719580124422,0.466946694669467
0.192760856539099,0.467046704670467
0.192802132953775,0.467146714671467
0.192843409368452,0.467246724672467
0.192884685783128,0.467346734673467
0.192925962197805,0.467446744674468
0.192967238612481,0.467546754675468
0.193008515027158,0.467646764676468
0.193049791441834,0.467746774677468
0.193091067856511,0.467846784678468
0.193132344271187,0.467946794679468
0.193173620685863,0.468046804680468
0.19321489710054,0.468146814681468
0.193256173515216,0.468246824682468
0.193297449929893,0.468346834683468
0.193338726344569,0.468446844684469
0.193380002759246,0.468546854685469
0.193421279173922,0.468646864686469
0.193462555588599,0.468746874687469
0.193503832003275,0.468846884688469
0.193545108417952,0.468946894689469
0.193586384832628,0.469046904690469
0.193627661247305,0.469146914691469
0.193668937661981,0.469246924692469
0.193710214076658,0.46934693469347
0.193751490491334,0.46944694469447
0.19379276690601,0.46954695469547
0.193834043320687,0.46964696469647
0.193875319735363,0.46974697469747
0.19391659615004,0.46984698469847
0.193957872564716,0.46994699469947
0.193999148979393,0.47004700470047
0.194040425394069,0.47014701470147
0.194081701808746,0.47024702470247
0.194122978223422,0.47034703470347
0.194164254638099,0.47044704470447
0.194205531052775,0.470547054705471
0.194246807467452,0.470647064706471
0.194288083882128,0.470747074707471
0.194329360296804,0.470847084708471
0.194370636711481,0.470947094709471
0.194411913126157,0.471047104710471
0.194453189540834,0.471147114711471
0.19449446595551,0.471247124712471
0.194535742370187,0.471347134713471
0.194577018784863,0.471447144714472
0.19461829519954,0.471547154715472
0.194659571614216,0.471647164716472
0.194700848028893,0.471747174717472
0.194742124443569,0.471847184718472
0.194783400858246,0.471947194719472
0.194824677272922,0.472047204720472
0.194865953687599,0.472147214721472
0.194907230102275,0.472247224722472
0.194948506516952,0.472347234723472
0.194989782931628,0.472447244724472
0.195031059346304,0.472547254725473
0.195072335760981,0.472647264726473
0.195113612175657,0.472747274727473
0.195154888590334,0.472847284728473
0.19519616500501,0.472947294729473
0.195237441419687,0.473047304730473
0.195278717834363,0.473147314731473
0.19531999424904,0.473247324732473
0.195361270663716,0.473347334733474
0.195402547078393,0.473447344734474
0.195443823493069,0.473547354735474
0.195485099907746,0.473647364736474
0.195526376322422,0.473747374737474
0.195567652737099,0.473847384738474
0.195608929151775,0.473947394739474
0.195650205566451,0.474047404740474
0.195691481981128,0.474147414741474
0.195732758395804,0.474247424742474
0.195774034810481,0.474347434743474
0.195815311225157,0.474447444744474
0.195856587639834,0.474547454745475
0.19589786405451,0.474647464746475
0.195939140469187,0.474747474747475
0.195980416883863,0.474847484748475
0.19602169329854,0.474947494749475
0.196062969713216,0.475047504750475
0.196104246127893,0.475147514751475
0.196145522542569,0.475247524752475
0.196186798957245,0.475347534753475
0.196228075371922,0.475447544754476
0.196269351786598,0.475547554755476
0.196310628201275,0.475647564756476
0.196351904615951,0.475747574757476
0.196393181030628,0.475847584758476
0.196434457445304,0.475947594759476
0.196475733859981,0.476047604760476
0.196517010274657,0.476147614761476
0.196558286689334,0.476247624762476
0.19659956310401,0.476347634763476
0.196640839518687,0.476447644764476
0.196682115933363,0.476547654765477
0.19672339234804,0.476647664766477
0.196764668762716,0.476747674767477
0.196805945177392,0.476847684768477
0.196847221592069,0.476947694769477
0.196888498006745,0.477047704770477
0.196929774421422,0.477147714771477
0.196971050836098,0.477247724772477
0.197012327250775,0.477347734773478
0.197053603665451,0.477447744774478
0.197094880080128,0.477547754775478
0.197136156494804,0.477647764776478
0.197177432909481,0.477747774777478
0.197218709324157,0.477847784778478
0.197259985738834,0.477947794779478
0.19730126215351,0.478047804780478
0.197342538568187,0.478147814781478
0.197383814982863,0.478247824782478
0.197425091397539,0.478347834783478
0.197466367812216,0.478447844784478
0.197507644226892,0.478547854785478
0.197548920641569,0.478647864786479
0.197590197056245,0.478747874787479
0.197631473470922,0.478847884788479
0.197672749885598,0.478947894789479
0.197714026300275,0.479047904790479
0.197755302714951,0.479147914791479
0.197796579129628,0.479247924792479
0.197837855544304,0.479347934793479
0.197879131958981,0.47944794479448
0.197920408373657,0.47954795479548
0.197961684788334,0.47964796479648
0.19800296120301,0.47974797479748
0.198044237617687,0.47984798479848
0.198085514032363,0.47994799479948
0.198126790447039,0.48004800480048
0.198168066861716,0.48014801480148
0.198209343276392,0.48024802480248
0.198250619691069,0.48034803480348
0.198291896105745,0.48044804480448
0.198333172520422,0.480548054805481
0.198374448935098,0.480648064806481
0.198415725349775,0.480748074807481
0.198457001764451,0.480848084808481
0.198498278179128,0.480948094809481
0.198539554593804,0.481048104810481
0.198580831008481,0.481148114811481
0.198622107423157,0.481248124812481
0.198663383837834,0.481348134813482
0.19870466025251,0.481448144814482
0.198745936667186,0.481548154815482
0.198787213081863,0.481648164816482
0.198828489496539,0.481748174817482
0.198869765911216,0.481848184818482
0.198911042325892,0.481948194819482
0.198952318740569,0.482048204820482
0.198993595155245,0.482148214821482
0.199034871569922,0.482248224822482
0.199076147984598,0.482348234823482
0.199117424399275,0.482448244824482
0.199158700813951,0.482548254825482
0.199199977228628,0.482648264826483
0.199241253643304,0.482748274827483
0.19928253005798,0.482848284828483
0.199323806472657,0.482948294829483
0.199365082887333,0.483048304830483
0.19940635930201,0.483148314831483
0.199447635716686,0.483248324832483
0.199488912131363,0.483348334833483
0.199530188546039,0.483448344834484
0.199571464960716,0.483548354835484
0.199612741375392,0.483648364836484
0.199654017790069,0.483748374837484
0.199695294204745,0.483848384838484
0.199736570619422,0.483948394839484
0.199777847034098,0.484048404840484
0.199819123448775,0.484148414841484
0.199860399863451,0.484248424842484
0.199901676278127,0.484348434843484
0.199942952692804,0.484448444844484
0.19998422910748,0.484548454845485
0.200025505522157,0.484648464846485
0.200066781936833,0.484748474847485
0.20010805835151,0.484848484848485
0.200149334766186,0.484948494849485
0.200190611180863,0.485048504850485
0.200231887595539,0.485148514851485
0.200273164010216,0.485248524852485
0.200314440424892,0.485348534853485
0.200355716839569,0.485448544854486
0.200396993254245,0.485548554855486
0.200438269668922,0.485648564856486
0.200479546083598,0.485748574857486
0.200520822498274,0.485848584858486
0.200562098912951,0.485948594859486
0.200603375327627,0.486048604860486
0.200644651742304,0.486148614861486
0.20068592815698,0.486248624862486
0.200727204571657,0.486348634863486
0.200768480986333,0.486448644864486
0.20080975740101,0.486548654865486
0.200851033815686,0.486648664866487
0.200892310230363,0.486748674867487
0.200933586645039,0.486848684868487
0.200974863059716,0.486948694869487
0.201016139474392,0.487048704870487
0.201057415889069,0.487148714871487
0.201098692303745,0.487248724872487
0.201139968718421,0.487348734873487
0.201181245133098,0.487448744874488
0.201222521547774,0.487548754875488
0.201263797962451,0.487648764876488
0.201305074377127,0.487748774877488
0.201346350791804,0.487848784878488
0.20138762720648,0.487948794879488
0.201428903621157,0.488048804880488
0.201470180035833,0.488148814881488
0.20151145645051,0.488248824882488
0.201552732865186,0.488348834883488
0.201594009279863,0.488448844884488
0.201635285694539,0.488548854885489
0.201676562109216,0.488648864886489
0.201717838523892,0.488748874887489
0.201759114938568,0.488848884888489
0.201800391353245,0.488948894889489
0.201841667767921,0.489048904890489
0.201882944182598,0.489148914891489
0.201924220597274,0.489248924892489
0.201965497011951,0.489348934893489
0.202006773426627,0.48944894489449
0.202048049841304,0.48954895489549
0.20208932625598,0.48964896489649
0.202130602670657,0.48974897489749
0.202171879085333,0.48984898489849
0.20221315550001,0.48994899489949
0.202254431914686,0.49004900490049
0.202295708329363,0.49014901490149
0.202336984744039,0.49024902490249
0.202378261158715,0.49034903490349
0.202419537573392,0.49044904490449
0.202460813988068,0.490549054905491
0.202502090402745,0.490649064906491
0.202543366817421,0.490749074907491
0.202584643232098,0.490849084908491
0.202625919646774,0.490949094909491
0.202667196061451,0.491049104910491
0.202708472476127,0.491149114911491
0.202749748890804,0.491249124912491
0.20279102530548,0.491349134913491
0.202832301720157,0.491449144914492
0.202873578134833,0.491549154915492
0.20291485454951,0.491649164916492
0.202956130964186,0.491749174917492
0.202997407378863,0.491849184918492
0.203038683793539,0.491949194919492
0.203079960208215,0.492049204920492
0.203121236622892,0.492149214921492
0.203162513037568,0.492249224922492
0.203203789452245,0.492349234923492
0.203245065866921,0.492449244924492
0.203286342281598,0.492549254925493
0.203327618696274,0.492649264926493
0.203368895110951,0.492749274927493
0.203410171525627,0.492849284928493
0.203451447940304,0.492949294929493
0.20349272435498,0.493049304930493
0.203534000769657,0.493149314931493
0.203575277184333,0.493249324932493
0.203616553599009,0.493349334933493
0.203657830013686,0.493449344934494
0.203699106428362,0.493549354935494
0.203740382843039,0.493649364936494
0.203781659257715,0.493749374937494
0.203822935672392,0.493849384938494
0.203864212087068,0.493949394939494
0.203905488501745,0.494049404940494
0.203946764916421,0.494149414941494
0.203988041331098,0.494249424942494
0.204029317745774,0.494349434943494
0.204070594160451,0.494449444944494
0.204111870575127,0.494549454945495
0.204153146989804,0.494649464946495
0.20419442340448,0.494749474947495
0.204235699819156,0.494849484948495
0.204276976233833,0.494949494949495
0.204318252648509,0.495049504950495
0.204359529063186,0.495149514951495
0.204400805477862,0.495249524952495
0.204442081892539,0.495349534953495
0.204483358307215,0.495449544954496
0.204524634721892,0.495549554955496
0.204565911136568,0.495649564956496
0.204607187551245,0.495749574957496
0.204648463965921,0.495849584958496
0.204689740380598,0.495949594959496
0.204731016795274,0.496049604960496
0.20477229320995,0.496149614961496
0.204813569624627,0.496249624962496
0.204854846039303,0.496349634963496
0.20489612245398,0.496449644964497
0.204937398868656,0.496549654965497
0.204978675283333,0.496649664966497
0.205019951698009,0.496749674967497
0.205061228112686,0.496849684968497
0.205102504527362,0.496949694969497
0.205143780942039,0.497049704970497
0.205185057356715,0.497149714971497
0.205226333771392,0.497249724972497
0.205267610186068,0.497349734973498
0.205308886600745,0.497449744974498
0.205350163015421,0.497549754975498
0.205391439430098,0.497649764976498
0.205432715844774,0.497749774977498
0.205473992259451,0.497849784978498
0.205515268674127,0.497949794979498
0.205556545088803,0.498049804980498
0.20559782150348,0.498149814981498
0.205639097918156,0.498249824982498
0.205680374332833,0.498349834983498
0.205721650747509,0.498449844984499
0.205762927162186,0.498549854985499
0.205804203576862,0.498649864986499
0.205845479991539,0.498749874987499
0.205886756406215,0.498849884988499
0.205928032820892,0.498949894989499
0.205969309235568,0.499049904990499
0.206010585650245,0.499149914991499
0.206051862064921,0.499249924992499
0.206093138479597,0.499349934993499
0.206134414894274,0.499449944994499
0.20617569130895,0.4995499549955
0.206216967723627,0.4996499649965
0.206258244138303,0.4997499749975
0.20629952055298,0.4998499849985
0.206340796967656,0.4999499949995
0.206382073382333,0.5000500050005
0.206423349797009,0.5001500150015
0.206464626211686,0.5002500250025
0.206505902626362,0.5003500350035
0.206547179041039,0.5004500450045
0.206588455455715,0.500550055005501
0.206629731870392,0.500650065006501
0.206671008285068,0.500750075007501
0.206712284699744,0.500850085008501
0.206753561114421,0.500950095009501
0.206794837529097,0.501050105010501
0.206836113943774,0.501150115011501
0.20687739035845,0.501250125012501
0.206918666773127,0.501350135013502
0.206959943187803,0.501450145014502
0.20700121960248,0.501550155015502
0.207042496017156,0.501650165016502
0.207083772431833,0.501750175017502
0.207125048846509,0.501850185018502
0.207166325261186,0.501950195019502
0.207207601675862,0.502050205020502
0.207248878090539,0.502150215021502
0.207290154505215,0.502250225022502
0.207331430919891,0.502350235023503
0.207372707334568,0.502450245024503
0.207413983749244,0.502550255025503
0.207455260163921,0.502650265026503
0.207496536578597,0.502750275027503
0.207537812993274,0.502850285028503
0.20757908940795,0.502950295029503
0.207620365822627,0.503050305030503
0.207661642237303,0.503150315031503
0.20770291865198,0.503250325032503
0.207744195066656,0.503350335033503
0.207785471481333,0.503450345034503
0.207826747896009,0.503550355035504
0.207868024310686,0.503650365036504
0.207909300725362,0.503750375037504
0.207950577140039,0.503850385038504
0.207991853554715,0.503950395039504
0.208033129969391,0.504050405040504
0.208074406384068,0.504150415041504
0.208115682798744,0.504250425042504
0.208156959213421,0.504350435043504
0.208198235628097,0.504450445044504
0.208239512042774,0.504550455045504
0.20828078845745,0.504650465046505
0.208322064872127,0.504750475047505
0.208363341286803,0.504850485048505
0.20840461770148,0.504950495049505
0.208445894116156,0.505050505050505
0.208487170530833,0.505150515051505
0.208528446945509,0.505250525052505
0.208569723360185,0.505350535053505
0.208610999774862,0.505450545054506
0.208652276189538,0.505550555055506
0.208693552604215,0.505650565056506
0.208734829018891,0.505750575057506
0.208776105433568,0.505850585058506
0.208817381848244,0.505950595059506
0.208858658262921,0.506050605060506
0.208899934677597,0.506150615061506
0.208941211092274,0.506250625062507
0.20898248750695,0.506350635063507
0.209023763921627,0.506450645064507
0.209065040336303,0.506550655065507
0.20910631675098,0.506650665066507
0.209147593165656,0.506750675067507
0.209188869580332,0.506850685068507
0.209230145995009,0.506950695069507
0.209271422409685,0.507050705070507
0.209312698824362,0.507150715071507
0.209353975239038,0.507250725072507
0.209395251653715,0.507350735073507
0.209436528068391,0.507450745074507
0.209477804483068,0.507550755075508
0.209519080897744,0.507650765076508
0.209560357312421,0.507750775077508
0.209601633727097,0.507850785078508
0.209642910141774,0.507950795079508
0.20968418655645,0.508050805080508
0.209725462971126,0.508150815081508
0.209766739385803,0.508250825082508
0.209808015800479,0.508350835083508
0.209849292215156,0.508450845084508
0.209890568629832,0.508550855085508
0.209931845044509,0.508650865086509
0.209973121459185,0.508750875087509
0.210014397873862,0.508850885088509
0.210055674288538,0.508950895089509
0.210096950703215,0.509050905090509
0.210138227117891,0.509150915091509
0.210179503532568,0.509250925092509
0.210220779947244,0.509350935093509
0.210262056361921,0.50945094509451
0.210303332776597,0.50955095509551
0.210344609191274,0.50965096509651
0.21038588560595,0.50975097509751
0.210427162020626,0.50985098509851
0.210468438435303,0.50995099509951
0.210509714849979,0.51005100510051
0.210550991264656,0.51015101510151
0.210592267679332,0.51025102510251
0.210633544094009,0.510351035103511
0.210674820508685,0.510451045104511
0.210716096923362,0.510551055105511
0.210757373338038,0.510651065106511
0.210798649752715,0.510751075107511
0.210839926167391,0.510851085108511
0.210881202582068,0.510951095109511
0.210922478996744,0.511051105110511
0.210963755411421,0.511151115111511
0.211005031826097,0.511251125112511
0.211046308240773,0.511351135113511
0.21108758465545,0.511451145114511
0.211128861070126,0.511551155115512
0.211170137484803,0.511651165116512
0.211211413899479,0.511751175117512
0.211252690314156,0.511851185118512
0.211293966728832,0.511951195119512
0.211335243143509,0.512051205120512
0.211376519558185,0.512151215121512
0.211417795972862,0.512251225122512
0.211459072387538,0.512351235123512
0.211500348802215,0.512451245124512
0.211541625216891,0.512551255125512
0.211582901631568,0.512651265126513
0.211624178046244,0.512751275127513
0.21166545446092,0.512851285128513
0.211706730875597,0.512951295129513
0.211748007290273,0.513051305130513
0.21178928370495,0.513151315131513
0.211830560119626,0.513251325132513
0.211871836534303,0.513351335133513
0.211913112948979,0.513451345134514
0.211954389363656,0.513551355135514
0.211995665778332,0.513651365136514
0.212036942193009,0.513751375137514
0.212078218607685,0.513851385138514
0.212119495022362,0.513951395139514
0.212160771437038,0.514051405140514
0.212202047851715,0.514151415141514
0.212243324266391,0.514251425142514
0.212284600681067,0.514351435143514
0.212325877095744,0.514451445144515
0.21236715351042,0.514551455145515
0.212408429925097,0.514651465146515
0.212449706339773,0.514751475147515
0.21249098275445,0.514851485148515
0.212532259169126,0.514951495149515
0.212573535583803,0.515051505150515
0.212614811998479,0.515151515151515
0.212656088413156,0.515251525152515
0.212697364827832,0.515351535153515
0.212738641242509,0.515451545154515
0.212779917657185,0.515551555155516
0.212821194071862,0.515651565156516
0.212862470486538,0.515751575157516
0.212903746901214,0.515851585158516
0.212945023315891,0.515951595159516
0.212986299730567,0.516051605160516
0.213027576145244,0.516151615161516
0.21306885255992,0.516251625162516
0.213110128974597,0.516351635163516
0.213151405389273,0.516451645164516
0.21319268180395,0.516551655165516
0.213233958218626,0.516651665166517
0.213275234633303,0.516751675167517
0.213316511047979,0.516851685168517
0.213357787462656,0.516951695169517
0.213399063877332,0.517051705170517
0.213440340292009,0.517151715171517
0.213481616706685,0.517251725172517
0.213522893121361,0.517351735173517
0.213564169536038,0.517451745174518
0.213605445950714,0.517551755175518
0.213646722365391,0.517651765176518
0.213687998780067,0.517751775177518
0.213729275194744,0.517851785178518
0.21377055160942,0.517951795179518
0.213811828024097,0.518051805180518
0.213853104438773,0.518151815181518
0.21389438085345,0.518251825182518
0.213935657268126,0.518351835183518
0.213976933682803,0.518451845184519
0.214018210097479,0.518551855185519
0.214059486512156,0.518651865186519
0.214100762926832,0.518751875187519
0.214142039341508,0.518851885188519
0.214183315756185,0.518951895189519
0.214224592170861,0.519051905190519
0.214265868585538,0.519151915191519
0.214307145000214,0.519251925192519
0.214348421414891,0.519351935193519
0.214389697829567,0.519451945194519
0.214430974244244,0.51955195519552
0.21447225065892,0.51965196519652
0.214513527073597,0.51975197519752
0.214554803488273,0.51985198519852
0.21459607990295,0.51995199519952
0.214637356317626,0.52005200520052
0.214678632732302,0.52015201520152
0.214719909146979,0.52025202520252
0.214761185561655,0.52035203520352
0.214802461976332,0.52045204520452
0.214843738391008,0.520552055205521
0.214885014805685,0.520652065206521
0.214926291220361,0.520752075207521
0.214967567635038,0.520852085208521
0.215008844049714,0.520952095209521
0.215050120464391,0.521052105210521
0.215091396879067,0.521152115211521
0.215132673293744,0.521252125212521
0.21517394970842,0.521352135213521
0.215215226123097,0.521452145214522
0.215256502537773,0.521552155215522
0.21529777895245,0.521652165216522
0.215339055367126,0.521752175217522
0.215380331781802,0.521852185218522
0.215421608196479,0.521952195219522
0.215462884611155,0.522052205220522
0.215504161025832,0.522152215221522
0.215545437440508,0.522252225222522
0.215586713855185,0.522352235223522
0.215627990269861,0.522452245224522
0.215669266684538,0.522552255225523
0.215710543099214,0.522652265226523
0.215751819513891,0.522752275227523
0.215793095928567,0.522852285228523
0.215834372343244,0.522952295229523
0.21587564875792,0.523052305230523
0.215916925172597,0.523152315231523
0.215958201587273,0.523252325232523
0.215999478001949,0.523352335233523
0.216040754416626,0.523452345234523
0.216082030831302,0.523552355235524
0.216123307245979,0.523652365236524
0.216164583660655,0.523752375237524
0.216205860075332,0.523852385238524
0.216247136490008,0.523952395239524
0.216288412904685,0.524052405240524
0.216329689319361,0.524152415241524
0.216370965734038,0.524252425242524
0.216412242148714,0.524352435243524
0.216453518563391,0.524452445244525
0.216494794978067,0.524552455245525
0.216536071392744,0.524652465246525
0.21657734780742,0.524752475247525
0.216618624222096,0.524852485248525
0.216659900636773,0.524952495249525
0.216701177051449,0.525052505250525
0.216742453466126,0.525152515251525
0.216783729880802,0.525252525252525
0.216825006295479,0.525352535253525
0.216866282710155,0.525452545254526
0.216907559124832,0.525552555255526
0.216948835539508,0.525652565256526
0.216990111954185,0.525752575257526
0.217031388368861,0.525852585258526
0.217072664783538,0.525952595259526
0.217113941198214,0.526052605260526
0.217155217612891,0.526152615261526
0.217196494027567,0.526252625262526
0.217237770442243,0.526352635263526
0.21727904685692,0.526452645264527
0.217320323271596,0.526552655265527
0.217361599686273,0.526652665266527
0.217402876100949,0.526752675267527
0.217444152515626,0.526852685268527
0.217485428930302,0.526952695269527
0.217526705344979,0.527052705270527
0.217567981759655,0.527152715271527
0.217609258174332,0.527252725272527
0.217650534589008,0.527352735273527
0.217691811003685,0.527452745274527
0.217733087418361,0.527552755275528
0.217774363833037,0.527652765276528
0.217815640247714,0.527752775277528
0.21785691666239,0.527852785278528
0.217898193077067,0.527952795279528
0.217939469491743,0.528052805280528
0.21798074590642,0.528152815281528
0.218022022321096,0.528252825282528
0.218063298735773,0.528352835283528
0.218104575150449,0.528452845284529
0.218145851565126,0.528552855285529
0.218187127979802,0.528652865286529
0.218228404394479,0.528752875287529
0.218269680809155,0.528852885288529
0.218310957223832,0.528952895289529
0.218352233638508,0.529052905290529
0.218393510053185,0.529152915291529
0.218434786467861,0.529252925292529
0.218476062882537,0.529352935293529
0.218517339297214,0.52945294529453
0.21855861571189,0.52955295529553
0.218599892126567,0.52965296529653
0.218641168541243,0.52975297529753
0.21868244495592,0.52985298529853
0.218723721370596,0.52995299529953
0.218764997785273,0.53005300530053
0.218806274199949,0.53015301530153
0.218847550614626,0.53025302530253
0.218888827029302,0.530353035303531
0.218930103443979,0.530453045304531
0.218971379858655,0.530553055305531
0.219012656273332,0.530653065306531
0.219053932688008,0.530753075307531
0.219095209102684,0.530853085308531
0.219136485517361,0.530953095309531
0.219177761932037,0.531053105310531
0.219219038346714,0.531153115311531
0.21926031476139,0.531253125312531
0.219301591176067,0.531353135313531
0.219342867590743,0.531453145314531
0.21938414400542,0.531553155315532
0.219425420420096,0.531653165316532
0.219466696834773,0.531753175317532
0.219507973249449,0.531853185318532
0.219549249664126,0.531953195319532
0.219590526078802,0.532053205320532
0.219631802493478,0.532153215321532
0.219673078908155,0.532253225322532
0.219714355322831,0.532353235323533
0.219755631737508,0.532453245324533
0.219796908152184,0.532553255325533
0.219838184566861,0.532653265326533
0.219879460981537,0.532753275327533
0.219920737396214,0.532853285328533
0.21996201381089,0.532953295329533
0.220003290225567,0.533053305330533
0.220044566640243,0.533153315331533
0.22008584305492,0.533253325332533
0.220127119469596,0.533353335333533
0.220168395884273,0.533453345334534
0.220209672298949,0.533553355335534
0.220250948713625,0.533653365336534
0.220292225128302,0.533753375337534
0.220333501542978,0.533853385338534
0.220374777957655,0.533953395339534
0.220416054372331,0.534053405340534
0.220457330787008,0.534153415341534
0.220498607201684,0.534253425342534
0.220539883616361,0.534353435343534
0.220581160031037,0.534453445344535
0.220622436445714,0.534553455345535
0.22066371286039,0.534653465346535
0.220704989275067,0.534753475347535
0.220746265689743,0.534853485348535
0.22078754210442,0.534953495349535
0.220828818519096,0.535053505350535
0.220870094933773,0.535153515351535
0.220911371348449,0.535253525352535
0.220952647763125,0.535353535353535
0.220993924177802,0.535453545354535
0.221035200592478,0.535553555355536
0.221076477007155,0.535653565356536
0.221117753421831,0.535753575357536
0.221159029836508,0.535853585358536
0.221200306251184,0.535953595359536
0.221241582665861,0.536053605360536
0.221282859080537,0.536153615361536
0.221324135495214,0.536253625362536
0.22136541190989,0.536353635363537
0.221406688324567,0.536453645364537
0.221447964739243,0.536553655365537
0.22148924115392,0.536653665366537
0.221530517568596,0.536753675367537
0.221571793983272,0.536853685368537
0.221613070397949,0.536953695369537
0.221654346812625,0.537053705370537
0.221695623227302,0.537153715371537
0.221736899641978,0.537253725372537
0.221778176056655,0.537353735373537
0.221819452471331,0.537453745374538
0.221860728886008,0.537553755375538
0.221902005300684,0.537653765376538
0.221943281715361,0.537753775377538
0.221984558130037,0.537853785378538
0.222025834544714,0.537953795379538
0.22206711095939,0.538053805380538
0.222108387374066,0.538153815381538
0.222149663788743,0.538253825382538
0.222190940203419,0.538353835383538
0.222232216618096,0.538453845384538
0.222273493032772,0.538553855385539
0.222314769447449,0.538653865386539
0.222356045862125,0.538753875387539
0.222397322276802,0.538853885388539
0.222438598691478,0.538953895389539
0.222479875106155,0.539053905390539
0.222521151520831,0.539153915391539
0.222562427935508,0.539253925392539
0.222603704350184,0.539353935393539
0.222644980764861,0.539453945394539
0.222686257179537,0.53955395539554
0.222727533594213,0.53965396539654
0.22276881000889,0.53975397539754
0.222810086423566,0.53985398539854
0.222851362838243,0.53995399539954
0.222892639252919,0.54005400540054
0.222933915667596,0.54015401540154
0.222975192082272,0.54025402540254
0.223016468496949,0.540354035403541
0.223057744911625,0.540454045404541
0.223099021326302,0.540554055405541
0.223140297740978,0.540654065406541
0.223181574155655,0.540754075407541
0.223222850570331,0.540854085408541
0.223264126985008,0.540954095409541
0.223305403399684,0.541054105410541
0.22334667981436,0.541154115411541
0.223387956229037,0.541254125412541
0.223429232643713,0.541354135413541
0.22347050905839,0.541454145414542
0.223511785473066,0.541554155415542
0.223553061887743,0.541654165416542
0.223594338302419,0.541754175417542
0.223635614717096,0.541854185418542
0.223676891131772,0.541954195419542
0.223718167546449,0.542054205420542
0.223759443961125,0.542154215421542
0.223800720375802,0.542254225422542
0.223841996790478,0.542354235423542
0.223883273205155,0.542454245424542
0.223924549619831,0.542554255425543
0.223965826034507,0.542654265426543
0.224007102449184,0.542754275427543
0.22404837886386,0.542854285428543
0.224089655278537,0.542954295429543
0.224130931693213,0.543054305430543
0.22417220810789,0.543154315431543
0.224213484522566,0.543254325432543
0.224254760937243,0.543354335433543
0.224296037351919,0.543454345434543
0.224337313766596,0.543554355435544
0.224378590181272,0.543654365436544
0.224419866595949,0.543754375437544
0.224461143010625,0.543854385438544
0.224502419425302,0.543954395439544
0.224543695839978,0.544054405440544
0.224584972254654,0.544154415441544
0.224626248669331,0.544254425442544
0.224667525084007,0.544354435443545
0.224708801498684,0.544454445444545
0.22475007791336,0.544554455445545
0.224791354328037,0.544654465446545
0.224832630742713,0.544754475447545
0.22487390715739,0.544854485448545
0.224915183572066,0.544954495449545
0.224956459986743,0.545054505450545
0.224997736401419,0.545154515451545
0.225039012816096,0.545254525452545
0.225080289230772,0.545354535453545
0.225121565645449,0.545454545454546
0.225162842060125,0.545554555455546
0.225204118474801,0.545654565456546
0.225245394889478,0.545754575457546
0.225286671304154,0.545854585458546
0.225327947718831,0.545954595459546
0.225369224133507,0.546054605460546
0.225410500548184,0.546154615461546
0.22545177696286,0.546254625462546
0.225493053377537,0.546354635463546
0.225534329792213,0.546454645464546
0.22557560620689,0.546554655465546
0.225616882621566,0.546654665466547
0.225658159036243,0.546754675467547
0.225699435450919,0.546854685468547
0.225740711865596,0.546954695469547
0.225781988280272,0.547054705470547
0.225823264694949,0.547154715471547
0.225864541109625,0.547254725472547
0.225905817524301,0.547354735473547
0.225947093938978,0.547454745474547
0.225988370353654,0.547554755475548
0.226029646768331,0.547654765476548
0.226070923183007,0.547754775477548
0.226112199597684,0.547854785478548
0.22615347601236,0.547954795479548
0.226194752427037,0.548054805480548
0.226236028841713,0.548154815481548
0.22627730525639,0.548254825482548
0.226318581671066,0.548354835483549
0.226359858085743,0.548454845484549
0.226401134500419,0.548554855485549
0.226442410915095,0.548654865486549
0.226483687329772,0.548754875487549
0.226524963744448,0.548854885488549
0.226566240159125,0.548954895489549
0.226607516573801,0.549054905490549
0.226648792988478,0.549154915491549
0.226690069403154,0.549254925492549
0.226731345817831,0.549354935493549
0.226772622232507,0.54945494549455
0.226813898647184,0.54955495549555
0.22685517506186,0.54965496549655
0.226896451476537,0.54975497549755
0.226937727891213,0.54985498549855
0.22697900430589,0.54995499549955
0.227020280720566,0.55005500550055
0.227061557135242,0.55015501550155
0.227102833549919,0.55025502550255
0.227144109964595,0.55035503550355
0.227185386379272,0.55045504550455
0.227226662793948,0.550555055505551
0.227267939208625,0.550655065506551
0.227309215623301,0.550755075507551
0.227350492037978,0.550855085508551
0.227391768452654,0.550955095509551
0.227433044867331,0.551055105510551
0.227474321282007,0.551155115511551
0.227515597696684,0.551255125512551
0.22755687411136,0.551355135513551
0.227598150526036,0.551455145514551
0.227639426940713,0.551555155515552
0.227680703355389,0.551655165516552
0.227721979770066,0.551755175517552
0.227763256184742,0.551855185518552
0.227804532599419,0.551955195519552
0.227845809014095,0.552055205520552
0.227887085428772,0.552155215521552
0.227928361843448,0.552255225522552
0.227969638258125,0.552355235523552
0.228010914672801,0.552455245524553
0.228052191087478,0.552555255525553
0.228093467502154,0.552655265526553
0.228134743916831,0.552755275527553
0.228176020331507,0.552855285528553
0.228217296746184,0.552955295529553
0.22825857316086,0.553055305530553
0.228299849575536,0.553155315531553
0.228341125990213,0.553255325532553
0.228382402404889,0.553355335533553
0.228423678819566,0.553455345534554
0.228464955234242,0.553555355535554
0.228506231648919,0.553655365536554
0.228547508063595,0.553755375537554
0.228588784478272,0.553855385538554
0.228630060892948,0.553955395539554
0.228671337307625,0.554055405540554
0.228712613722301,0.554155415541554
0.228753890136978,0.554255425542554
0.228795166551654,0.554355435543554
0.228836442966331,0.554455445544555
0.228877719381007,0.554555455545555
0.228918995795683,0.554655465546555
0.22896027221036,0.554755475547555
0.229001548625036,0.554855485548555
0.229042825039713,0.554955495549555
0.229084101454389,0.555055505550555
0.229125377869066,0.555155515551555
0.229166654283742,0.555255525552555
0.229207930698419,0.555355535553555
0.229249207113095,0.555455545554555
0.229290483527772,0.555555555555555
0.229331759942448,0.555655565556556
0.229373036357125,0.555755575557556
0.229414312771801,0.555855585558556
0.229455589186478,0.555955595559556
0.229496865601154,0.556055605560556
0.22953814201583,0.556155615561556
0.229579418430507,0.556255625562556
0.229620694845183,0.556355635563556
0.22966197125986,0.556455645564557
0.229703247674536,0.556555655565557
0.229744524089213,0.556655665566557
0.229785800503889,0.556755675567557
0.229827076918566,0.556855685568557
0.229868353333242,0.556955695569557
0.229909629747919,0.557055705570557
0.229950906162595,0.557155715571557
0.229992182577272,0.557255725572557
0.230033458991948,0.557355735573557
0.230074735406625,0.557455745574558
0.230116011821301,0.557555755575558
0.230157288235977,0.557655765576558
0.230198564650654,0.557755775577558
0.23023984106533,0.557855785578558
0.230281117480007,0.557955795579558
0.230322393894683,0.558055805580558
0.23036367030936,0.558155815581558
0.230404946724036,0.558255825582558
0.230446223138713,0.558355835583559
0.230487499553389,0.558455845584559
0.230528775968066,0.558555855585559
0.230570052382742,0.558655865586559
0.230611328797419,0.558755875587559
0.230652605212095,0.558855885588559
0.230693881626772,0.558955895589559
0.230735158041448,0.559055905590559
0.230776434456125,0.559155915591559
0.230817710870801,0.559255925592559
0.230858987285477,0.559355935593559
0.230900263700154,0.559455945594559
0.23094154011483,0.559555955595559
0.230982816529507,0.55965596559656
0.231024092944183,0.55975597559756
0.23106536935886,0.55985598559856
0.231106645773536,0.55995599559956
0.231147922188213,0.56005600560056
0.231189198602889,0.56015601560156
0.231230475017566,0.56025602560256
0.231271751432242,0.560356035603561
0.231313027846919,0.560456045604561
0.231354304261595,0.560556055605561
0.231395580676271,0.560656065606561
0.231436857090948,0.560756075607561
0.231478133505624,0.560856085608561
0.231519409920301,0.560956095609561
0.231560686334977,0.561056105610561
0.231601962749654,0.561156115611561
0.23164323916433,0.561256125612561
0.231684515579007,0.561356135613561
0.231725791993683,0.561456145614562
0.23176706840836,0.561556155615562
0.231808344823036,0.561656165616562
0.231849621237713,0.561756175617562
0.231890897652389,0.561856185618562
0.231932174067066,0.561956195619562
0.231973450481742,0.562056205620562
0.232014726896418,0.562156215621562
0.232056003311095,0.562256225622562
0.232097279725771,0.562356235623563
0.232138556140448,0.562456245624563
0.232179832555124,0.562556255625563
0.232221108969801,0.562656265626563
0.232262385384477,0.562756275627563
0.232303661799154,0.562856285628563
0.23234493821383,0.562956295629563
0.232386214628507,0.563056305630563
0.232427491043183,0.563156315631563
0.23246876745786,0.563256325632563
0.232510043872536,0.563356335633563
0.232551320287212,0.563456345634563
0.232592596701889,0.563556355635563
0.232633873116565,0.563656365636564
0.232675149531242,0.563756375637564
0.232716425945918,0.563856385638564
0.232757702360595,0.563956395639564
0.232798978775271,0.564056405640564
0.232840255189948,0.564156415641564
0.232881531604624,0.564256425642564
0.232922808019301,0.564356435643565
0.232964084433977,0.564456445644565
0.233005360848654,0.564556455645565
0.23304663726333,0.564656465646565
0.233087913678007,0.564756475647565
0.233129190092683,0.564856485648565
0.23317046650736,0.564956495649565
0.233211742922036,0.565056505650565
0.233253019336712,0.565156515651565
0.233294295751389,0.565256525652565
0.233335572166065,0.565356535653565
0.233376848580742,0.565456545654566
0.233418124995418,0.565556555655566
0.233459401410095,0.565656565656566
0.233500677824771,0.565756575657566
0.233541954239448,0.565856585658566
0.233583230654124,0.565956595659566
0.233624507068801,0.566056605660566
0.233665783483477,0.566156615661566
0.233707059898154,0.566256625662567
0.23374833631283,0.566356635663567
0.233789612727507,0.566456645664567
0.233830889142183,0.566556655665567
0.233872165556859,0.566656665666567
0.233913441971536,0.566756675667567
0.233954718386212,0.566856685668567
0.233995994800889,0.566956695669567
0.234037271215565,0.567056705670567
0.234078547630242,0.567156715671567
0.234119824044918,0.567256725672567
0.234161100459595,0.567356735673567
0.234202376874271,0.567456745674567
0.234243653288948,0.567556755675567
0.234284929703624,0.567656765676568
0.234326206118301,0.567756775677568
0.234367482532977,0.567856785678568
0.234408758947654,0.567956795679568
0.23445003536233,0.568056805680568
0.234491311777006,0.568156815681568
0.234532588191683,0.568256825682568
0.234573864606359,0.568356835683569
0.234615141021036,0.568456845684569
0.234656417435712,0.568556855685569
0.234697693850389,0.568656865686569
0.234738970265065,0.568756875687569
0.234780246679742,0.568856885688569
0.234821523094418,0.568956895689569
0.234862799509095,0.569056905690569
0.234904075923771,0.569156915691569
0.234945352338448,0.569256925692569
0.234986628753124,0.569356935693569
0.235027905167801,0.56945694569457
0.235069181582477,0.56955695569557
0.235110457997153,0.56965696569657
0.23515173441183,0.56975697569757
0.235193010826506,0.56985698569857
0.235234287241183,0.56995699569957
0.235275563655859,0.57005700570057
0.235316840070536,0.57015701570157
0.235358116485212,0.570257025702571
0.235399392899889,0.570357035703571
0.235440669314565,0.570457045704571
0.235481945729242,0.570557055705571
0.235523222143918,0.570657065706571
0.235564498558595,0.570757075707571
0.235605774973271,0.570857085708571
0.235647051387948,0.570957095709571
0.235688327802624,0.571057105710571
0.2357296042173,0.571157115711571
0.235770880631977,0.571257125712571
0.235812157046653,0.571357135713571
0.23585343346133,0.571457145714571
0.235894709876006,0.571557155715571
0.235935986290683,0.571657165716572
0.235977262705359,0.571757175717572
0.236018539120036,0.571857185718572
0.236059815534712,0.571957195719572
0.236101091949389,0.572057205720572
0.236142368364065,0.572157215721572
0.236183644778742,0.572257225722572
0.236224921193418,0.572357235723572
0.236266197608095,0.572457245724573
0.236307474022771,0.572557255725573
0.236348750437447,0.572657265726573
0.236390026852124,0.572757275727573
0.2364313032668,0.572857285728573
0.236472579681477,0.572957295729573
0.236513856096153,0.573057305730573
0.23655513251083,0.573157315731573
0.236596408925506,0.573257325732573
0.236637685340183,0.573357335733573
0.236678961754859,0.573457345734573
0.236720238169536,0.573557355735574
0.236761514584212,0.573657365736574
0.236802790998889,0.573757375737574
0.236844067413565,0.573857385738574
0.236885343828241,0.573957395739574
0.236926620242918,0.574057405740574
0.236967896657594,0.574157415741574
0.237009173072271,0.574257425742575
0.237050449486947,0.574357435743575
0.237091725901624,0.574457445744575
0.2371330023163,0.574557455745575
0.237174278730977,0.574657465746575
0.237215555145653,0.574757475747575
0.23725683156033,0.574857485748575
0.237298107975006,0.574957495749575
0.237339384389683,0.575057505750575
0.237380660804359,0.575157515751575
0.237421937219036,0.575257525752575
0.237463213633712,0.575357535753575
0.237504490048388,0.575457545754575
0.237545766463065,0.575557555755575
0.237587042877741,0.575657565756576
0.237628319292418,0.575757575757576
0.237669595707094,0.575857585758576
0.237710872121771,0.575957595759576
0.237752148536447,0.576057605760576
0.237793424951124,0.576157615761576
0.2378347013658,0.576257625762576
0.237875977780477,0.576357635763576
0.237917254195153,0.576457645764577
0.23795853060983,0.576557655765577
0.237999807024506,0.576657665766577
0.238041083439183,0.576757675767577
0.238082359853859,0.576857685768577
0.238123636268535,0.576957695769577
0.238164912683212,0.577057705770577
0.238206189097888,0.577157715771577
0.238247465512565,0.577257725772577
0.238288741927241,0.577357735773577
0.238330018341918,0.577457745774577
0.238371294756594,0.577557755775578
0.238412571171271,0.577657765776578
0.238453847585947,0.577757775777578
0.238495124000624,0.577857785778578
0.2385364004153,0.577957795779578
0.238577676829977,0.578057805780578
0.238618953244653,0.578157815781578
0.23866022965933,0.578257825782579
0.238701506074006,0.578357835783579
0.238742782488683,0.578457845784579
0.238784058903359,0.578557855785579
0.238825335318035,0.578657865786579
0.238866611732712,0.578757875787579
0.238907888147388,0.578857885788579
0.238949164562065,0.578957895789579
0.238990440976741,0.579057905790579
0.239031717391418,0.579157915791579
0.239072993806094,0.579257925792579
0.239114270220771,0.579357935793579
0.239155546635447,0.579457945794579
0.239196823050124,0.579557955795579
0.2392380994648,0.57965796579658
0.239279375879477,0.57975797579758
0.239320652294153,0.57985798579858
0.23936192870883,0.57995799579958
0.239403205123506,0.58005800580058
0.239444481538182,0.58015801580158
0.239485757952859,0.58025802580258
0.239527034367535,0.58035803580358
0.239568310782212,0.58045804580458
0.239609587196888,0.580558055805581
0.239650863611565,0.580658065806581
0.239692140026241,0.580758075807581
0.239733416440918,0.580858085808581
0.239774692855594,0.580958095809581
0.239815969270271,0.581058105810581
0.239857245684947,0.581158115811581
0.239898522099624,0.581258125812581
0.2399397985143,0.581358135813581
0.239981074928976,0.581458145814581
0.240022351343653,0.581558155815582
0.240063627758329,0.581658165816582
0.240104904173006,0.581758175817582
0.240146180587682,0.581858185818582
0.240187457002359,0.581958195819582
0.240228733417035,0.582058205820582
0.240270009831712,0.582158215821582
0.240311286246388,0.582258225822583
0.240352562661065,0.582358235823583
0.240393839075741,0.582458245824583
0.240435115490418,0.582558255825583
0.240476391905094,0.582658265826583
0.240517668319771,0.582758275827583
0.240558944734447,0.582858285828583
0.240600221149123,0.582958295829583
0.2406414975638,0.583058305830583
0.240682773978476,0.583158315831583
0.240724050393153,0.583258325832583
0.240765326807829,0.583358335833583
0.240806603222506,0.583458345834583
0.240847879637182,0.583558355835583
0.240889156051859,0.583658365836584
0.240930432466535,0.583758375837584
0.240971708881212,0.583858385838584
0.241012985295888,0.583958395839584
0.241054261710565,0.584058405840584
0.241095538125241,0.584158415841584
0.241136814539918,0.584258425842584
0.241178090954594,0.584358435843584
0.241219367369271,0.584458445844585
0.241260643783947,0.584558455845585
0.241301920198623,0.584658465846585
0.2413431966133,0.584758475847585
0.241384473027976,0.584858485848585
0.241425749442653,0.584958495849585
0.241467025857329,0.585058505850585
0.241508302272006,0.585158515851585
0.241549578686682,0.585258525852585
0.241590855101359,0.585358535853585
0.241632131516035,0.585458545854585
0.241673407930712,0.585558555855586
0.241714684345388,0.585658565856586
0.241755960760065,0.585758575857586
0.241797237174741,0.585858585858586
0.241838513589417,0.585958595859586
0.241879790004094,0.586058605860586
0.24192106641877,0.586158615861586
0.241962342833447,0.586258625862586
0.242003619248123,0.586358635863587
0.2420448956628,0.586458645864587
0.242086172077476,0.586558655865587
0.242127448492153,0.586658665866587
0.242168724906829,0.586758675867587
0.242210001321506,0.586858685868587
0.242251277736182,0.586958695869587
0.242292554150859,0.587058705870587
0.242333830565535,0.587158715871587
0.242375106980212,0.587258725872587
0.242416383394888,0.587358735873587
0.242457659809564,0.587458745874587
0.242498936224241,0.587558755875587
0.242540212638917,0.587658765876588
0.242581489053594,0.587758775877588
0.24262276546827,0.587858785878588
0.242664041882947,0.587958795879588
0.242705318297623,0.588058805880588
0.2427465947123,0.588158815881588
0.242787871126976,0.588258825882588
0.242829147541653,0.588358835883589
0.242870423956329,0.588458845884589
0.242911700371006,0.588558855885589
0.242952976785682,0.588658865886589
0.242994253200359,0.588758875887589
0.243035529615035,0.588858885888589
0.243076806029711,0.588958895889589
0.243118082444388,0.589058905890589
0.243159358859064,0.589158915891589
0.243200635273741,0.589258925892589
0.243241911688417,0.589358935893589
0.243283188103094,0.589458945894589
0.24332446451777,0.58955895589559
0.243365740932447,0.58965896589659
0.243407017347123,0.58975897589759
0.2434482937618,0.58985898589859
0.243489570176476,0.58995899589959
0.243530846591153,0.59005900590059
0.243572123005829,0.59015901590159
0.243613399420506,0.59025902590259
0.243654675835182,0.59035903590359
0.243695952249859,0.590459045904591
0.243737228664535,0.590559055905591
0.243778505079211,0.590659065906591
0.243819781493888,0.590759075907591
0.243861057908564,0.590859085908591
0.243902334323241,0.590959095909591
0.243943610737917,0.591059105910591
0.243984887152594,0.591159115911591
0.24402616356727,0.591259125912591
0.244067439981947,0.591359135913591
0.244108716396623,0.591459145914591
0.2441499928113,0.591559155915591
0.244191269225976,0.591659165916592
0.244232545640653,0.591759175917592
0.244273822055329,0.591859185918592
0.244315098470006,0.591959195919592
0.244356374884682,0.592059205920592
0.244397651299358,0.592159215921592
0.244438927714035,0.592259225922592
0.244480204128711,0.592359235923592
0.244521480543388,0.592459245924593
0.244562756958064,0.592559255925593
0.244604033372741,0.592659265926593
0.244645309787417,0.592759275927593
0.244686586202094,0.592859285928593
0.24472786261677,0.592959295929593
0.244769139031447,0.593059305930593
0.244810415446123,0.593159315931593
0.2448516918608,0.593259325932593
0.244892968275476,0.593359335933593
0.244934244690152,0.593459345934593
0.244975521104829,0.593559355935594
0.245016797519505,0.593659365936594
0.245058073934182,0.593759375937594
0.245099350348858,0.593859385938594
0.245140626763535,0.593959395939594
0.245181903178211,0.594059405940594
0.245223179592888,0.594159415941594
0.245264456007564,0.594259425942595
0.245305732422241,0.594359435943594
0.245347008836917,0.594459445944595
0.245388285251594,0.594559455945595
0.24542956166627,0.594659465946595
0.245470838080947,0.594759475947595
0.245512114495623,0.594859485948595
0.245553390910299,0.594959495949595
0.245594667324976,0.595059505950595
0.245635943739652,0.595159515951595
0.245677220154329,0.595259525952595
0.245718496569005,0.595359535953595
0.245759772983682,0.595459545954595
0.245801049398358,0.595559555955596
0.245842325813035,0.595659565956596
0.245883602227711,0.595759575957596
0.245924878642388,0.595859585958596
0.245966155057064,0.595959595959596
0.246007431471741,0.596059605960596
0.246048707886417,0.596159615961596
0.246089984301094,0.596259625962596
0.24613126071577,0.596359635963596
0.246172537130447,0.596459645964597
0.246213813545123,0.596559655965597
0.246255089959799,0.596659665966597
0.246296366374476,0.596759675967597
0.246337642789152,0.596859685968597
0.246378919203829,0.596959695969597
0.246420195618505,0.597059705970597
0.246461472033182,0.597159715971597
0.246502748447858,0.597259725972597
0.246544024862535,0.597359735973597
0.246585301277211,0.597459745974597
0.246626577691888,0.597559755975598
0.246667854106564,0.597659765976598
0.246709130521241,0.597759775977598
0.246750406935917,0.597859785978598
0.246791683350593,0.597959795979598
0.24683295976527,0.598059805980598
0.246874236179946,0.598159815981598
0.246915512594623,0.598259825982599
0.246956789009299,0.598359835983598
0.246998065423976,0.598459845984599
0.247039341838652,0.598559855985599
0.247080618253329,0.598659865986599
0.247121894668005,0.598759875987599
0.247163171082682,0.598859885988599
0.247204447497358,0.598959895989599
0.247245723912035,0.599059905990599
0.247287000326711,0.599159915991599
0.247328276741388,0.599259925992599
0.247369553156064,0.599359935993599
0.24741082957074,0.5994599459946
0.247452105985417,0.5995599559956
0.247493382400093,0.5996599659966
0.24753465881477,0.5997599759976
0.247575935229446,0.5998599859986
0.247617211644123,0.5999599959996
0.247658488058799,0.6000600060006
0.247699764473476,0.6001600160016
0.247741040888152,0.6002600260026
0.247782317302829,0.6003600360036
0.247823593717505,0.600460046004601
0.247864870132182,0.600560056005601
0.247906146546858,0.600660066006601
0.247947422961535,0.600760076007601
0.247988699376211,0.600860086008601
0.248029975790887,0.600960096009601
0.248071252205564,0.601060106010601
0.24811252862024,0.601160116011601
0.248153805034917,0.601260126012601
0.248195081449593,0.601360136013601
0.24823635786427,0.601460146014601
0.248277634278946,0.601560156015602
0.248318910693623,0.601660166016602
0.248360187108299,0.601760176017602
0.248401463522976,0.601860186018602
0.248442739937652,0.601960196019602
0.248484016352329,0.602060206020602
0.248525292767005,0.602160216021602
0.248566569181682,0.602260226022603
0.248607845596358,0.602360236023602
0.248649122011035,0.602460246024603
0.248690398425711,0.602560256025603
0.248731674840387,0.602660266026603
0.248772951255064,0.602760276027603
0.24881422766974,0.602860286028603
0.248855504084417,0.602960296029603
0.248896780499093,0.603060306030603
0.24893805691377,0.603160316031603
0.248979333328446,0.603260326032603
0.249020609743123,0.603360336033603
0.249061886157799,0.603460346034604
0.249103162572476,0.603560356035604
0.249144438987152,0.603660366036604
0.249185715401829,0.603760376037604
0.249226991816505,0.603860386038604
0.249268268231182,0.603960396039604
0.249309544645858,0.604060406040604
0.249350821060534,0.604160416041604
0.249392097475211,0.604260426042604
0.249433373889887,0.604360436043604
0.249474650304564,0.604460446044605
0.24951592671924,0.604560456045605
0.249557203133917,0.604660466046605
0.249598479548593,0.604760476047605
0.24963975596327,0.604860486048605
0.249681032377946,0.604960496049605
0.249722308792623,0.605060506050605
0.249763585207299,0.605160516051605
0.249804861621976,0.605260526052605
0.249846138036652,0.605360536053605
0.249887414451328,0.605460546054605
0.249928690866005,0.605560556055606
0.249969967280681,0.605660566056606
0.250011243695358,0.605760576057606
0.250052520110034,0.605860586058606
0.250093796524711,0.605960596059606
0.250135072939387,0.606060606060606
0.250176349354064,0.606160616061606
0.25021762576874,0.606260626062606
0.250258902183417,0.606360636063607
0.250300178598093,0.606460646064607
0.25034145501277,0.606560656065607
0.250382731427446,0.606660666066607
0.250424007842122,0.606760676067607
0.250465284256799,0.606860686068607
0.250506560671475,0.606960696069607
0.250547837086152,0.607060706070607
0.250589113500828,0.607160716071607
0.250630389915505,0.607260726072607
0.250671666330181,0.607360736073607
0.250712942744858,0.607460746074608
0.250754219159534,0.607560756075608
0.250795495574211,0.607660766076608
0.250836771988887,0.607760776077608
0.250878048403564,0.607860786078608
0.25091932481824,0.607960796079608
0.250960601232917,0.608060806080608
0.251001877647593,0.608160816081608
0.25104315406227,0.608260826082608
0.251084430476946,0.608360836083608
0.251125706891622,0.608460846084608
0.251166983306299,0.608560856085609
0.251208259720975,0.608660866086609
0.251249536135652,0.608760876087609
0.251290812550328,0.608860886088609
0.251332088965005,0.608960896089609
0.251373365379681,0.609060906090609
0.251414641794358,0.609160916091609
0.251455918209034,0.609260926092609
0.251497194623711,0.609360936093609
0.251538471038387,0.609460946094609
0.251579747453064,0.60956095609561
0.25162102386774,0.60966096609661
0.251662300282417,0.60976097609761
0.251703576697093,0.60986098609861
0.251744853111769,0.60996099609961
0.251786129526446,0.61006100610061
0.251827405941122,0.61016101610161
0.251868682355799,0.61026102610261
0.251909958770475,0.610361036103611
0.251951235185152,0.610461046104611
0.251992511599828,0.610561056105611
0.252033788014505,0.610661066106611
0.252075064429181,0.610761076107611
0.252116340843858,0.610861086108611
0.252157617258534,0.610961096109611
0.252198893673211,0.611061106110611
0.252240170087887,0.611161116111611
0.252281446502564,0.611261126112611
0.25232272291724,0.611361136113611
0.252363999331916,0.611461146114611
0.252405275746593,0.611561156115612
0.252446552161269,0.611661166116612
0.252487828575946,0.611761176117612
0.252529104990622,0.611861186118612
0.252570381405299,0.611961196119612
0.252611657819975,0.612061206120612
0.252652934234652,0.612161216121612
0.252694210649328,0.612261226122612
0.252735487064005,0.612361236123612
0.252776763478681,0.612461246124612
0.252818039893358,0.612561256125613
0.252859316308034,0.612661266126613
0.252900592722711,0.612761276127613
0.252941869137387,0.612861286128613
0.252983145552063,0.612961296129613
0.25302442196674,0.613061306130613
0.253065698381416,0.613161316131613
0.253106974796093,0.613261326132613
0.253148251210769,0.613361336133613
0.253189527625446,0.613461346134613
0.253230804040122,0.613561356135614
0.253272080454799,0.613661366136614
0.253313356869475,0.613761376137614
0.253354633284152,0.613861386138614
0.253395909698828,0.613961396139614
0.253437186113505,0.614061406140614
0.253478462528181,0.614161416141614
0.253519738942858,0.614261426142614
0.253561015357534,0.614361436143614
0.25360229177221,0.614461446144615
0.253643568186887,0.614561456145615
0.253684844601563,0.614661466146615
0.25372612101624,0.614761476147615
0.253767397430916,0.614861486148615
0.253808673845593,0.614961496149615
0.253849950260269,0.615061506150615
0.253891226674946,0.615161516151615
0.253932503089622,0.615261526152615
0.253973779504299,0.615361536153615
0.254015055918975,0.615461546154615
0.254056332333652,0.615561556155615
0.254097608748328,0.615661566156616
0.254138885163005,0.615761576157616
0.254180161577681,0.615861586158616
0.254221437992358,0.615961596159616
0.254262714407034,0.616061606160616
0.25430399082171,0.616161616161616
0.254345267236387,0.616261626162616
0.254386543651063,0.616361636163616
0.25442782006574,0.616461646164616
0.254469096480416,0.616561656165617
0.254510372895093,0.616661666166617
0.254551649309769,0.616761676167617
0.254592925724446,0.616861686168617
0.254634202139122,0.616961696169617
0.254675478553799,0.617061706170617
0.254716754968475,0.617161716171617
0.254758031383151,0.617261726172617
0.254799307797828,0.617361736173617
0.254840584212504,0.617461746174617
0.254881860627181,0.617561756175618
0.254923137041857,0.617661766176618
0.254964413456534,0.617761776177618
0.25500568987121,0.617861786178618
0.255046966285887,0.617961796179618
0.255088242700563,0.618061806180618
0.25512951911524,0.618161816181618
0.255170795529916,0.618261826182618
0.255212071944593,0.618361836183619
0.255253348359269,0.618461846184619
0.255294624773946,0.618561856185619
0.255335901188622,0.618661866186619
0.255377177603298,0.618761876187619
0.255418454017975,0.618861886188619
0.255459730432651,0.618961896189619
0.255501006847328,0.619061906190619
0.255542283262004,0.619161916191619
0.255583559676681,0.619261926192619
0.255624836091357,0.619361936193619
0.255666112506034,0.619461946194619
0.25570738892071,0.619561956195619
0.255748665335387,0.61966196619662
0.255789941750063,0.61976197619762
0.25583121816474,0.61986198619862
0.255872494579416,0.61996199619962
0.255913770994093,0.62006200620062
0.255955047408769,0.62016201620162
0.255996323823446,0.62026202620262
0.256037600238122,0.62036203620362
0.256078876652798,0.62046204620462
0.256120153067475,0.620562056205621
0.256161429482151,0.620662066206621
0.256202705896828,0.620762076207621
0.256243982311504,0.620862086208621
0.256285258726181,0.620962096209621
0.256326535140857,0.621062106210621
0.256367811555534,0.621162116211621
0.25640908797021,0.621262126212621
0.256450364384887,0.621362136213621
0.256491640799563,0.621462146214621
0.25653291721424,0.621562156215622
0.256574193628916,0.621662166216622
0.256615470043593,0.621762176217622
0.256656746458269,0.621862186218622
0.256698022872945,0.621962196219622
0.256739299287622,0.622062206220622
0.256780575702298,0.622162216221622
0.256821852116975,0.622262226222622
0.256863128531651,0.622362236223623
0.256904404946328,0.622462246224623
0.256945681361004,0.622562256225623
0.256986957775681,0.622662266226623
0.257028234190357,0.622762276227623
0.257069510605034,0.622862286228623
0.25711078701971,0.622962296229623
0.257152063434387,0.623062306230623
0.257193339849063,0.623162316231623
0.25723461626374,0.623262326232623
0.257275892678416,0.623362336233623
0.257317169093092,0.623462346234623
0.257358445507769,0.623562356235624
0.257399721922445,0.623662366236624
0.257440998337122,0.623762376237624
0.257482274751798,0.623862386238624
0.257523551166475,0.623962396239624
0.257564827581151,0.624062406240624
0.257606103995828,0.624162416241624
0.257647380410504,0.624262426242624
0.257688656825181,0.624362436243624
0.257729933239857,0.624462446244624
0.257771209654534,0.624562456245625
0.25781248606921,0.624662466246625
0.257853762483887,0.624762476247625
0.257895038898563,0.624862486248625
0.257936315313239,0.624962496249625
0.257977591727916,0.625062506250625
0.258018868142592,0.625162516251625
0.258060144557269,0.625262526252625
0.258101420971945,0.625362536253625
0.258142697386622,0.625462546254625
0.258183973801298,0.625562556255626
0.258225250215975,0.625662566256626
0.258266526630651,0.625762576257626
0.258307803045328,0.625862586258626
0.258349079460004,0.625962596259626
0.258390355874681,0.626062606260626
0.258431632289357,0.626162616261626
0.258472908704033,0.626262626262626
0.25851418511871,0.626362636263627
0.258555461533386,0.626462646264627
0.258596737948063,0.626562656265627
0.258638014362739,0.626662666266627
0.258679290777416,0.626762676267627
0.258720567192092,0.626862686268627
0.258761843606769,0.626962696269627
0.258803120021445,0.627062706270627
0.258844396436122,0.627162716271627
0.258885672850798,0.627262726272627
0.258926949265475,0.627362736273627
0.258968225680151,0.627462746274628
0.259009502094828,0.627562756275628
0.259050778509504,0.627662766276628
0.259092054924181,0.627762776277628
0.259133331338857,0.627862786278628
0.259174607753534,0.627962796279628
0.25921588416821,0.628062806280628
0.259257160582886,0.628162816281628
0.259298436997563,0.628262826282628
0.259339713412239,0.628362836283628
0.259380989826916,0.628462846284628
0.259422266241592,0.628562856285629
0.259463542656269,0.628662866286629
0.259504819070945,0.628762876287629
0.259546095485622,0.628862886288629
0.259587371900298,0.628962896289629
0.259628648314975,0.629062906290629
0.259669924729651,0.629162916291629
0.259711201144327,0.629262926292629
0.259752477559004,0.629362936293629
0.25979375397368,0.62946294629463
0.259835030388357,0.62956295629563
0.259876306803033,0.62966296629663
0.25991758321771,0.62976297629763
0.259958859632386,0.62986298629863
0.260000136047063,0.62996299629963
0.260041412461739,0.63006300630063
0.260082688876416,0.63016301630163
0.260123965291092,0.63026302630263
0.260165241705769,0.630363036303631
0.260206518120445,0.630463046304631
0.260247794535122,0.630563056305631
0.260289070949798,0.630663066306631
0.260330347364474,0.630763076307631
0.260371623779151,0.630863086308631
0.260412900193827,0.630963096309631
0.260454176608504,0.631063106310631
0.26049545302318,0.631163116311631
0.260536729437857,0.631263126312631
0.260578005852533,0.631363136313631
0.26061928226721,0.631463146314631
0.260660558681886,0.631563156315632
0.260701835096563,0.631663166316632
0.260743111511239,0.631763176317632
0.260784387925916,0.631863186318632
0.260825664340592,0.631963196319632
0.260866940755269,0.632063206320632
0.260908217169945,0.632163216321632
0.260949493584621,0.632263226322632
0.260990769999298,0.632363236323632
0.261032046413974,0.632463246324632
0.261073322828651,0.632563256325633
0.261114599243327,0.632663266326633
0.261155875658004,0.632763276327633
0.26119715207268,0.632863286328633
0.261238428487357,0.632963296329633
0.261279704902033,0.633063306330633
0.26132098131671,0.633163316331633
0.261362257731386,0.633263326332633
0.261403534146063,0.633363336333634
0.261444810560739,0.633463346334634
0.261486086975416,0.633563356335634
0.261527363390092,0.633663366336634
0.261568639804769,0.633763376337634
0.261609916219445,0.633863386338634
0.261651192634121,0.633963396339634
0.261692469048798,0.634063406340634
0.261733745463474,0.634163416341634
0.261775021878151,0.634263426342634
0.261816298292827,0.634363436343635
0.261857574707504,0.634463446344635
0.26189885112218,0.634563456345635
0.261940127536857,0.634663466346635
0.261981403951533,0.634763476347635
0.26202268036621,0.634863486348635
0.262063956780886,0.634963496349635
0.262105233195563,0.635063506350635
0.262146509610239,0.635163516351635
0.262187786024916,0.635263526352635
0.262229062439592,0.635363536353635
0.262270338854268,0.635463546354635
0.262311615268945,0.635563556355635
0.262352891683621,0.635663566356636
0.262394168098298,0.635763576357636
0.262435444512974,0.635863586358636
0.262476720927651,0.635963596359636
0.262517997342327,0.636063606360636
0.262559273757004,0.636163616361636
0.26260055017168,0.636263626362636
0.262641826586357,0.636363636363636
0.262683103001033,0.636463646364636
0.26272437941571,0.636563656365637
0.262765655830386,0.636663666366637
0.262806932245063,0.636763676367637
0.262848208659739,0.636863686368637
0.262889485074415,0.636963696369637
0.262930761489092,0.637063706370637
0.262972037903768,0.637163716371637
0.263013314318445,0.637263726372637
0.263054590733121,0.637363736373638
0.263095867147798,0.637463746374638
0.263137143562474,0.637563756375638
0.263178419977151,0.637663766376638
0.263219696391827,0.637763776377638
0.263260972806504,0.637863786378638
0.26330224922118,0.637963796379638
0.263343525635857,0.638063806380638
0.263384802050533,0.638163816381638
0.263426078465209,0.638263826382638
0.263467354879886,0.638363836383639
0.263508631294562,0.638463846384639
0.263549907709239,0.638563856385639
0.263591184123915,0.638663866386639
0.263632460538592,0.638763876387639
0.263673736953268,0.638863886388639
0.263715013367945,0.638963896389639
0.263756289782621,0.639063906390639
0.263797566197298,0.639163916391639
0.263838842611974,0.639263926392639
0.263880119026651,0.639363936393639
0.263921395441327,0.639463946394639
0.263962671856004,0.639563956395639
0.26400394827068,0.639663966396639
0.264045224685357,0.63976397639764
0.264086501100033,0.63986398639864
0.26412777751471,0.63996399639964
0.264169053929386,0.64006400640064
0.264210330344062,0.64016401640164
0.264251606758739,0.64026402640264
0.264292883173415,0.64036403640364
0.264334159588092,0.64046404640464
0.264375436002768,0.64056405640564
0.264416712417445,0.640664066406641
0.264457988832121,0.640764076407641
0.264499265246798,0.640864086408641
0.264540541661474,0.640964096409641
0.264581818076151,0.641064106410641
0.264623094490827,0.641164116411641
0.264664370905503,0.641264126412641
0.26470564732018,0.641364136413642
0.264746923734856,0.641464146414642
0.264788200149533,0.641564156415642
0.264829476564209,0.641664166416642
0.264870752978886,0.641764176417642
0.264912029393562,0.641864186418642
0.264953305808239,0.641964196419642
0.264994582222915,0.642064206420642
0.265035858637592,0.642164216421642
0.265077135052268,0.642264226422642
0.265118411466945,0.642364236423643
0.265159687881621,0.642464246424643
0.265200964296298,0.642564256425643
0.265242240710974,0.642664266426643
0.26528351712565,0.642764276427643
0.265324793540327,0.642864286428643
0.265366069955003,0.642964296429643
0.26540734636968,0.643064306430643
0.265448622784356,0.643164316431643
0.265489899199033,0.643264326432643
0.265531175613709,0.643364336433643
0.265572452028386,0.643464346434643
0.265613728443062,0.643564356435643
0.265655004857739,0.643664366436643
0.265696281272415,0.643764376437644
0.265737557687092,0.643864386438644
0.265778834101768,0.643964396439644
0.265820110516445,0.644064406440644
0.265861386931121,0.644164416441644
0.265902663345797,0.644264426442644
0.265943939760474,0.644364436443644
0.26598521617515,0.644464446444644
0.266026492589827,0.644564456445644
0.266067769004503,0.644664466446645
0.26610904541918,0.644764476447645
0.266150321833856,0.644864486448645
0.266191598248533,0.644964496449645
0.266232874663209,0.645064506450645
0.266274151077886,0.645164516451645
0.266315427492562,0.645264526452645
0.266356703907239,0.645364536453645
0.266397980321915,0.645464546454646
0.266439256736592,0.645564556455646
0.266480533151268,0.645664566456646
0.266521809565945,0.645764576457646
0.266563085980621,0.645864586458646
0.266604362395297,0.645964596459646
0.266645638809974,0.646064606460646
0.26668691522465,0.646164616461646
0.266728191639327,0.646264626462646
0.266769468054003,0.646364636463647
0.26681074446868,0.646464646464647
0.266852020883356,0.646564656465647
0.266893297298033,0.646664666466647
0.266934573712709,0.646764676467647
0.266975850127386,0.646864686468647
0.267017126542062,0.646964696469647
0.267058402956739,0.647064706470647
0.267099679371415,0.647164716471647
0.267140955786092,0.647264726472647
0.267182232200768,0.647364736473647
0.267223508615444,0.647464746474647
0.267264785030121,0.647564756475647
0.267306061444797,0.647664766476648
0.267347337859474,0.647764776477648
0.26738861427415,0.647864786478648
0.267429890688827,0.647964796479648
0.267471167103503,0.648064806480648
0.26751244351818,0.648164816481648
0.267553719932856,0.648264826482648
0.267594996347533,0.648364836483648
0.267636272762209,0.648464846484648
0.267677549176885,0.648564856485648
0.267718825591562,0.648664866486649
0.267760102006239,0.648764876487649
0.267801378420915,0.648864886488649
0.267842654835591,0.648964896489649
0.267883931250268,0.649064906490649
0.267925207664944,0.649164916491649
0.267966484079621,0.649264926492649
0.268007760494297,0.649364936493649
0.268049036908974,0.649464946494649
0.26809031332365,0.64956495649565
0.268131589738327,0.64966496649665
0.268172866153003,0.64976497649765
0.26821414256768,0.64986498649865
0.268255418982356,0.64996499649965
0.268296695397032,0.65006500650065
0.268337971811709,0.65016501650165
0.268379248226385,0.65026502650265
0.268420524641062,0.650365036503651
0.268461801055738,0.650465046504651
0.268503077470415,0.650565056505651
0.268544353885091,0.650665066506651
0.268585630299768,0.650765076507651
0.268626906714444,0.650865086508651
0.268668183129121,0.650965096509651
0.268709459543797,0.651065106510651
0.268750735958474,0.651165116511651
0.26879201237315,0.651265126512651
0.268833288787827,0.651365136513651
0.268874565202503,0.651465146514651
0.26891584161718,0.651565156515652
0.268957118031856,0.651665166516652
0.268998394446533,0.651765176517652
0.269039670861209,0.651865186518652
0.269080947275885,0.651965196519652
0.269122223690562,0.652065206520652
0.269163500105238,0.652165216521652
0.269204776519915,0.652265226522652
0.269246052934591,0.652365236523652
0.269287329349268,0.652465246524652
0.269328605763944,0.652565256525652
0.269369882178621,0.652665266526653
0.269411158593297,0.652765276527653
0.269452435007974,0.652865286528653
0.26949371142265,0.652965296529653
0.269534987837327,0.653065306530653
0.269576264252003,0.653165316531653
0.269617540666679,0.653265326532653
0.269658817081356,0.653365336533653
0.269700093496032,0.653465346534653
0.269741369910709,0.653565356535654
0.269782646325385,0.653665366536654
0.269823922740062,0.653765376537654
0.269865199154738,0.653865386538654
0.269906475569415,0.653965396539654
0.269947751984091,0.654065406540654
0.269989028398768,0.654165416541654
0.270030304813444,0.654265426542654
0.270071581228121,0.654365436543655
0.270112857642797,0.654465446544655
0.270154134057474,0.654565456545655
0.27019541047215,0.654665466546655
0.270236686886826,0.654765476547655
0.270277963301503,0.654865486548655
0.270319239716179,0.654965496549655
0.270360516130856,0.655065506550655
0.270401792545532,0.655165516551655
0.270443068960209,0.655265526552655
0.270484345374885,0.655365536553655
0.270525621789562,0.655465546554655
0.270566898204238,0.655565556555656
0.270608174618915,0.655665566556656
0.270649451033591,0.655765576557656
0.270690727448268,0.655865586558656
0.270732003862944,0.655965596559656
0.270773280277621,0.656065606560656
0.270814556692297,0.656165616561656
0.270855833106973,0.656265626562656
0.27089710952165,0.656365636563656
0.270938385936326,0.656465646564656
0.270979662351003,0.656565656565656
0.271020938765679,0.656665666566657
0.271062215180356,0.656765676567657
0.271103491595032,0.656865686568657
0.271144768009709,0.656965696569657
0.271186044424385,0.657065706570657
0.271227320839062,0.657165716571657
0.271268597253738,0.657265726572657
0.271309873668415,0.657365736573657
0.271351150083091,0.657465746574658
0.271392426497768,0.657565756575658
0.271433702912444,0.657665766576658
0.271474979327121,0.657765776577658
0.271516255741797,0.657865786578658
0.271557532156473,0.657965796579658
0.27159880857115,0.658065806580658
0.271640084985826,0.658165816581658
0.271681361400503,0.658265826582658
0.271722637815179,0.658365836583659
0.271763914229856,0.658465846584659
0.271805190644532,0.658565856585659
0.271846467059209,0.658665866586659
0.271887743473885,0.658765876587659
0.271929019888562,0.658865886588659
0.271970296303238,0.658965896589659
0.272011572717915,0.659065906590659
0.272052849132591,0.659165916591659
0.272094125547268,0.659265926592659
0.272135401961944,0.659365936593659
0.27217667837662,0.65946594659466
0.272217954791297,0.65956595659566
0.272259231205973,0.65966596659666
0.27230050762065,0.65976597659766
0.272341784035326,0.65986598659866
0.272383060450003,0.65996599659966
0.272424336864679,0.66006600660066
0.272465613279356,0.66016601660166
0.272506889694032,0.66026602660266
0.272548166108709,0.66036603660366
0.272589442523385,0.66046604660466
0.272630718938061,0.66056605660566
0.272671995352738,0.660666066606661
0.272713271767415,0.660766076607661
0.272754548182091,0.660866086608661
0.272795824596767,0.660966096609661
0.272837101011444,0.661066106610661
0.27287837742612,0.661166116611661
0.272919653840797,0.661266126612661
0.272960930255473,0.661366136613662
0.27300220667015,0.661466146614662
0.273043483084826,0.661566156615662
0.273084759499503,0.661666166616662
0.273126035914179,0.661766176617662
0.273167312328856,0.661866186618662
0.273208588743532,0.661966196619662
0.273249865158208,0.662066206620662
0.273291141572885,0.662166216621662
0.273332417987561,0.662266226622662
0.273373694402238,0.662366236623663
0.273414970816914,0.662466246624663
0.273456247231591,0.662566256625663
0.273497523646267,0.662666266626663
0.273538800060944,0.662766276627663
0.27358007647562,0.662866286628663
0.273621352890297,0.662966296629663
0.273662629304973,0.663066306630663
0.27370390571965,0.663166316631663
0.273745182134326,0.663266326632663
0.273786458549003,0.663366336633664
0.273827734963679,0.663466346634664
0.273869011378356,0.663566356635664
0.273910287793032,0.663666366636664
0.273951564207708,0.663766376637664
0.273992840622385,0.663866386638664
0.274034117037061,0.663966396639664
0.274075393451738,0.664066406640664
0.274116669866414,0.664166416641664
0.274157946281091,0.664266426642664
0.274199222695767,0.664366436643664
0.274240499110444,0.664466446644664
0.27428177552512,0.664566456645664
0.274323051939797,0.664666466646665
0.274364328354473,0.664766476647665
0.27440560476915,0.664866486648665
0.274446881183826,0.664966496649665
0.274488157598503,0.665066506650665
0.274529434013179,0.665166516651665
0.274570710427855,0.665266526652665
0.274611986842532,0.665366536653665
0.274653263257208,0.665466546654666
0.274694539671885,0.665566556655666
0.274735816086561,0.665666566656666
0.274777092501238,0.665766576657666
0.274818368915914,0.665866586658666
0.274859645330591,0.665966596659666
0.274900921745267,0.666066606660666
0.274942198159944,0.666166616661666
0.27498347457462,0.666266626662666
0.275024750989297,0.666366636663667
0.275066027403973,0.666466646664667
0.27510730381865,0.666566656665667
0.275148580233326,0.666666666666667
0.275189856648002,0.666766676667667
0.275231133062679,0.666866686668667
0.275272409477355,0.666966696669667
0.275313685892032,0.667066706670667
0.275354962306708,0.667166716671667
0.275396238721385,0.667266726672668
0.275437515136061,0.667366736673668
0.275478791550738,0.667466746674668
0.275520067965414,0.667566756675668
0.275561344380091,0.667666766676668
0.275602620794767,0.667766776677668
0.275643897209444,0.667866786678668
0.27568517362412,0.667966796679668
0.275726450038797,0.668066806680668
0.275767726453473,0.668166816681668
0.275809002868149,0.668266826682668
0.275850279282826,0.668366836683668
0.275891555697502,0.668466846684668
0.275932832112179,0.668566856685668
0.275974108526855,0.668666866686669
0.276015384941532,0.668766876687669
0.276056661356208,0.668866886688669
0.276097937770885,0.668966896689669
0.276139214185561,0.669066906690669
0.276180490600238,0.669166916691669
0.276221767014914,0.669266926692669
0.276263043429591,0.669366936693669
0.276304319844267,0.669466946694669
0.276345596258944,0.66956695669567
0.27638687267362,0.66966696669667
0.276428149088296,0.66976697669767
0.276469425502973,0.66986698669867
0.276510701917649,0.66996699669967
0.276551978332326,0.67006700670067
0.276593254747002,0.67016701670167
0.276634531161679,0.67026702670267
0.276675807576355,0.670367036703671
0.276717083991032,0.670467046704671
0.276758360405708,0.670567056705671
0.276799636820385,0.670667066706671
0.276840913235061,0.670767076707671
0.276882189649738,0.670867086708671
0.276923466064414,0.670967096709671
0.276964742479091,0.671067106710671
0.277006018893767,0.671167116711671
0.277047295308444,0.671267126712672
0.27708857172312,0.671367136713672
0.277129848137796,0.671467146714672
0.277171124552473,0.671567156715672
0.277212400967149,0.671667166716672
0.277253677381826,0.671767176717672
0.277294953796502,0.671867186718672
0.277336230211179,0.671967196719672
0.277377506625855,0.672067206720672
0.277418783040532,0.672167216721672
0.277460059455208,0.672267226722672
0.277501335869885,0.672367236723672
0.277542612284561,0.672467246724672
0.277583888699237,0.672567256725672
0.277625165113914,0.672667266726673
0.277666441528591,0.672767276727673
0.277707717943267,0.672867286728673
0.277748994357943,0.672967296729673
0.27779027077262,0.673067306730673
0.277831547187296,0.673167316731673
0.277872823601973,0.673267326732673
0.277914100016649,0.673367336733673
0.277955376431326,0.673467346734673
0.277996652846002,0.673567356735673
0.278037929260679,0.673667366736674
0.278079205675355,0.673767376737674
0.278120482090032,0.673867386738674
0.278161758504708,0.673967396739674
0.278203034919384,0.674067406740674
0.278244311334061,0.674167416741674
0.278285587748737,0.674267426742674
0.278326864163414,0.674367436743674
0.27836814057809,0.674467446744675
0.278409416992767,0.674567456745675
0.278450693407443,0.674667466746675
0.27849196982212,0.674767476747675
0.278533246236796,0.674867486748675
0.278574522651473,0.674967496749675
0.278615799066149,0.675067506750675
0.278657075480826,0.675167516751675
0.278698351895502,0.675267526752676
0.278739628310179,0.675367536753676
0.278780904724855,0.675467546754676
0.278822181139531,0.675567556755676
0.278863457554208,0.675667566756676
0.278904733968884,0.675767576757676
0.278946010383561,0.675867586758676
0.278987286798237,0.675967596759676
0.279028563212914,0.676067606760676
0.27906983962759,0.676167616761676
0.279111116042267,0.676267626762676
0.279152392456943,0.676367636763676
0.27919366887162,0.676467646764676
0.279234945286296,0.676567656765676
0.279276221700973,0.676667666766677
0.279317498115649,0.676767676767677
0.279358774530326,0.676867686768677
0.279400050945002,0.676967696769677
0.279441327359679,0.677067706770677
0.279482603774355,0.677167716771677
0.279523880189031,0.677267726772677
0.279565156603708,0.677367736773677
0.279606433018384,0.677467746774677
0.279647709433061,0.677567756775677
0.279688985847737,0.677667766776678
0.279730262262414,0.677767776777678
0.27977153867709,0.677867786778678
0.279812815091767,0.677967796779678
0.279854091506443,0.678067806780678
0.27989536792112,0.678167816781678
0.279936644335796,0.678267826782678
0.279977920750473,0.678367836783678
0.280019197165149,0.678467846784679
0.280060473579826,0.678567856785679
0.280101749994502,0.678667866786679
0.280143026409178,0.678767876787679
0.280184302823855,0.678867886788679
0.280225579238531,0.678967896789679
0.280266855653208,0.679067906790679
0.280308132067884,0.679167916791679
0.280349408482561,0.679267926792679
0.280390684897237,0.67936793679368
0.280431961311914,0.67946794679468
0.28047323772659,0.67956795679568
0.280514514141267,0.67966796679668
0.280555790555943,0.67976797679768
0.28059706697062,0.67986798679868
0.280638343385296,0.67996799679968
0.280679619799973,0.68006800680068
0.280720896214649,0.68016801680168
0.280762172629325,0.68026802680268
0.280803449044002,0.68036803680368
0.280844725458678,0.68046804680468
0.280886001873355,0.68056805680568
0.280927278288031,0.680668066806681
0.280968554702708,0.680768076807681
0.281009831117384,0.680868086808681
0.281051107532061,0.680968096809681
0.281092383946737,0.681068106810681
0.281133660361414,0.681168116811681
0.28117493677609,0.681268126812681
0.281216213190767,0.681368136813681
0.281257489605443,0.681468146814681
0.281298766020119,0.681568156815682
0.281340042434796,0.681668166816682
0.281381318849472,0.681768176817682
0.281422595264149,0.681868186818682
0.281463871678825,0.681968196819682
0.281505148093502,0.682068206820682
0.281546424508178,0.682168216821682
0.281587700922855,0.682268226822682
0.281628977337531,0.682368236823682
0.281670253752208,0.682468246824683
0.281711530166884,0.682568256825683
0.281752806581561,0.682668266826683
0.281794082996237,0.682768276827683
0.281835359410914,0.682868286828683
0.28187663582559,0.682968296829683
0.281917912240267,0.683068306830683
0.281959188654943,0.683168316831683
0.28200046506962,0.683268326832683
0.282041741484296,0.683368336833683
0.282083017898972,0.683468346834684
0.282124294313649,0.683568356835684
0.282165570728325,0.683668366836684
0.282206847143002,0.683768376837684
0.282248123557678,0.683868386838684
0.282289399972355,0.683968396839684
0.282330676387031,0.684068406840684
0.282371952801708,0.684168416841684
0.282413229216384,0.684268426842684
0.282454505631061,0.684368436843684
0.282495782045737,0.684468446844684
0.282537058460413,0.684568456845684
0.28257833487509,0.684668466846685
0.282619611289767,0.684768476847685
0.282660887704443,0.684868486848685
0.282702164119119,0.684968496849685
0.282743440533796,0.685068506850685
0.282784716948472,0.685168516851685
0.282825993363149,0.685268526852685
0.282867269777825,0.685368536853685
0.282908546192502,0.685468546854686
0.282949822607178,0.685568556855686
0.282991099021855,0.685668566856686
0.283032375436531,0.685768576857686
0.283073651851208,0.685868586858686
0.283114928265884,0.685968596859686
0.28315620468056,0.686068606860686
0.283197481095237,0.686168616861686
0.283238757509913,0.686268626862686
0.28328003392459,0.686368636863686
0.283321310339266,0.686468646864687
0.283362586753943,0.686568656865687
0.283403863168619,0.686668666866687
0.283445139583296,0.686768676867687
0.283486415997972,0.686868686868687
0.283527692412649,0.686968696869687
0.283568968827325,0.687068706870687
0.283610245242002,0.687168716871687
0.283651521656678,0.687268726872687
0.283692798071355,0.687368736873687
0.283734074486031,0.687468746874688
0.283775350900707,0.687568756875688
0.283816627315384,0.687668766876688
0.28385790373006,0.687768776877688
0.283899180144737,0.687868786878688
0.283940456559413,0.687968796879688
0.28398173297409,0.688068806880688
0.284023009388766,0.688168816881688
0.284064285803443,0.688268826882688
0.284105562218119,0.688368836883688
0.284146838632796,0.688468846884688
0.284188115047472,0.688568856885688
0.284229391462149,0.688668866886689
0.284270667876825,0.688768876887689
0.284311944291502,0.688868886888689
0.284353220706178,0.688968896889689
0.284394497120855,0.689068906890689
0.284435773535531,0.689168916891689
0.284477049950207,0.689268926892689
0.284518326364884,0.689368936893689
0.28455960277956,0.68946894689469
0.284600879194237,0.68956895689569
0.284642155608913,0.68966896689669
0.28468343202359,0.68976897689769
0.284724708438266,0.68986898689869
0.284765984852943,0.68996899689969
0.284807261267619,0.69006900690069
0.284848537682296,0.69016901690169
0.284889814096972,0.69026902690269
0.284931090511649,0.69036903690369
0.284972366926325,0.690469046904691
0.285013643341002,0.690569056905691
0.285054919755678,0.690669066906691
0.285096196170354,0.690769076907691
0.285137472585031,0.690869086908691
0.285178748999707,0.690969096909691
0.285220025414384,0.691069106910691
0.28526130182906,0.691169116911691
0.285302578243737,0.691269126912691
0.285343854658413,0.691369136913692
0.28538513107309,0.691469146914692
0.285426407487766,0.691569156915692
0.285467683902443,0.691669166916692
0.285508960317119,0.691769176917692
0.285550236731796,0.691869186918692
0.285591513146472,0.691969196919692
0.285632789561149,0.692069206920692
0.285674065975825,0.692169216921692
0.285715342390501,0.692269226922692
0.285756618805178,0.692369236923692
0.285797895219854,0.692469246924692
0.285839171634531,0.692569256925692
0.285880448049207,0.692669266926693
0.285921724463884,0.692769276927693
0.28596300087856,0.692869286928693
0.286004277293237,0.692969296929693
0.286045553707913,0.693069306930693
0.28608683012259,0.693169316931693
0.286128106537266,0.693269326932693
0.286169382951942,0.693369336933693
0.286210659366619,0.693469346934694
0.286251935781295,0.693569356935694
0.286293212195972,0.693669366936694
0.286334488610648,0.693769376937694
0.286375765025325,0.693869386938694
0.286417041440001,0.693969396939694
0.286458317854678,0.694069406940694
0.286499594269354,0.694169416941694
0.286540870684031,0.694269426942694
0.286582147098707,0.694369436943694
0.286623423513384,0.694469446944695
0.28666469992806,0.694569456945695
0.286705976342737,0.694669466946695
0.286747252757413,0.694769476947695
0.28678852917209,0.694869486948695
0.286829805586766,0.694969496949695
0.286871082001443,0.695069506950695
0.286912358416119,0.695169516951695
0.286953634830795,0.695269526952695
0.286994911245472,0.695369536953696
0.287036187660148,0.695469546954696
0.287077464074825,0.695569556955696
0.287118740489501,0.695669566956696
0.287160016904178,0.695769576957696
0.287201293318854,0.695869586958696
0.287242569733531,0.695969596959696
0.287283846148207,0.696069606960696
0.287325122562884,0.696169616961696
0.28736639897756,0.696269626962696
0.287407675392237,0.696369636963696
0.287448951806913,0.696469646964696
0.287490228221589,0.696569656965697
0.287531504636266,0.696669666966697
0.287572781050942,0.696769676967697
0.287614057465619,0.696869686968697
0.287655333880295,0.696969696969697
0.287696610294972,0.697069706970697
0.287737886709648,0.697169716971697
0.287779163124325,0.697269726972697
0.287820439539001,0.697369736973697
0.287861715953678,0.697469746974698
0.287902992368354,0.697569756975698
0.287944268783031,0.697669766976698
0.287985545197707,0.697769776977698
0.288026821612384,0.697869786978698
0.28806809802706,0.697969796979698
0.288109374441736,0.698069806980698
0.288150650856413,0.698169816981698
0.288191927271089,0.698269826982698
0.288233203685766,0.698369836983698
0.288274480100442,0.698469846984699
0.288315756515119,0.698569856985699
0.288357032929795,0.698669866986699
0.288398309344472,0.698769876987699
0.288439585759148,0.698869886988699
0.288480862173825,0.698969896989699
0.288522138588501,0.699069906990699
0.288563415003178,0.699169916991699
0.288604691417854,0.699269926992699
0.288645967832531,0.6993699369937
0.288687244247207,0.6994699469947
0.288728520661883,0.6995699569957
0.28876979707656,0.6996699669967
0.288811073491236,0.6997699769977
0.288852349905913,0.6998699869987
0.288893626320589,0.6999699969997
0.288934902735266,0.7000700070007
0.288976179149942,0.7001700170017
0.289017455564619,0.7002700270027
0.289058731979295,0.7003700370037
0.289100008393972,0.7004700470047
0.289141284808648,0.700570057005701
0.289182561223325,0.700670067006701
0.289223837638001,0.700770077007701
0.289265114052678,0.700870087008701
0.289306390467354,0.700970097009701
0.289347666882031,0.701070107010701
0.289388943296707,0.701170117011701
0.289430219711383,0.701270127012701
0.28947149612606,0.701370137013701
0.289512772540736,0.701470147014702
0.289554048955413,0.701570157015702
0.289595325370089,0.701670167016702
0.289636601784766,0.701770177017702
0.289677878199442,0.701870187018702
0.289719154614119,0.701970197019702
0.289760431028795,0.702070207020702
0.289801707443472,0.702170217021702
0.289842983858148,0.702270227022702
0.289884260272825,0.702370237023702
0.289925536687501,0.702470247024703
0.289966813102178,0.702570257025703
0.290008089516854,0.702670267026703
0.29004936593153,0.702770277027703
0.290090642346207,0.702870287028703
0.290131918760883,0.702970297029703
0.29017319517556,0.703070307030703
0.290214471590236,0.703170317031703
0.290255748004913,0.703270327032703
0.290297024419589,0.703370337033703
0.290338300834266,0.703470347034704
0.290379577248942,0.703570357035704
0.290420853663619,0.703670367036704
0.290462130078295,0.703770377037704
0.290503406492972,0.703870387038704
0.290544682907648,0.703970397039704
0.290585959322325,0.704070407040704
0.290627235737001,0.704170417041704
0.290668512151677,0.704270427042704
0.290709788566354,0.704370437043704
0.29075106498103,0.704470447044704
0.290792341395707,0.704570457045704
0.290833617810383,0.704670467046705
0.29087489422506,0.704770477047705
0.290916170639736,0.704870487048705
0.290957447054413,0.704970497049705
0.290998723469089,0.705070507050705
0.291039999883766,0.705170517051705
0.291081276298442,0.705270527052705
0.291122552713118,0.705370537053705
0.291163829127795,0.705470547054706
0.291205105542471,0.705570557055706
0.291246381957148,0.705670567056706
0.291287658371824,0.705770577057706
0.291328934786501,0.705870587058706
0.291370211201177,0.705970597059706
0.291411487615854,0.706070607060706
0.29145276403053,0.706170617061706
0.291494040445207,0.706270627062706
0.291535316859883,0.706370637063706
0.29157659327456,0.706470647064707
0.291617869689236,0.706570657065707
0.291659146103913,0.706670667066707
0.291700422518589,0.706770677067707
0.291741698933266,0.706870687068707
0.291782975347942,0.706970697069707
0.291824251762619,0.707070707070707
0.291865528177295,0.707170717071707
0.291906804591971,0.707270727072707
0.291948081006648,0.707370737073707
0.291989357421324,0.707470747074707
0.292030633836001,0.707570757075708
0.292071910250677,0.707670767076708
0.292113186665354,0.707770777077708
0.29215446308003,0.707870787078708
0.292195739494707,0.707970797079708
0.292237015909383,0.708070807080708
0.29227829232406,0.708170817081708
0.292319568738736,0.708270827082708
0.292360845153413,0.708370837083708
0.292402121568089,0.708470847084708
0.292443397982765,0.708570857085708
0.292484674397442,0.708670867086709
0.292525950812118,0.708770877087709
0.292567227226795,0.708870887088709
0.292608503641471,0.708970897089709
0.292649780056148,0.709070907090709
0.292691056470824,0.709170917091709
0.292732332885501,0.709270927092709
0.292773609300177,0.709370937093709
0.292814885714854,0.70947094709471
0.29285616212953,0.70957095709571
0.292897438544207,0.70967096709671
0.292938714958883,0.70977097709771
0.29297999137356,0.70987098709871
0.293021267788236,0.70997099709971
0.293062544202912,0.71007100710071
0.293103820617589,0.71017101710171
0.293145097032265,0.71027102710271
0.293186373446942,0.71037103710371
0.293227649861618,0.710471047104711
0.293268926276295,0.710571057105711
0.293310202690971,0.710671067106711
0.293351479105648,0.710771077107711
0.293392755520324,0.710871087108711
0.293434031935001,0.710971097109711
0.293475308349677,0.711071107110711
0.293516584764354,0.711171117111711
0.29355786117903,0.711271127112711
0.293599137593707,0.711371137113711
0.293640414008383,0.711471147114711
0.293681690423059,0.711571157115712
0.293722966837736,0.711671167116712
0.293764243252412,0.711771177117712
0.293805519667089,0.711871187118712
0.293846796081765,0.711971197119712
0.293888072496442,0.712071207120712
0.293929348911118,0.712171217121712
0.293970625325795,0.712271227122712
0.294011901740471,0.712371237123712
0.294053178155148,0.712471247124712
0.294094454569824,0.712571257125712
0.294135730984501,0.712671267126712
0.294177007399177,0.712771277127713
0.294218283813854,0.712871287128713
0.29425956022853,0.712971297129713
0.294300836643206,0.713071307130713
0.294342113057883,0.713171317131713
0.294383389472559,0.713271327132713
0.294424665887236,0.713371337133713
0.294465942301912,0.713471347134714
0.294507218716589,0.713571357135714
0.294548495131265,0.713671367136714
0.294589771545942,0.713771377137714
0.294631047960618,0.713871387138714
0.294672324375295,0.713971397139714
0.294713600789971,0.714071407140714
0.294754877204648,0.714171417141714
0.294796153619324,0.714271427142714
0.294837430034001,0.714371437143714
0.294878706448677,0.714471447144715
0.294919982863354,0.714571457145715
0.29496125927803,0.714671467146715
0.295002535692706,0.714771477147715
0.295043812107383,0.714871487148715
0.295085088522059,0.714971497149715
0.295126364936736,0.715071507150715
0.295167641351412,0.715171517151715
0.295208917766089,0.715271527152715
0.295250194180765,0.715371537153715
0.295291470595442,0.715471547154716
0.295332747010118,0.715571557155716
0.295374023424795,0.715671567156716
0.295415299839471,0.715771577157716
0.295456576254148,0.715871587158716
0.295497852668824,0.715971597159716
0.295539129083501,0.716071607160716
0.295580405498177,0.716171617161716
0.295621681912853,0.716271627162716
0.29566295832753,0.716371637163716
0.295704234742206,0.716471647164716
0.295745511156883,0.716571657165716
0.295786787571559,0.716671667166716
0.295828063986236,0.716771677167717
0.295869340400912,0.716871687168717
0.295910616815589,0.716971697169717
0.295951893230265,0.717071707170717
0.295993169644942,0.717171717171717
0.296034446059618,0.717271727172717
0.296075722474294,0.717371737173717
0.296116998888971,0.717471747174718
0.296158275303647,0.717571757175718
0.296199551718324,0.717671767176718
0.296240828133,0.717771777177718
0.296282104547677,0.717871787178718
0.296323380962353,0.717971797179718
0.29636465737703,0.718071807180718
0.296405933791706,0.718171817181718
0.296447210206383,0.718271827182718
0.296488486621059,0.718371837183718
0.296529763035736,0.718471847184719
0.296571039450412,0.718571857185719
0.296612315865089,0.718671867186719
0.296653592279765,0.718771877187719
0.296694868694442,0.718871887188719
0.296736145109118,0.718971897189719
0.296777421523794,0.719071907190719
0.296818697938471,0.719171917191719
0.296859974353147,0.719271927192719
0.296901250767824,0.71937193719372
0.2969425271825,0.71947194719472
0.296983803597177,0.71957195719572
0.297025080011853,0.71967196719672
0.29706635642653,0.71977197719772
0.297107632841206,0.71987198719872
0.297148909255883,0.71997199719972
0.297190185670559,0.72007200720072
0.297231462085236,0.72017201720172
0.297272738499912,0.72027202720272
0.297314014914589,0.72037203720372
0.297355291329265,0.72047204720472
0.297396567743941,0.72057205720572
0.297437844158618,0.720672067206721
0.297479120573294,0.720772077207721
0.297520396987971,0.720872087208721
0.297561673402647,0.720972097209721
0.297602949817324,0.721072107210721
0.297644226232,0.721172117211721
0.297685502646677,0.721272127212721
0.297726779061353,0.721372137213721
0.29776805547603,0.721472147214722
0.297809331890706,0.721572157215722
0.297850608305383,0.721672167216722
0.297891884720059,0.721772177217722
0.297933161134736,0.721872187218722
0.297974437549412,0.721972197219722
0.298015713964088,0.722072207220722
0.298056990378765,0.722172217221722
0.298098266793441,0.722272227222722
0.298139543208118,0.722372237223722
0.298180819622794,0.722472247224723
0.298222096037471,0.722572257225723
0.298263372452147,0.722672267226723
0.298304648866824,0.722772277227723
0.2983459252815,0.722872287228723
0.298387201696177,0.722972297229723
0.298428478110853,0.723072307230723
0.29846975452553,0.723172317231723
0.298511030940206,0.723272327232723
0.298552307354883,0.723372337233724
0.298593583769559,0.723472347234724
0.298634860184235,0.723572357235724
0.298676136598912,0.723672367236724
0.298717413013588,0.723772377237724
0.298758689428265,0.723872387238724
0.298799965842941,0.723972397239724
0.298841242257618,0.724072407240724
0.298882518672294,0.724172417241724
0.298923795086971,0.724272427242724
0.298965071501647,0.724372437243724
0.299006347916324,0.724472447244724
0.299047624331,0.724572457245724
0.299088900745677,0.724672467246725
0.299130177160353,0.724772477247725
0.29917145357503,0.724872487248725
0.299212729989706,0.724972497249725
0.299254006404382,0.725072507250725
0.299295282819059,0.725172517251725
0.299336559233735,0.725272527252725
0.299377835648412,0.725372537253725
0.299419112063088,0.725472547254726
0.299460388477765,0.725572557255726
0.299501664892441,0.725672567256726
0.299542941307118,0.725772577257726
0.299584217721794,0.725872587258726
0.299625494136471,0.725972597259726
0.299666770551147,0.726072607260726
0.299708046965824,0.726172617261726
0.2997493233805,0.726272627262726
0.299790599795177,0.726372637263726
0.299831876209853,0.726472647264727
0.29987315262453,0.726572657265727
0.299914429039206,0.726672667266727
0.299955705453882,0.726772677267727
0.299996981868559,0.726872687268727
0.300038258283235,0.726972697269727
0.300079534697912,0.727072707270727
0.300120811112588,0.727172717271727
0.300162087527265,0.727272727272727
0.300203363941941,0.727372737273728
0.300244640356618,0.727472747274728
0.300285916771294,0.727572757275728
0.300327193185971,0.727672767276728
0.300368469600647,0.727772777277728
0.300409746015324,0.727872787278728
0.30045102243,0.727972797279728
0.300492298844676,0.728072807280728
0.300533575259353,0.728172817281728
0.300574851674029,0.728272827282728
0.300616128088706,0.728372837283728
0.300657404503382,0.728472847284728
0.300698680918059,0.728572857285728
0.300739957332735,0.728672867286729
0.300781233747412,0.728772877287729
0.300822510162088,0.728872887288729
0.300863786576765,0.728972897289729
0.300905062991441,0.729072907290729
0.300946339406118,0.729172917291729
0.300987615820794,0.729272927292729
0.30102889223547,0.729372937293729
0.301070168650147,0.72947294729473
0.301111445064823,0.72957295729573
0.3011527214795,0.72967296729673
0.301193997894176,0.72977297729773
0.301235274308853,0.72987298729873
0.301276550723529,0.72997299729973
0.301317827138206,0.73007300730073
0.301359103552882,0.73017301730173
0.301400379967559,0.73027302730273
0.301441656382235,0.73037303730373
0.301482932796912,0.730473047304731
0.301524209211588,0.730573057305731
0.301565485626265,0.730673067306731
0.301606762040941,0.730773077307731
0.301648038455617,0.730873087308731
0.301689314870294,0.730973097309731
0.30173059128497,0.731073107310731
0.301771867699647,0.731173117311731
0.301813144114323,0.731273127312731
0.301854420529,0.731373137313732
0.301895696943676,0.731473147314732
0.301936973358353,0.731573157315732
0.301978249773029,0.731673167316732
0.302019526187706,0.731773177317732
0.302060802602382,0.731873187318732
0.302102079017059,0.731973197319732
0.302143355431735,0.732073207320732
0.302184631846412,0.732173217321732
0.302225908261088,0.732273227322732
0.302267184675765,0.732373237323732
0.302308461090441,0.732473247324732
0.302349737505117,0.732573257325732
0.302391013919794,0.732673267326732
0.30243229033447,0.732773277327733
0.302473566749147,0.732873287328733
0.302514843163823,0.732973297329733
0.3025561195785,0.733073307330733
0.302597395993176,0.733173317331733
0.302638672407853,0.733273327332733
0.302679948822529,0.733373337333733
0.302721225237206,0.733473347334734
0.302762501651882,0.733573357335734
0.302803778066559,0.733673367336734
0.302845054481235,0.733773377337734
0.302886330895912,0.733873387338734
0.302927607310588,0.733973397339734
0.302968883725264,0.734073407340734
0.303010160139941,0.734173417341734
0.303051436554617,0.734273427342734
0.303092712969294,0.734373437343734
0.30313398938397,0.734473447344735
0.303175265798647,0.734573457345735
0.303216542213323,0.734673467346735
0.303257818628,0.734773477347735
0.303299095042676,0.734873487348735
0.303340371457353,0.734973497349735
0.303381647872029,0.735073507350735
0.303422924286706,0.735173517351735
0.303464200701382,0.735273527352735
0.303505477116059,0.735373537353736
0.303546753530735,0.735473547354736
0.303588029945411,0.735573557355736
0.303629306360088,0.735673567356736
0.303670582774764,0.735773577357736
0.303711859189441,0.735873587358736
0.303753135604117,0.735973597359736
0.303794412018794,0.736073607360736
0.30383568843347,0.736173617361736
0.303876964848147,0.736273627362736
0.303918241262823,0.736373637363736
0.3039595176775,0.736473647364736
0.304000794092176,0.736573657365736
0.304042070506853,0.736673667366736
0.304083346921529,0.736773677367737
0.304124623336206,0.736873687368737
0.304165899750882,0.736973697369737
0.304207176165558,0.737073707370737
0.304248452580235,0.737173717371737
0.304289728994911,0.737273727372737
0.304331005409588,0.737373737373737
0.304372281824264,0.737473747374738
0.304413558238941,0.737573757375738
0.304454834653617,0.737673767376738
0.304496111068294,0.737773777377738
0.30453738748297,0.737873787378738
0.304578663897647,0.737973797379738
0.304619940312323,0.738073807380738
0.304661216727,0.738173817381738
0.304702493141676,0.738273827382738
0.304743769556353,0.738373837383738
0.304785045971029,0.738473847384739
0.304826322385706,0.738573857385739
0.304867598800382,0.738673867386739
0.304908875215058,0.738773877387739
0.304950151629735,0.738873887388739
0.304991428044411,0.738973897389739
0.305032704459088,0.739073907390739
0.305073980873764,0.739173917391739
0.305115257288441,0.73927392739274
0.305156533703117,0.73937393739374
0.305197810117794,0.73947394739474
0.30523908653247,0.73957395739574
0.305280362947147,0.73967396739674
0.305321639361823,0.73977397739774
0.3053629157765,0.73987398739874
0.305404192191176,0.73997399739974
0.305445468605852,0.74007400740074
0.305486745020529,0.74017401740174
0.305528021435205,0.74027402740274
0.305569297849882,0.74037403740374
0.305610574264558,0.74047404740474
0.305651850679235,0.74057405740574
0.305693127093911,0.74067406740674
0.305734403508588,0.740774077407741
0.305775679923264,0.740874087408741
0.305816956337941,0.740974097409741
0.305858232752617,0.741074107410741
0.305899509167294,0.741174117411741
0.30594078558197,0.741274127412741
0.305982061996646,0.741374137413741
0.306023338411323,0.741474147414742
0.306064614825999,0.741574157415742
0.306105891240676,0.741674167416742
0.306147167655352,0.741774177417742
0.306188444070029,0.741874187418742
0.306229720484705,0.741974197419742
0.306270996899382,0.742074207420742
0.306312273314058,0.742174217421742
0.306353549728735,0.742274227422742
0.306394826143411,0.742374237423742
0.306436102558088,0.742474247424742
0.306477378972764,0.742574257425743
0.306518655387441,0.742674267426743
0.306559931802117,0.742774277427743
0.306601208216793,0.742874287428743
0.30664248463147,0.742974297429743
0.306683761046146,0.743074307430743
0.306725037460823,0.743174317431743
0.306766313875499,0.743274327432744
0.306807590290176,0.743374337433744
0.306848866704852,0.743474347434744
0.306890143119529,0.743574357435744
0.306931419534205,0.743674367436744
0.306972695948882,0.743774377437744
0.307013972363558,0.743874387438744
0.307055248778235,0.743974397439744
0.307096525192911,0.744074407440744
0.307137801607588,0.744174417441744
0.307179078022264,0.744274427442744
0.307220354436941,0.744374437443744
0.307261630851617,0.744474447444744
0.307302907266293,0.744574457445744
0.30734418368097,0.744674467446744
0.307385460095646,0.744774477447745
0.307426736510323,0.744874487448745
0.307468012924999,0.744974497449745
0.307509289339676,0.745074507450745
0.307550565754352,0.745174517451745
0.307591842169029,0.745274527452745
0.307633118583705,0.745374537453745
0.307674394998382,0.745474547454745
0.307715671413058,0.745574557455746
0.307756947827735,0.745674567456746
0.307798224242411,0.745774577457746
0.307839500657088,0.745874587458746
0.307880777071764,0.745974597459746
0.30792205348644,0.746074607460746
0.307963329901117,0.746174617461746
0.308004606315793,0.746274627462746
0.30804588273047,0.746374637463746
0.308087159145146,0.746474647464746
0.308128435559823,0.746574657465747
0.308169711974499,0.746674667466747
0.308210988389176,0.746774677467747
0.308252264803852,0.746874687468747
0.308293541218529,0.746974697469747
0.308334817633205,0.747074707470747
0.308376094047882,0.747174717471747
0.308417370462558,0.747274727472748
0.308458646877235,0.747374737473748
0.308499923291911,0.747474747474748
0.308541199706587,0.747574757475748
0.308582476121264,0.747674767476748
0.30862375253594,0.747774777477748
0.308665028950617,0.747874787478748
0.308706305365293,0.747974797479748
0.30874758177997,0.748074807480748
0.308788858194646,0.748174817481748
0.308830134609323,0.748274827482748
0.308871411023999,0.748374837483748
0.308912687438676,0.748474847484748
0.308953963853352,0.748574857485748
0.308995240268028,0.748674867486748
0.309036516682705,0.748774877487749
0.309077793097382,0.748874887488749
0.309119069512058,0.748974897489749
0.309160345926734,0.749074907490749
0.309201622341411,0.749174917491749
0.309242898756087,0.749274927492749
0.309284175170764,0.749374937493749
0.30932545158544,0.749474947494749
0.309366728000117,0.74957495749575
0.309408004414793,0.74967496749675
0.30944928082947,0.74977497749775
0.309490557244146,0.74987498749875
0.309531833658823,0.74997499749975
0.309573110073499,0.75007500750075
0.309614386488176,0.75017501750175
0.309655662902852,0.75027502750275
0.309696939317529,0.75037503750375
0.309738215732205,0.75047504750475
0.309779492146881,0.750575057505751
0.309820768561558,0.750675067506751
0.309862044976234,0.750775077507751
0.309903321390911,0.750875087508751
0.309944597805587,0.750975097509751
0.309985874220264,0.751075107510751
0.31002715063494,0.751175117511751
0.310068427049617,0.751275127512751
0.310109703464293,0.751375137513752
0.31015097987897,0.751475147514752
0.310192256293646,0.751575157515752
0.310233532708323,0.751675167516752
0.310274809122999,0.751775177517752
0.310316085537676,0.751875187518752
0.310357361952352,0.751975197519752
0.310398638367028,0.752075207520752
0.310439914781705,0.752175217521752
0.310481191196381,0.752275227522752
0.310522467611058,0.752375237523752
0.310563744025734,0.752475247524752
0.310605020440411,0.752575257525752
0.310646296855087,0.752675267526753
0.310687573269764,0.752775277527753
0.31072884968444,0.752875287528753
0.310770126099117,0.752975297529753
0.310811402513793,0.753075307530753
0.31085267892847,0.753175317531753
0.310893955343146,0.753275327532753
0.310935231757822,0.753375337533753
0.310976508172499,0.753475347534753
0.311017784587175,0.753575357535754
0.311059061001852,0.753675367536754
0.311100337416528,0.753775377537754
0.311141613831205,0.753875387538754
0.311182890245881,0.753975397539754
0.311224166660558,0.754075407540754
0.311265443075234,0.754175417541754
0.311306719489911,0.754275427542754
0.311347995904587,0.754375437543754
0.311389272319264,0.754475447544754
0.31143054873394,0.754575457545755
0.311471825148617,0.754675467546755
0.311513101563293,0.754775477547755
0.311554377977969,0.754875487548755
0.311595654392646,0.754975497549755
0.311636930807322,0.755075507550755
0.311678207221999,0.755175517551755
0.311719483636675,0.755275527552756
0.311760760051352,0.755375537553756
0.311802036466028,0.755475547554756
0.311843312880705,0.755575557555756
0.311884589295381,0.755675567556756
0.311925865710058,0.755775577557756
0.311967142124734,0.755875587558756
0.312008418539411,0.755975597559756
0.312049694954087,0.756075607560756
0.312090971368764,0.756175617561756
0.31213224778344,0.756275627562756
0.312173524198117,0.756375637563756
0.312214800612793,0.756475647564756
0.312256077027469,0.756575657565757
0.312297353442146,0.756675667566757
0.312338629856822,0.756775677567757
0.312379906271499,0.756875687568757
0.312421182686175,0.756975697569757
0.312462459100852,0.757075707570757
0.312503735515528,0.757175717571757
0.312545011930205,0.757275727572757
0.312586288344881,0.757375737573757
0.312627564759558,0.757475747574757
0.312668841174234,0.757575757575758
0.312710117588911,0.757675767576758
0.312751394003587,0.757775777577758
0.312792670418264,0.757875787578758
0.31283394683294,0.757975797579758
0.312875223247616,0.758075807580758
0.312916499662293,0.758175817581758
0.312957776076969,0.758275827582758
0.312999052491646,0.758375837583758
0.313040328906322,0.758475847584759
0.313081605320999,0.758575857585759
0.313122881735675,0.758675867586759
0.313164158150352,0.758775877587759
0.313205434565028,0.758875887588759
0.313246710979705,0.758975897589759
0.313287987394381,0.759075907590759
0.313329263809058,0.759175917591759
0.313370540223734,0.75927592759276
0.313411816638411,0.75937593759376
0.313453093053087,0.75947594759476
0.313494369467763,0.75957595759576
0.31353564588244,0.75967596759676
0.313576922297116,0.75977597759776
0.313618198711793,0.75987598759876
0.313659475126469,0.75997599759976
0.313700751541146,0.76007600760076
0.313742027955822,0.76017601760176
0.313783304370499,0.76027602760276
0.313824580785175,0.76037603760376
0.313865857199852,0.760476047604761
0.313907133614528,0.760576057605761
0.313948410029204,0.760676067606761
0.313989686443881,0.760776077607761
0.314030962858557,0.760876087608761
0.314072239273234,0.760976097609761
0.31411351568791,0.761076107610761
0.314154792102587,0.761176117611761
0.314196068517263,0.761276127612761
0.31423734493194,0.761376137613761
0.314278621346616,0.761476147614761
0.314319897761293,0.761576157615762
0.314361174175969,0.761676167616762
0.314402450590646,0.761776177617762
0.314443727005322,0.761876187618762
0.314485003419999,0.761976197619762
0.314526279834675,0.762076207620762
0.314567556249352,0.762176217621762
0.314608832664028,0.762276227622762
0.314650109078704,0.762376237623762
0.314691385493381,0.762476247624762
0.314732661908057,0.762576257625763
0.314773938322734,0.762676267626763
0.31481521473741,0.762776277627763
0.314856491152087,0.762876287628763
0.314897767566763,0.762976297629763
0.31493904398144,0.763076307630763
0.314980320396116,0.763176317631763
0.315021596810793,0.763276327632764
0.315062873225469,0.763376337633763
0.315104149640146,0.763476347634764
0.315145426054822,0.763576357635764
0.315186702469499,0.763676367636764
0.315227978884175,0.763776377637764
0.315269255298851,0.763876387638764
0.315310531713528,0.763976397639764
0.315351808128204,0.764076407640764
0.315393084542881,0.764176417641764
0.315434360957557,0.764276427642764
0.315475637372234,0.764376437643765
0.31551691378691,0.764476447644765
0.315558190201587,0.764576457645765
0.315599466616263,0.764676467646765
0.31564074303094,0.764776477647765
0.315682019445616,0.764876487648765
0.315723295860293,0.764976497649765
0.315764572274969,0.765076507650765
0.315805848689646,0.765176517651765
0.315847125104322,0.765276527652765
0.315888401518998,0.765376537653765
0.315929677933675,0.765476547654765
0.315970954348351,0.765576557655766
0.316012230763028,0.765676567656766
0.316053507177704,0.765776577657766
0.316094783592381,0.765876587658766
0.316136060007057,0.765976597659766
0.316177336421734,0.766076607660766
0.31621861283641,0.766176617661766
0.316259889251087,0.766276627662766
0.316301165665763,0.766376637663766
0.31634244208044,0.766476647664766
0.316383718495116,0.766576657665767
0.316424994909793,0.766676667666767
0.316466271324469,0.766776677667767
0.316507547739145,0.766876687668767
0.316548824153822,0.766976697669767
0.316590100568498,0.767076707670767
0.316631376983175,0.767176717671767
0.316672653397851,0.767276727672768
0.316713929812528,0.767376737673767
0.316755206227204,0.767476747674768
0.316796482641881,0.767576757675768
0.316837759056557,0.767676767676768
0.316879035471234,0.767776777677768
0.31692031188591,0.767876787678768
0.316961588300587,0.767976797679768
0.317002864715263,0.768076807680768
0.31704414112994,0.768176817681768
0.317085417544616,0.768276827682768
0.317126693959292,0.768376837683768
0.317167970373969,0.768476847684769
0.317209246788645,0.768576857685769
0.317250523203322,0.768676867686769
0.317291799617998,0.768776877687769
0.317333076032675,0.768876887688769
0.317374352447351,0.768976897689769
0.317415628862028,0.769076907690769
0.317456905276704,0.769176917691769
0.317498181691381,0.769276927692769
0.317539458106057,0.769376937693769
0.317580734520734,0.769476947694769
0.31762201093541,0.76957695769577
0.317663287350087,0.76967696769677
0.317704563764763,0.76977697769777
0.31774584017944,0.76987698769877
0.317787116594116,0.76997699769977
0.317828393008792,0.77007700770077
0.317869669423469,0.77017701770177
0.317910945838145,0.77027702770277
0.317952222252822,0.77037703770377
0.317993498667498,0.77047704770477
0.318034775082175,0.770577057705771
0.318076051496851,0.770677067706771
0.318117327911528,0.770777077707771
0.318158604326204,0.770877087708771
0.318199880740881,0.770977097709771
0.318241157155557,0.771077107710771
0.318282433570234,0.771177117711771
0.31832370998491,0.771277127712772
0.318364986399586,0.771377137713771
0.318406262814263,0.771477147714772
0.318447539228939,0.771577157715772
0.318488815643616,0.771677167716772
0.318530092058292,0.771777177717772
0.318571368472969,0.771877187718772
0.318612644887645,0.771977197719772
0.318653921302322,0.772077207720772
0.318695197716998,0.772177217721772
0.318736474131675,0.772277227722772
0.318777750546351,0.772377237723772
0.318819026961028,0.772477247724772
0.318860303375704,0.772577257725773
0.31890157979038,0.772677267726773
0.318942856205057,0.772777277727773
0.318984132619733,0.772877287728773
0.31902540903441,0.772977297729773
0.319066685449086,0.773077307730773
0.319107961863763,0.773177317731773
0.319149238278439,0.773277327732773
0.319190514693116,0.773377337733773
0.319231791107792,0.773477347734773
0.319273067522469,0.773577357735774
0.319314343937145,0.773677367736774
0.319355620351822,0.773777377737774
0.319396896766498,0.773877387738774
0.319438173181175,0.773977397739774
0.319479449595851,0.774077407740774
0.319520726010528,0.774177417741774
0.319562002425204,0.774277427742774
0.31960327883988,0.774377437743774
0.319644555254557,0.774477447744774
0.319685831669233,0.774577457745775
0.31972710808391,0.774677467746775
0.319768384498586,0.774777477747775
0.319809660913263,0.774877487748775
0.319850937327939,0.774977497749775
0.319892213742616,0.775077507750775
0.319933490157292,0.775177517751775
0.319974766571969,0.775277527752776
0.320016042986645,0.775377537753775
0.320057319401322,0.775477547754776
0.320098595815998,0.775577557755776
0.320139872230675,0.775677567756776
0.320181148645351,0.775777577757776
0.320222425060027,0.775877587758776
0.320263701474704,0.775977597759776
0.32030497788938,0.776077607760776
0.320346254304057,0.776177617761776
0.320387530718733,0.776277627762776
0.32042880713341,0.776377637763776
0.320470083548086,0.776477647764776
0.320511359962763,0.776577657765777
0.320552636377439,0.776677667766777
0.320593912792116,0.776777677767777
0.320635189206792,0.776877687768777
0.320676465621469,0.776977697769777
0.320717742036145,0.777077707770777
0.320759018450822,0.777177717771777
0.320800294865498,0.777277727772777
0.320841571280174,0.777377737773777
0.320882847694851,0.777477747774777
0.320924124109527,0.777577757775778
0.320965400524204,0.777677767776778
0.32100667693888,0.777777777777778
0.321047953353557,0.777877787778778
0.321089229768233,0.777977797779778
0.32113050618291,0.778077807780778
0.321171782597586,0.778177817781778
0.321213059012263,0.778277827782778
0.321254335426939,0.778377837783778
0.321295611841616,0.778477847784778
0.321336888256292,0.778577857785779
0.321378164670969,0.778677867786779
0.321419441085645,0.778777877787779
0.321460717500321,0.778877887788779
0.321501993914998,0.778977897789779
0.321543270329674,0.779077907790779
0.321584546744351,0.779177917791779
0.321625823159027,0.779277927792779
0.321667099573704,0.779377937793779
0.32170837598838,0.77947794779478
0.321749652403057,0.77957795779578
0.321790928817733,0.77967796779678
0.32183220523241,0.77977797779778
0.321873481647086,0.77987798779878
0.321914758061763,0.77997799779978
0.321956034476439,0.78007800780078
0.321997310891116,0.78017801780178
0.322038587305792,0.78027802780278
0.322079863720468,0.78037803780378
0.322121140135145,0.78047804780478
0.322162416549821,0.78057805780578
0.322203692964498,0.780678067806781
0.322244969379174,0.780778077807781
0.322286245793851,0.780878087808781
0.322327522208527,0.780978097809781
0.322368798623204,0.781078107810781
0.32241007503788,0.781178117811781
0.322451351452557,0.781278127812781
0.322492627867233,0.781378137813781
0.32253390428191,0.781478147814781
0.322575180696586,0.781578157815782
0.322616457111263,0.781678167816782
0.322657733525939,0.781778177817782
0.322699009940616,0.781878187818782
0.322740286355292,0.781978197819782
0.322781562769968,0.782078207820782
0.322822839184645,0.782178217821782
0.322864115599321,0.782278227822782
0.322905392013998,0.782378237823782
0.322946668428674,0.782478247824782
0.322987944843351,0.782578257825783
0.323029221258027,0.782678267826783
0.323070497672704,0.782778277827783
0.32311177408738,0.782878287828783
0.323153050502057,0.782978297829783
0.323194326916733,0.783078307830783
0.32323560333141,0.783178317831783
0.323276879746086,0.783278327832783
0.323318156160762,0.783378337833783
0.323359432575439,0.783478347834784
0.323400708990115,0.783578357835784
0.323441985404792,0.783678367836784
0.323483261819468,0.783778377837784
0.323524538234145,0.783878387838784
0.323565814648821,0.783978397839784
0.323607091063498,0.784078407840784
0.323648367478174,0.784178417841784
0.323689643892851,0.784278427842784
0.323730920307527,0.784378437843784
0.323772196722204,0.784478447844784
0.32381347313688,0.784578457845785
0.323854749551556,0.784678467846785
0.323896025966233,0.784778477847785
0.323937302380909,0.784878487848785
0.323978578795586,0.784978497849785
0.324019855210262,0.785078507850785
0.324061131624939,0.785178517851785
0.324102408039615,0.785278527852785
0.324143684454292,0.785378537853785
0.324184960868968,0.785478547854785
0.324226237283645,0.785578557855786
0.324267513698321,0.785678567856786
0.324308790112998,0.785778577857786
0.324350066527674,0.785878587858786
0.324391342942351,0.785978597859786
0.324432619357027,0.786078607860786
0.324473895771703,0.786178617861786
0.32451517218638,0.786278627862786
0.324556448601056,0.786378637863786
0.324597725015733,0.786478647864786
0.324639001430409,0.786578657865787
0.324680277845086,0.786678667866787
0.324721554259762,0.786778677867787
0.324762830674439,0.786878687868787
0.324804107089115,0.786978697869787
0.324845383503792,0.787078707870787
0.324886659918468,0.787178717871787
0.324927936333145,0.787278727872787
0.324969212747821,0.787378737873787
0.325010489162498,0.787478747874788
0.325051765577174,0.787578757875788
0.325093041991851,0.787678767876788
0.325134318406527,0.787778777877788
0.325175594821203,0.787878787878788
0.32521687123588,0.787978797879788
0.325258147650556,0.788078807880788
0.325299424065233,0.788178817881788
0.325340700479909,0.788278827882788
0.325381976894586,0.788378837883788
0.325423253309262,0.788478847884789
0.325464529723939,0.788578857885789
0.325505806138615,0.788678867886789
0.325547082553292,0.788778877887789
0.325588358967968,0.788878887888789
0.325629635382645,0.788978897889789
0.325670911797321,0.789078907890789
0.325712188211998,0.789178917891789
0.325753464626674,0.789278927892789
0.32579474104135,0.789378937893789
0.325836017456027,0.789478947894789
0.325877293870703,0.78957895789579
0.32591857028538,0.78967896789679
0.325959846700056,0.78977897789779
0.326001123114733,0.78987898789879
0.326042399529409,0.78997899789979
0.326083675944086,0.79007900790079
0.326124952358762,0.79017901790179
0.326166228773439,0.79027902790279
0.326207505188115,0.79037903790379
0.326248781602792,0.790479047904791
0.326290058017468,0.790579057905791
0.326331334432145,0.790679067906791
0.326372610846821,0.790779077907791
0.326413887261497,0.790879087908791
0.326455163676174,0.790979097909791
0.32649644009085,0.791079107910791
0.326537716505527,0.791179117911791
0.326578992920203,0.791279127912791
0.32662026933488,0.791379137913791
0.326661545749556,0.791479147914792
0.326702822164233,0.791579157915792
0.326744098578909,0.791679167916792
0.326785374993586,0.791779177917792
0.326826651408262,0.791879187918792
0.326867927822939,0.791979197919792
0.326909204237615,0.792079207920792
0.326950480652292,0.792179217921792
0.326991757066968,0.792279227922792
0.327033033481644,0.792379237923793
0.327074309896321,0.792479247924793
0.327115586310997,0.792579257925793
0.327156862725674,0.792679267926793
0.32719813914035,0.792779277927793
0.327239415555027,0.792879287928793
0.327280691969703,0.792979297929793
0.32732196838438,0.793079307930793
0.327363244799056,0.793179317931793
0.327404521213733,0.793279327932793
0.327445797628409,0.793379337933793
0.327487074043086,0.793479347934793
0.327528350457762,0.793579357935794
0.327569626872439,0.793679367936794
0.327610903287115,0.793779377937794
0.327652179701792,0.793879387938794
0.327693456116468,0.793979397939794
0.327734732531144,0.794079407940794
0.327776008945821,0.794179417941794
0.327817285360497,0.794279427942794
0.327858561775174,0.794379437943794
0.32789983818985,0.794479447944795
0.327941114604527,0.794579457945795
0.327982391019203,0.794679467946795
0.32802366743388,0.794779477947795
0.328064943848556,0.794879487948795
0.328106220263233,0.794979497949795
0.328147496677909,0.795079507950795
0.328188773092585,0.795179517951795
0.328230049507262,0.795279527952795
0.328271325921938,0.795379537953795
0.328312602336615,0.795479547954796
0.328353878751291,0.795579557955796
0.328395155165968,0.795679567956796
0.328436431580644,0.795779577957796
0.328477707995321,0.795879587958796
0.328518984409997,0.795979597959796
0.328560260824674,0.796079607960796
0.32860153723935,0.796179617961796
0.328642813654027,0.796279627962796
0.328684090068703,0.796379637963796
0.32872536648338,0.796479647964797
0.328766642898056,0.796579657965797
0.328807919312732,0.796679667966797
0.328849195727409,0.796779677967797
0.328890472142085,0.796879687968797
0.328931748556762,0.796979697969797
0.328973024971438,0.797079707970797
0.329014301386115,0.797179717971797
0.329055577800791,0.797279727972797
0.329096854215468,0.797379737973797
0.329138130630144,0.797479747974797
0.329179407044821,0.797579757975798
0.329220683459497,0.797679767976798
0.329261959874174,0.797779777977798
0.32930323628885,0.797879787978798
0.329344512703527,0.797979797979798
0.329385789118203,0.798079807980798
0.329427065532879,0.798179817981798
0.329468341947556,0.798279827982798
0.329509618362232,0.798379837983798
0.329550894776909,0.798479847984799
0.329592171191585,0.798579857985799
0.329633447606262,0.798679867986799
0.329674724020938,0.798779877987799
0.329716000435615,0.798879887988799
0.329757276850291,0.798979897989799
0.329798553264968,0.799079907990799
0.329839829679644,0.799179917991799
0.329881106094321,0.799279927992799
0.329922382508997,0.799379937993799
0.329963658923674,0.7994799479948
0.33000493533835,0.7995799579958
0.330046211753027,0.7996799679968
0.330087488167703,0.7997799779978
0.330128764582379,0.7998799879988
0.330170040997056,0.7999799979998
0.330211317411732,0.8000800080008
0.330252593826409,0.8001800180018
0.330293870241085,0.8002800280028
0.330335146655762,0.8003800380038
0.330376423070438,0.800480048004801
0.330417699485115,0.800580058005801
0.330458975899791,0.800680068006801
0.330500252314468,0.800780078007801
0.330541528729144,0.800880088008801
0.330582805143821,0.800980098009801
0.330624081558497,0.801080108010801
0.330665357973174,0.801180118011801
0.33070663438785,0.801280128012801
0.330747910802526,0.801380138013801
0.330789187217203,0.801480148014801
0.330830463631879,0.801580158015802
0.330871740046556,0.801680168016802
0.330913016461232,0.801780178017802
0.330954292875909,0.801880188018802
0.330995569290585,0.801980198019802
0.331036845705262,0.802080208020802
0.331078122119938,0.802180218021802
0.331119398534615,0.802280228022802
0.331160674949291,0.802380238023802
0.331201951363968,0.802480248024803
0.331243227778644,0.802580258025803
0.331284504193321,0.802680268026803
0.331325780607997,0.802780278027803
0.331367057022673,0.802880288028803
0.33140833343735,0.802980298029803
0.331449609852026,0.803080308030803
0.331490886266703,0.803180318031803
0.331532162681379,0.803280328032803
0.331573439096056,0.803380338033803
0.331614715510732,0.803480348034804
0.331655991925409,0.803580358035804
0.331697268340085,0.803680368036804
0.331738544754762,0.803780378037804
0.331779821169438,0.803880388038804
0.331821097584115,0.803980398039804
0.331862373998791,0.804080408040804
0.331903650413467,0.804180418041804
0.331944926828144,0.804280428042804
0.33198620324282,0.804380438043804
0.332027479657497,0.804480448044804
0.332068756072173,0.804580458045805
0.33211003248685,0.804680468046805
0.332151308901526,0.804780478047805
0.332192585316203,0.804880488048805
0.332233861730879,0.804980498049805
0.332275138145556,0.805080508050805
0.332316414560232,0.805180518051805
0.332357690974909,0.805280528052805
0.332398967389585,0.805380538053805
0.332440243804262,0.805480548054805
0.332481520218938,0.805580558055806
0.332522796633615,0.805680568056806
0.332564073048291,0.805780578057806
0.332605349462967,0.805880588058806
0.332646625877644,0.805980598059806
0.33268790229232,0.806080608060806
0.332729178706997,0.806180618061806
0.332770455121673,0.806280628062806
0.33281173153635,0.806380638063806
0.332853007951026,0.806480648064807
0.332894284365703,0.806580658065807
0.332935560780379,0.806680668066807
0.332976837195056,0.806780678067807
0.333018113609732,0.806880688068807
0.333059390024409,0.806980698069807
0.333100666439085,0.807080708070807
0.333141942853761,0.807180718071807
0.333183219268438,0.807280728072807
0.333224495683114,0.807380738073807
0.333265772097791,0.807480748074808
0.333307048512467,0.807580758075808
0.333348324927144,0.807680768076808
0.33338960134182,0.807780778077808
0.333430877756497,0.807880788078808
0.333472154171173,0.807980798079808
0.33351343058585,0.808080808080808
0.333554707000526,0.808180818081808
0.333595983415203,0.808280828082808
0.333637259829879,0.808380838083808
0.333678536244556,0.808480848084808
0.333719812659232,0.808580858085808
0.333761089073908,0.808680868086809
0.333802365488585,0.808780878087809
0.333843641903261,0.808880888088809
0.333884918317938,0.808980898089809
0.333926194732614,0.809080908090809
0.333967471147291,0.809180918091809
0.334008747561967,0.809280928092809
0.334050023976644,0.809380938093809
0.33409130039132,0.809480948094809
0.334132576805997,0.80958095809581
0.334173853220673,0.80968096809681
0.33421512963535,0.80978097809781
0.334256406050026,0.80988098809881
0.334297682464703,0.80998099809981
0.334338958879379,0.81008100810081
0.334380235294055,0.81018101810181
0.334421511708732,0.81028102810281
0.334462788123408,0.81038103810381
0.334504064538085,0.810481048104811
0.334545340952761,0.810581058105811
0.334586617367438,0.810681068106811
0.334627893782114,0.810781078107811
0.334669170196791,0.810881088108811
0.334710446611467,0.810981098109811
0.334751723026144,0.811081108110811
0.33479299944082,0.811181118111811
0.334834275855497,0.811281128112811
0.334875552270173,0.811381138113812
0.33491682868485,0.811481148114812
0.334958105099526,0.811581158115812
0.334999381514202,0.811681168116812
0.335040657928879,0.811781178117812
0.335081934343555,0.811881188118812
0.335123210758232,0.811981198119812
0.335164487172908,0.812081208120812
0.335205763587585,0.812181218121812
0.335247040002261,0.812281228122812
0.335288316416938,0.812381238123812
0.335329592831614,0.812481248124812
0.335370869246291,0.812581258125813
0.335412145660967,0.812681268126813
0.335453422075644,0.812781278127813
0.33549469849032,0.812881288128813
0.335535974904997,0.812981298129813
0.335577251319673,0.813081308130813
0.33561852773435,0.813181318131813
0.335659804149026,0.813281328132813
0.335701080563702,0.813381338133813
0.335742356978379,0.813481348134813
0.335783633393055,0.813581358135813
0.335824909807732,0.813681368136814
0.335866186222408,0.813781378137814
0.335907462637085,0.813881388138814
0.335948739051761,0.813981398139814
0.335990015466438,0.814081408140814
0.336031291881114,0.814181418141814
0.336072568295791,0.814281428142814
0.336113844710467,0.814381438143814
0.336155121125144,0.814481448144814
0.33619639753982,0.814581458145815
0.336237673954497,0.814681468146815
0.336278950369173,0.814781478147815
0.336320226783849,0.814881488148815
0.336361503198526,0.814981498149815
0.336402779613202,0.815081508150815
0.336444056027879,0.815181518151815
0.336485332442555,0.815281528152815
0.336526608857232,0.815381538153816
0.336567885271908,0.815481548154816
0.336609161686585,0.815581558155816
0.336650438101261,0.815681568156816
0.336691714515938,0.815781578157816
0.336732990930614,0.815881588158816
0.336774267345291,0.815981598159816
0.336815543759967,0.816081608160816
0.336856820174643,0.816181618161816
0.33689809658932,0.816281628162816
0.336939373003996,0.816381638163816
0.336980649418673,0.816481648164816
0.337021925833349,0.816581658165817
0.337063202248026,0.816681668166817
0.337104478662702,0.816781678167817
0.337145755077379,0.816881688168817
0.337187031492055,0.816981698169817
0.337228307906732,0.817081708170817
0.337269584321408,0.817181718171817
0.337310860736085,0.817281728172817
0.337352137150761,0.817381738173817
0.337393413565438,0.817481748174817
0.337434689980114,0.817581758175817
0.33747596639479,0.817681768176818
0.337517242809467,0.817781778177818
0.337558519224143,0.817881788178818
0.33759979563882,0.817981798179818
0.337641072053496,0.818081808180818
0.337682348468173,0.818181818181818
0.337723624882849,0.818281828182818
0.337764901297526,0.818381838183818
0.337806177712202,0.818481848184819
0.337847454126879,0.818581858185819
0.337888730541555,0.818681868186819
0.337930006956232,0.818781878187819
0.337971283370908,0.818881888188819
0.338012559785585,0.818981898189819
0.338053836200261,0.819081908190819
0.338095112614937,0.819181918191819
0.338136389029614,0.819281928192819
0.338177665444291,0.81938193819382
0.338218941858967,0.81948194819482
0.338260218273643,0.81958195819582
0.33830149468832,0.81968196819682
0.338342771102996,0.81978197819782
0.338384047517673,0.81988198819882
0.338425323932349,0.81998199819982
0.338466600347026,0.82008200820082
0.338507876761702,0.82018201820182
0.338549153176379,0.82028202820282
0.338590429591055,0.82038203820382
0.338631706005732,0.820482048204821
0.338672982420408,0.820582058205821
0.338714258835084,0.820682068206821
0.338755535249761,0.820782078207821
0.338796811664437,0.820882088208821
0.338838088079114,0.820982098209821
0.33887936449379,0.821082108210821
0.338920640908467,0.821182118211821
0.338961917323143,0.821282128212821
0.33900319373782,0.821382138213821
0.339044470152496,0.821482148214821
0.339085746567173,0.821582158215821
0.339127022981849,0.821682168216822
0.339168299396526,0.821782178217822
0.339209575811202,0.821882188218822
0.339250852225879,0.821982198219822
0.339292128640555,0.822082208220822
0.339333405055231,0.822182218221822
0.339374681469908,0.822282228222822
0.339415957884584,0.822382238223823
0.339457234299261,0.822482248224823
0.339498510713937,0.822582258225823
0.339539787128614,0.822682268226823
0.33958106354329,0.822782278227823
0.339622339957967,0.822882288228823
0.339663616372643,0.822982298229823
0.33970489278732,0.823082308230823
0.339746169201996,0.823182318231823
0.339787445616673,0.823282328232823
0.339828722031349,0.823382338233824
0.339869998446026,0.823482348234824
0.339911274860702,0.823582358235824
0.339952551275378,0.823682368236824
0.339993827690055,0.823782378237824
0.340035104104731,0.823882388238824
0.340076380519408,0.823982398239824
0.340117656934084,0.824082408240824
0.340158933348761,0.824182418241824
0.340200209763437,0.824282428242824
0.340241486178114,0.824382438243825
0.34028276259279,0.824482448244825
0.340324039007467,0.824582458245825
0.340365315422143,0.824682468246825
0.34040659183682,0.824782478247825
0.340447868251496,0.824882488248825
0.340489144666173,0.824982498249825
0.340530421080849,0.825082508250825
0.340571697495526,0.825182518251825
0.340612973910202,0.825282528252825
0.340654250324878,0.825382538253825
0.340695526739555,0.825482548254825
0.340736803154231,0.825582558255825
0.340778079568908,0.825682568256826
0.340819355983584,0.825782578257826
0.340860632398261,0.825882588258826
0.340901908812937,0.825982598259826
0.340943185227614,0.826082608260826
0.34098446164229,0.826182618261826
0.341025738056967,0.826282628262826
0.341067014471643,0.826382638263827
0.34110829088632,0.826482648264827
0.341149567300996,0.826582658265827
0.341190843715673,0.826682668266827
0.341232120130349,0.826782678267827
0.341273396545025,0.826882688268827
0.341314672959702,0.826982698269827
0.341355949374378,0.827082708270827
0.341397225789055,0.827182718271827
0.341438502203731,0.827282728272827
0.341479778618408,0.827382738273828
0.341521055033084,0.827482748274828
0.341562331447761,0.827582758275828
0.341603607862437,0.827682768276828
0.341644884277114,0.827782778277828
0.34168616069179,0.827882788278828
0.341727437106466,0.827982798279828
0.341768713521143,0.828082808280828
0.341809989935819,0.828182818281828
0.341851266350496,0.828282828282829
0.341892542765172,0.828382838283829
0.341933819179849,0.828482848284829
0.341975095594525,0.828582858285829
0.342016372009202,0.828682868286829
0.342057648423878,0.828782878287829
0.342098924838555,0.828882888288829
0.342140201253231,0.828982898289829
0.342181477667908,0.829082908290829
0.342222754082584,0.829182918291829
0.342264030497261,0.829282928292829
0.342305306911937,0.829382938293829
0.342346583326613,0.829482948294829
0.34238785974129,0.829582958295829
0.342429136155966,0.82968296829683
0.342470412570643,0.82978297829783
0.342511688985319,0.82988298829883
0.342552965399996,0.82998299829983
0.342594241814672,0.83008300830083
0.342635518229349,0.83018301830183
0.342676794644025,0.83028302830283
0.342718071058702,0.830383038303831
0.342759347473378,0.83048304830483
0.342800623888055,0.830583058305831
0.342841900302731,0.830683068306831
0.342883176717408,0.830783078307831
0.342924453132084,0.830883088308831
0.342965729546761,0.830983098309831
0.343007005961437,0.831083108310831
0.343048282376113,0.831183118311831
0.34308955879079,0.831283128312831
0.343130835205467,0.831383138313832
0.343172111620143,0.831483148314831
0.343213388034819,0.831583158315832
0.343254664449496,0.831683168316832
0.343295940864172,0.831783178317832
0.343337217278849,0.831883188318832
0.343378493693525,0.831983198319832
0.343419770108202,0.832083208320832
0.343461046522878,0.832183218321832
0.343502322937555,0.832283228322833
0.343543599352231,0.832383238323833
0.343584875766908,0.832483248324833
0.343626152181584,0.832583258325833
0.34366742859626,0.832683268326833
0.343708705010937,0.832783278327833
0.343749981425613,0.832883288328833
0.34379125784029,0.832983298329833
0.343832534254966,0.833083308330833
0.343873810669643,0.833183318331833
0.343915087084319,0.833283328332833
0.343956363498996,0.833383338333833
0.343997639913672,0.833483348334833
0.344038916328349,0.833583358335833
0.344080192743025,0.833683368336834
0.344121469157702,0.833783378337834
0.344162745572378,0.833883388338834
0.344204021987055,0.833983398339834
0.344245298401731,0.834083408340834
0.344286574816407,0.834183418341834
0.344327851231084,0.834283428342834
0.34436912764576,0.834383438343835
0.344410404060437,0.834483448344834
0.344451680475113,0.834583458345835
0.34449295688979,0.834683468346835
0.344534233304466,0.834783478347835
0.344575509719143,0.834883488348835
0.344616786133819,0.834983498349835
0.344658062548496,0.835083508350835
0.344699338963172,0.835183518351835
0.344740615377849,0.835283528352835
0.344781891792525,0.835383538353836
0.344823168207201,0.835483548354835
0.344864444621878,0.835583558355836
0.344905721036554,0.835683568356836
0.344946997451231,0.835783578357836
0.344988273865907,0.835883588358836
0.345029550280584,0.835983598359836
0.34507082669526,0.836083608360836
0.345112103109937,0.836183618361836
0.345153379524613,0.836283628362837
0.34519465593929,0.836383638363837
0.345235932353966,0.836483648364837
0.345277208768643,0.836583658365837
0.345318485183319,0.836683668366837
0.345359761597996,0.836783678367837
0.345401038012672,0.836883688368837
0.345442314427349,0.836983698369837
0.345483590842025,0.837083708370837
0.345524867256702,0.837183718371837
0.345566143671378,0.837283728372837
0.345607420086054,0.837383738373837
0.345648696500731,0.837483748374837
0.345689972915407,0.837583758375837
0.345731249330084,0.837683768376838
0.34577252574476,0.837783778377838
0.345813802159437,0.837883788378838
0.345855078574113,0.837983798379838
0.34589635498879,0.838083808380838
0.345937631403466,0.838183818381838
0.345978907818143,0.838283828382838
0.346020184232819,0.838383838383838
0.346061460647495,0.838483848384838
0.346102737062172,0.838583858385839
0.346144013476849,0.838683868386839
0.346185289891525,0.838783878387839
0.346226566306201,0.838883888388839
0.346267842720878,0.838983898389839
0.346309119135554,0.839083908390839
0.346350395550231,0.839183918391839
0.346391671964907,0.839283928392839
0.346432948379584,0.83938393839384
0.34647422479426,0.839483948394839
0.346515501208937,0.83958395839584
0.346556777623613,0.83968396839684
0.34659805403829,0.83978397839784
0.346639330452966,0.83988398839884
0.346680606867642,0.83998399839984
0.346721883282319,0.84008400840084
0.346763159696995,0.84018401840184
0.346804436111672,0.84028402840284
0.346845712526348,0.840384038403841
0.346886988941025,0.840484048404841
0.346928265355701,0.840584058405841
0.346969541770378,0.840684068406841
0.347010818185054,0.840784078407841
0.347052094599731,0.840884088408841
0.347093371014407,0.840984098409841
0.347134647429084,0.841084108410841
0.34717592384376,0.841184118411841
0.347217200258437,0.841284128412841
0.347258476673113,0.841384138413841
0.347299753087789,0.841484148414841
0.347341029502466,0.841584158415841
0.347382305917142,0.841684168416842
0.347423582331819,0.841784178417842
0.347464858746495,0.841884188418842
0.347506135161172,0.841984198419842
0.347547411575848,0.842084208420842
0.347588687990525,0.842184218421842
0.347629964405201,0.842284228422842
0.347671240819878,0.842384238423842
0.347712517234554,0.842484248424842
0.347753793649231,0.842584258425843
0.347795070063907,0.842684268426843
0.347836346478584,0.842784278427843
0.34787762289326,0.842884288428843
0.347918899307937,0.842984298429843
0.347960175722613,0.843084308430843
0.348001452137289,0.843184318431843
0.348042728551966,0.843284328432843
0.348084004966642,0.843384338433844
0.348125281381319,0.843484348434843
0.348166557795995,0.843584358435844
0.348207834210672,0.843684368436844
0.348249110625348,0.843784378437844
0.348290387040025,0.843884388438844
0.348331663454701,0.843984398439844
0.348372939869378,0.844084408440844
0.348414216284054,0.844184418441844
0.348455492698731,0.844284428442844
0.348496769113407,0.844384438443845
0.348538045528084,0.844484448444845
0.34857932194276,0.844584458445845
0.348620598357436,0.844684468446845
0.348661874772113,0.844784478447845
0.348703151186789,0.844884488448845
0.348744427601466,0.844984498449845
0.348785704016142,0.845084508450845
0.348826980430819,0.845184518451845
0.348868256845495,0.845284528452845
0.348909533260172,0.845384538453845
0.348950809674848,0.845484548454845
0.348992086089525,0.845584558455845
0.349033362504201,0.845684568456846
0.349074638918878,0.845784578457846
0.349115915333554,0.845884588458846
0.349157191748231,0.845984598459846
0.349198468162907,0.846084608460846
0.349239744577583,0.846184618461846
0.34928102099226,0.846284628462846
0.349322297406936,0.846384638463846
0.349363573821613,0.846484648464846
0.349404850236289,0.846584658465847
0.349446126650966,0.846684668466847
0.349487403065642,0.846784678467847
0.349528679480319,0.846884688468847
0.349569955894995,0.846984698469847
0.349611232309672,0.847084708470847
0.349652508724348,0.847184718471847
0.349693785139025,0.847284728472847
0.349735061553701,0.847384738473847
0.349776337968377,0.847484748474847
0.349817614383054,0.847584758475848
0.34985889079773,0.847684768476848
0.349900167212407,0.847784778477848
0.349941443627083,0.847884788478848
0.34998272004176,0.847984798479848
0.350023996456436,0.848084808480848
0.350065272871113,0.848184818481848
0.350106549285789,0.848284828482848
0.350147825700466,0.848384838483848
0.350189102115142,0.848484848484849
0.350230378529819,0.848584858485849
0.350271654944495,0.848684868486849
0.350312931359172,0.848784878487849
0.350354207773848,0.848884888488849
0.350395484188525,0.848984898489849
0.350436760603201,0.849084908490849
0.350478037017877,0.849184918491849
0.350519313432554,0.849284928492849
0.35056058984723,0.849384938493849
0.350601866261907,0.849484948494849
0.350643142676583,0.849584958495849
0.35068441909126,0.84968496849685
0.350725695505936,0.84978497849785
0.350766971920613,0.84988498849885
0.350808248335289,0.84998499849985
0.350849524749966,0.85008500850085
0.350890801164642,0.85018501850185
0.350932077579319,0.85028502850285
0.350973353993995,0.85038503850385
0.351014630408671,0.85048504850485
0.351055906823348,0.850585058505851
0.351097183238025,0.850685068506851
0.351138459652701,0.850785078507851
0.351179736067377,0.850885088508851
0.351221012482054,0.850985098509851
0.35126228889673,0.851085108510851
0.351303565311407,0.851185118511851
0.351344841726083,0.851285128512851
0.35138611814076,0.851385138513851
0.351427394555436,0.851485148514851
0.351468670970113,0.851585158515852
0.351509947384789,0.851685168516852
0.351551223799466,0.851785178517852
0.351592500214142,0.851885188518852
0.351633776628818,0.851985198519852
0.351675053043495,0.852085208520852
0.351716329458171,0.852185218521852
0.351757605872848,0.852285228522852
0.351798882287524,0.852385238523853
0.351840158702201,0.852485248524853
0.351881435116877,0.852585258525853
0.351922711531554,0.852685268526853
0.35196398794623,0.852785278527853
0.352005264360907,0.852885288528853
0.352046540775583,0.852985298529853
0.35208781719026,0.853085308530853
0.352129093604936,0.853185318531853
0.352170370019613,0.853285328532853
0.352211646434289,0.853385338533853
0.352252922848965,0.853485348534853
0.352294199263642,0.853585358535853
0.352335475678318,0.853685368536854
0.352376752092995,0.853785378537854
0.352418028507671,0.853885388538854
0.352459304922348,0.853985398539854
0.352500581337024,0.854085408540854
0.352541857751701,0.854185418541854
0.352583134166377,0.854285428542854
0.352624410581054,0.854385438543854
0.35266568699573,0.854485448544854
0.352706963410407,0.854585458545855
0.352748239825083,0.854685468546855
0.35278951623976,0.854785478547855
0.352830792654436,0.854885488548855
0.352872069069113,0.854985498549855
0.352913345483789,0.855085508550855
0.352954621898465,0.855185518551855
0.352995898313142,0.855285528552855
0.353037174727818,0.855385538553855
0.353078451142495,0.855485548554855
0.353119727557171,0.855585558555856
0.353161003971848,0.855685568556856
0.353202280386524,0.855785578557856
0.353243556801201,0.855885588558856
0.353284833215877,0.855985598559856
0.353326109630554,0.856085608560856
0.35336738604523,0.856185618561856
0.353408662459907,0.856285628562857
0.353449938874583,0.856385638563857
0.35349121528926,0.856485648564857
0.353532491703936,0.856585658565857
0.353573768118612,0.856685668566857
0.353615044533289,0.856785678567857
0.353656320947965,0.856885688568857
0.353697597362642,0.856985698569857
0.353738873777318,0.857085708570857
0.353780150191995,0.857185718571857
0.353821426606671,0.857285728572857
0.353862703021348,0.857385738573857
0.353903979436024,0.857485748574857
0.353945255850701,0.857585758575858
0.353986532265377,0.857685768576858
0.354027808680054,0.857785778577858
0.35406908509473,0.857885788578858
0.354110361509407,0.857985798579858
0.354151637924083,0.858085808580858
0.354192914338759,0.858185818581858
0.354234190753436,0.858285828582858
0.354275467168112,0.858385838583858
0.354316743582789,0.858485848584858
0.354358019997465,0.858585858585859
0.354399296412142,0.858685868586859
0.354440572826818,0.858785878587859
0.354481849241495,0.858885888588859
0.354523125656171,0.858985898589859
0.354564402070848,0.859085908590859
0.354605678485524,0.859185918591859
0.354646954900201,0.859285928592859
0.354688231314877,0.859385938593859
0.354729507729553,0.859485948594859
0.35477078414423,0.85958595859586
0.354812060558906,0.85968596859686
0.354853336973583,0.85978597859786
0.354894613388259,0.85988598859886
0.354935889802936,0.85998599859986
0.354977166217612,0.86008600860086
0.355018442632289,0.86018601860186
0.355059719046965,0.860286028602861
0.355100995461642,0.860386038603861
0.355142271876318,0.860486048604861
0.355183548290995,0.860586058605861
0.355224824705671,0.860686068606861
0.355266101120348,0.860786078607861
0.355307377535024,0.860886088608861
0.3553486539497,0.860986098609861
0.355389930364377,0.861086108610861
0.355431206779053,0.861186118611861
0.35547248319373,0.861286128612861
0.355513759608406,0.861386138613861
0.355555036023083,0.861486148614862
0.355596312437759,0.861586158615862
0.355637588852436,0.861686168616862
0.355678865267112,0.861786178617862
0.355720141681789,0.861886188618862
0.355761418096465,0.861986198619862
0.355802694511142,0.862086208620862
0.355843970925818,0.862186218621862
0.355885247340495,0.862286228622862
0.355926523755171,0.862386238623862
0.355967800169847,0.862486248624862
0.356009076584524,0.862586258625863
0.356050352999201,0.862686268626863
0.356091629413877,0.862786278627863
0.356132905828553,0.862886288628863
0.35617418224323,0.862986298629863
0.356215458657906,0.863086308630863
0.356256735072583,0.863186318631863
0.356298011487259,0.863286328632863
0.356339287901936,0.863386338633863
0.356380564316612,0.863486348634863
0.356421840731289,0.863586358635864
0.356463117145965,0.863686368636864
0.356504393560642,0.863786378637864
0.356545669975318,0.863886388638864
0.356586946389994,0.863986398639864
0.356628222804671,0.864086408640864
0.356669499219347,0.864186418641864
0.356710775634024,0.864286428642864
0.3567520520487,0.864386438643865
0.356793328463377,0.864486448644865
0.356834604878053,0.864586458645865
0.35687588129273,0.864686468646865
0.356917157707406,0.864786478647865
0.356958434122083,0.864886488648865
0.356999710536759,0.864986498649865
0.357040986951436,0.865086508650865
0.357082263366112,0.865186518651865
0.357123539780789,0.865286528652865
0.357164816195465,0.865386538653865
0.357206092610141,0.865486548654865
0.357247369024818,0.865586558655866
0.357288645439494,0.865686568656866
0.357329921854171,0.865786578657866
0.357371198268847,0.865886588658866
0.357412474683524,0.865986598659866
0.3574537510982,0.866086608660866
0.357495027512877,0.866186618661866
0.357536303927553,0.866286628662866
0.35757758034223,0.866386638663866
0.357618856756906,0.866486648664866
0.357660133171583,0.866586658665867
0.357701409586259,0.866686668666867
0.357742686000936,0.866786678667867
0.357783962415612,0.866886688668867
0.357825238830288,0.866986698669867
0.357866515244965,0.867086708670867
0.357907791659641,0.867186718671867
0.357949068074318,0.867286728672867
0.357990344488994,0.867386738673867
0.358031620903671,0.867486748674867
0.358072897318347,0.867586758675868
0.358114173733024,0.867686768676868
0.3581554501477,0.867786778677868
0.358196726562377,0.867886788678868
0.358238002977053,0.867986798679868
0.35827927939173,0.868086808680868
0.358320555806406,0.868186818681868
0.358361832221083,0.868286828682868
0.358403108635759,0.868386838683869
0.358444385050436,0.868486848684869
0.358485661465112,0.868586858685869
0.358526937879788,0.868686868686869
0.358568214294465,0.868786878687869
0.358609490709141,0.868886888688869
0.358650767123818,0.868986898689869
0.358692043538494,0.869086908690869
0.358733319953171,0.869186918691869
0.358774596367847,0.869286928692869
0.358815872782524,0.869386938693869
0.3588571491972,0.869486948694869
0.358898425611877,0.869586958695869
0.358939702026553,0.86968696869687
0.35898097844123,0.86978697869787
0.359022254855906,0.86988698869887
0.359063531270583,0.86998699869987
0.359104807685259,0.87008700870087
0.359146084099935,0.87018701870187
0.359187360514612,0.87028702870287
0.359228636929288,0.87038703870387
0.359269913343965,0.87048704870487
0.359311189758641,0.870587058705871
0.359352466173318,0.870687068706871
0.359393742587994,0.870787078707871
0.359435019002671,0.870887088708871
0.359476295417347,0.870987098709871
0.359517571832024,0.871087108710871
0.3595588482467,0.871187118711871
0.359600124661376,0.871287128712871
0.359641401076053,0.871387138713871
0.359682677490729,0.871487148714871
0.359723953905406,0.871587158715872
0.359765230320082,0.871687168716872
0.359806506734759,0.871787178717872
0.359847783149435,0.871887188718872
0.359889059564112,0.871987198719872
0.359930335978788,0.872087208720872
0.359971612393465,0.872187218721872
0.360012888808141,0.872287228722872
0.360054165222818,0.872387238723873
0.360095441637494,0.872487248724873
0.360136718052171,0.872587258725873
0.360177994466847,0.872687268726873
0.360219270881524,0.872787278727873
0.3602605472962,0.872887288728873
0.360301823710876,0.872987298729873
0.360343100125553,0.873087308730873
0.360384376540229,0.873187318731873
0.360425652954906,0.873287328732873
0.360466929369582,0.873387338733873
0.360508205784259,0.873487348734873
0.360549482198935,0.873587358735873
0.360590758613612,0.873687368736874
0.360632035028288,0.873787378737874
0.360673311442965,0.873887388738874
0.360714587857641,0.873987398739874
0.360755864272318,0.874087408740874
0.360797140686994,0.874187418741874
0.360838417101671,0.874287428742874
0.360879693516347,0.874387438743874
0.360920969931023,0.874487448744874
0.3609622463457,0.874587458745875
0.361003522760377,0.874687468746875
0.361044799175053,0.874787478747875
0.361086075589729,0.874887488748875
0.361127352004406,0.874987498749875
0.361168628419082,0.875087508750875
0.361209904833759,0.875187518751875
0.361251181248435,0.875287528752875
0.361292457663112,0.875387538753875
0.361333734077788,0.875487548754875
0.361375010492465,0.875587558755876
0.361416286907141,0.875687568756876
0.361457563321818,0.875787578757876
0.361498839736494,0.875887588758876
0.36154011615117,0.875987598759876
0.361581392565847,0.876087608760876
0.361622668980523,0.876187618761876
0.3616639453952,0.876287628762876
0.361705221809876,0.876387638763877
0.361746498224553,0.876487648764877
0.361787774639229,0.876587658765877
0.361829051053906,0.876687668766877
0.361870327468582,0.876787678767877
0.361911603883259,0.876887688768877
0.361952880297935,0.876987698769877
0.361994156712612,0.877087708770877
0.362035433127288,0.877187718771877
0.362076709541965,0.877287728772877
0.362117985956641,0.877387738773877
0.362159262371317,0.877487748774877
0.362200538785994,0.877587758775877
0.36224181520067,0.877687768776878
0.362283091615347,0.877787778777878
0.362324368030023,0.877887788778878
0.3623656444447,0.877987798779878
0.362406920859376,0.878087808780878
0.362448197274053,0.878187818781878
0.362489473688729,0.878287828782878
0.362530750103406,0.878387838783878
0.362572026518082,0.878487848784878
0.362613302932759,0.878587858785879
0.362654579347435,0.878687868786879
0.362695855762112,0.878787878787879
0.362737132176788,0.878887888788879
0.362778408591464,0.878987898789879
0.362819685006141,0.879087908790879
0.362860961420817,0.879187918791879
0.362902237835494,0.879287928792879
0.36294351425017,0.879387938793879
0.362984790664847,0.879487948794879
0.363026067079523,0.87958795879588
0.3630673434942,0.87968796879688
0.363108619908876,0.87978797879788
0.363149896323553,0.87988798879888
0.363191172738229,0.87998799879988
0.363232449152906,0.88008800880088
0.363273725567582,0.88018801880188
0.363315001982259,0.88028802880288
0.363356278396935,0.880388038803881
0.363397554811612,0.880488048804881
0.363438831226288,0.880588058805881
0.363480107640964,0.880688068806881
0.363521384055641,0.880788078807881
0.363562660470317,0.880888088808881
0.363603936884994,0.880988098809881
0.36364521329967,0.881088108810881
0.363686489714347,0.881188118811881
0.363727766129023,0.881288128812881
0.3637690425437,0.881388138813881
0.363810318958376,0.881488148814881
0.363851595373053,0.881588158815881
0.363892871787729,0.881688168816882
0.363934148202406,0.881788178817882
0.363975424617082,0.881888188818882
0.364016701031759,0.881988198819882
0.364057977446435,0.882088208820882
0.364099253861111,0.882188218821882
0.364140530275788,0.882288228822882
0.364181806690464,0.882388238823882
0.364223083105141,0.882488248824882
0.364264359519817,0.882588258825883
0.364305635934494,0.882688268826883
0.36434691234917,0.882788278827883
0.364388188763847,0.882888288828883
0.364429465178523,0.882988298829883
0.3644707415932,0.883088308830883
0.364512018007876,0.883188318831883
0.364553294422552,0.883288328832883
0.364594570837229,0.883388338833883
0.364635847251905,0.883488348834883
0.364677123666582,0.883588358835884
0.364718400081258,0.883688368836884
0.364759676495935,0.883788378837884
0.364800952910611,0.883888388838884
0.364842229325288,0.883988398839884
0.364883505739964,0.884088408840884
0.364924782154641,0.884188418841884
0.364966058569317,0.884288428842884
0.365007334983994,0.884388438843885
0.36504861139867,0.884488448844885
0.365089887813347,0.884588458845885
0.365131164228023,0.884688468846885
0.365172440642699,0.884788478847885
0.365213717057376,0.884888488848885
0.365254993472052,0.884988498849885
0.365296269886729,0.885088508850885
0.365337546301405,0.885188518851885
0.365378822716082,0.885288528852885
0.365420099130758,0.885388538853885
0.365461375545435,0.885488548854885
0.365502651960111,0.885588558855885
0.365543928374788,0.885688568856886
0.365585204789464,0.885788578857886
0.365626481204141,0.885888588858886
0.365667757618817,0.885988598859886
0.365709034033494,0.886088608860886
0.36575031044817,0.886188618861886
0.365791586862847,0.886288628862886
0.365832863277523,0.886388638863886
0.3658741396922,0.886488648864887
0.365915416106876,0.886588658865887
0.365956692521552,0.886688668866887
0.365997968936229,0.886788678867887
0.366039245350905,0.886888688868887
0.366080521765582,0.886988698869887
0.366121798180258,0.887088708870887
0.366163074594935,0.887188718871887
0.366204351009611,0.887288728872887
0.366245627424288,0.887388738873887
0.366286903838964,0.887488748874888
0.366328180253641,0.887588758875888
0.366369456668317,0.887688768876888
0.366410733082994,0.887788778877888
0.36645200949767,0.887888788878888
0.366493285912346,0.887988798879888
0.366534562327023,0.888088808880888
0.366575838741699,0.888188818881888
0.366617115156376,0.888288828882888
0.366658391571052,0.888388838883889
0.366699667985729,0.888488848884889
0.366740944400405,0.888588858885889
0.366782220815082,0.888688868886889
0.366823497229758,0.888788878887889
0.366864773644435,0.888888888888889
0.366906050059111,0.888988898889889
0.366947326473788,0.889088908890889
0.366988602888464,0.889188918891889
0.367029879303141,0.889288928892889
0.367071155717817,0.889388938893889
0.367112432132493,0.889488948894889
0.36715370854717,0.88958895889589
0.367194984961846,0.88968896889689
0.367236261376523,0.88978897889789
0.367277537791199,0.88988898889889
0.367318814205876,0.88998899889989
0.367360090620552,0.89008900890089
0.367401367035229,0.89018901890189
0.367442643449905,0.89028902890289
0.367483919864582,0.89038903890389
0.367525196279258,0.890489048904891
0.367566472693935,0.890589058905891
0.367607749108611,0.890689068906891
0.367649025523288,0.890789078907891
0.367690301937964,0.890889088908891
0.36773157835264,0.890989098909891
0.367772854767317,0.891089108910891
0.367814131181993,0.891189118911891
0.36785540759667,0.891289128912891
0.367896684011346,0.891389138913891
0.367937960426023,0.891489148914892
0.367979236840699,0.891589158915892
0.368020513255376,0.891689168916892
0.368061789670052,0.891789178917892
0.368103066084729,0.891889188918892
0.368144342499405,0.891989198919892
0.368185618914082,0.892089208920892
0.368226895328758,0.892189218921892
0.368268171743435,0.892289228922892
0.368309448158111,0.892389238923893
0.368350724572788,0.892489248924893
0.368392000987464,0.892589258925893
0.36843327740214,0.892689268926893
0.368474553816817,0.892789278927893
0.368515830231493,0.892889288928893
0.36855710664617,0.892989298929893
0.368598383060846,0.893089308930893
0.368639659475523,0.893189318931893
0.368680935890199,0.893289328932893
0.368722212304876,0.893389338933893
0.368763488719552,0.893489348934894
0.368804765134229,0.893589358935894
0.368846041548905,0.893689368936894
0.368887317963582,0.893789378937894
0.368928594378258,0.893889388938894
0.368969870792935,0.893989398939894
0.369011147207611,0.894089408940894
0.369052423622287,0.894189418941894
0.369093700036964,0.894289428942894
0.36913497645164,0.894389438943894
0.369176252866317,0.894489448944895
0.369217529280993,0.894589458945895
0.36925880569567,0.894689468946895
0.369300082110346,0.894789478947895
0.369341358525023,0.894889488948895
0.369382634939699,0.894989498949895
0.369423911354376,0.895089508950895
0.369465187769052,0.895189518951895
0.369506464183728,0.895289528952895
0.369547740598405,0.895389538953895
0.369589017013082,0.895489548954896
0.369630293427758,0.895589558955896
0.369671569842434,0.895689568956896
0.369712846257111,0.895789578957896
0.369754122671787,0.895889588958896
0.369795399086464,0.895989598959896
0.36983667550114,0.896089608960896
0.369877951915817,0.896189618961896
0.369919228330493,0.896289628962896
0.36996050474517,0.896389638963897
0.370001781159846,0.896489648964897
0.370043057574523,0.896589658965897
0.370084333989199,0.896689668966897
0.370125610403875,0.896789678967897
0.370166886818552,0.896889688968897
0.370208163233228,0.896989698969897
0.370249439647905,0.897089708970897
0.370290716062581,0.897189718971897
0.370331992477258,0.897289728972897
0.370373268891934,0.897389738973897
0.370414545306611,0.897489748974897
0.370455821721287,0.897589758975898
0.370497098135964,0.897689768976898
0.37053837455064,0.897789778977898
0.370579650965317,0.897889788978898
0.370620927379993,0.897989798979898
0.37066220379467,0.898089808980898
0.370703480209346,0.898189818981898
0.370744756624023,0.898289828982898
0.370786033038699,0.898389838983898
0.370827309453375,0.898489848984899
0.370868585868052,0.898589858985898
0.370909862282728,0.898689868986899
0.370951138697405,0.898789878987899
0.370992415112081,0.898889888988899
0.371033691526758,0.898989898989899
0.371074967941434,0.899089908990899
0.371116244356111,0.899189918991899
0.371157520770787,0.899289928992899
0.371198797185464,0.899389938993899
0.37124007360014,0.8994899489949
0.371281350014817,0.8995899589959
0.371322626429493,0.8996899689969
0.37136390284417,0.8997899789979
0.371405179258846,0.8998899889989
0.371446455673522,0.8999899989999
0.371487732088199,0.9000900090009
0.371529008502875,0.9001900190019
0.371570284917552,0.9002900290029
0.371611561332228,0.900390039003901
0.371652837746905,0.900490049004901
0.371694114161581,0.900590059005901
0.371735390576258,0.900690069006901
0.371776666990934,0.900790079007901
0.371817943405611,0.900890089008901
0.371859219820287,0.900990099009901
0.371900496234964,0.901090109010901
0.37194177264964,0.901190119011901
0.371983049064317,0.901290129012901
0.372024325478993,0.901390139013901
0.372065601893669,0.901490149014901
0.372106878308346,0.901590159015901
0.372148154723022,0.901690169016902
0.372189431137699,0.901790179017902
0.372230707552375,0.901890189018902
0.372271983967052,0.901990199019902
0.372313260381728,0.902090209020902
0.372354536796405,0.902190219021902
0.372395813211081,0.902290229022902
0.372437089625758,0.902390239023902
0.372478366040434,0.902490249024903
0.37251964245511,0.902590259025902
0.372560918869787,0.902690269026903
0.372602195284464,0.902790279027903
0.37264347169914,0.902890289028903
0.372684748113816,0.902990299029903
0.372726024528493,0.903090309030903
0.372767300943169,0.903190319031903
0.372808577357846,0.903290329032903
0.372849853772522,0.903390339033903
0.372891130187199,0.903490349034904
0.372932406601875,0.903590359035904
0.372973683016552,0.903690369036904
0.373014959431228,0.903790379037904
0.373056235845905,0.903890389038904
0.373097512260581,0.903990399039904
0.373138788675258,0.904090409040904
0.373180065089934,0.904190419041904
0.373221341504611,0.904290429042904
0.373262617919287,0.904390439043905
0.373303894333963,0.904490449044905
0.37334517074864,0.904590459045905
0.373386447163316,0.904690469046905
0.373427723577993,0.904790479047905
0.373468999992669,0.904890489048905
0.373510276407346,0.904990499049905
0.373551552822022,0.905090509050905
0.373592829236699,0.905190519051905
0.373634105651375,0.905290529052905
0.373675382066052,0.905390539053905
0.373716658480728,0.905490549054905
0.373757934895405,0.905590559055905
0.373799211310081,0.905690569056905
0.373840487724758,0.905790579057906
0.373881764139434,0.905890589058906
0.373923040554111,0.905990599059906
0.373964316968787,0.906090609060906
0.374005593383463,0.906190619061906
0.37404686979814,0.906290629062906
0.374088146212816,0.906390639063906
0.374129422627493,0.906490649064907
0.374170699042169,0.906590659065906
0.374211975456846,0.906690669066907
0.374253251871522,0.906790679067907
0.374294528286199,0.906890689068907
0.374335804700875,0.906990699069907
0.374377081115552,0.907090709070907
0.374418357530228,0.907190719071907
0.374459633944904,0.907290729072907
0.374500910359581,0.907390739073907
0.374542186774258,0.907490749074908
0.374583463188934,0.907590759075907
0.37462473960361,0.907690769076908
0.374666016018287,0.907790779077908
0.374707292432963,0.907890789078908
0.37474856884764,0.907990799079908
0.374789845262316,0.908090809080908
0.374831121676993,0.908190819081908
0.374872398091669,0.908290829082908
0.374913674506346,0.908390839083909
0.374954950921022,0.908490849084909
0.374996227335699,0.908590859085909
0.375037503750375,0.908690869086909
0.375078780165051,0.908790879087909
0.375120056579728,0.908890889088909
0.375161332994404,0.908990899089909
0.375202609409081,0.909090909090909
0.375243885823757,0.909190919091909
0.375285162238434,0.909290929092909
0.37532643865311,0.909390939093909
0.375367715067787,0.909490949094909
0.375408991482463,0.909590959095909
0.37545026789714,0.909690969096909
0.375491544311816,0.90979097909791
0.375532820726493,0.90989098909891
0.375574097141169,0.90999099909991
0.375615373555846,0.91009100910091
0.375656649970522,0.91019101910191
0.375697926385198,0.91029102910291
0.375739202799875,0.91039103910391
0.375780479214551,0.910491049104911
0.375821755629228,0.91059105910591
0.375863032043904,0.910691069106911
0.375904308458581,0.910791079107911
0.375945584873257,0.910891089108911
0.375986861287934,0.910991099109911
0.37602813770261,0.911091109110911
0.376069414117287,0.911191119111911
0.376110690531963,0.911291129112911
0.37615196694664,0.911391139113911
0.376193243361316,0.911491149114912
0.376234519775993,0.911591159115911
0.376275796190669,0.911691169116912
0.376317072605346,0.911791179117912
0.376358349020022,0.911891189118912
0.376399625434698,0.911991199119912
0.376440901849375,0.912091209120912
0.376482178264051,0.912191219121912
0.376523454678728,0.912291229122912
0.376564731093404,0.912391239123913
0.376606007508081,0.912491249124913
0.376647283922757,0.912591259125913
0.376688560337434,0.912691269126913
0.37672983675211,0.912791279127913
0.376771113166787,0.912891289128913
0.376812389581463,0.912991299129913
0.37685366599614,0.913091309130913
0.376894942410816,0.913191319131913
0.376936218825493,0.913291329132913
0.376977495240169,0.913391339133913
0.377018771654845,0.913491349134913
0.377060048069522,0.913591359135913
0.377101324484198,0.913691369136914
0.377142600898875,0.913791379137914
0.377183877313551,0.913891389138914
0.377225153728228,0.913991399139914
0.377266430142904,0.914091409140914
0.377307706557581,0.914191419141914
0.377348982972257,0.914291429142914
0.377390259386934,0.914391439143914
0.37743153580161,0.914491449144914
0.377472812216286,0.914591459145914
0.377514088630963,0.914691469146915
0.37755536504564,0.914791479147915
0.377596641460316,0.914891489148915
0.377637917874992,0.914991499149915
0.377679194289669,0.915091509150915
0.377720470704345,0.915191519151915
0.377761747119022,0.915291529152915
0.377803023533698,0.915391539153915
0.377844299948375,0.915491549154915
0.377885576363051,0.915591559155916
0.377926852777728,0.915691569156916
0.377968129192404,0.915791579157916
0.378009405607081,0.915891589158916
0.378050682021757,0.915991599159916
0.378091958436434,0.916091609160916
0.37813323485111,0.916191619161916
0.378174511265786,0.916291629162916
0.378215787680463,0.916391639163917
0.378257064095139,0.916491649164917
0.378298340509816,0.916591659165917
0.378339616924492,0.916691669166917
0.378380893339169,0.916791679167917
0.378422169753845,0.916891689168917
0.378463446168522,0.916991699169917
0.378504722583198,0.917091709170917
0.378545998997875,0.917191719171917
0.378587275412551,0.917291729172917
0.378628551827228,0.917391739173917
0.378669828241904,0.917491749174917
0.378711104656581,0.917591759175918
0.378752381071257,0.917691769176918
0.378793657485934,0.917791779177918
0.37883493390061,0.917891789178918
0.378876210315286,0.917991799179918
0.378917486729963,0.918091809180918
0.378958763144639,0.918191819181918
0.379000039559316,0.918291829182918
0.379041315973992,0.918391839183918
0.379082592388669,0.918491849184918
0.379123868803345,0.918591859185918
0.379165145218022,0.918691869186919
0.379206421632698,0.918791879187919
0.379247698047375,0.918891889188919
0.379288974462051,0.918991899189919
0.379330250876728,0.919091909190919
0.379371527291404,0.919191919191919
0.37941280370608,0.919291929192919
0.379454080120757,0.919391939193919
0.379495356535433,0.91949194919492
0.37953663295011,0.91959195919592
0.379577909364786,0.91969196919692
0.379619185779463,0.91979197919792
0.379660462194139,0.91989198919892
0.379701738608816,0.91999199919992
0.379743015023492,0.92009200920092
0.379784291438169,0.92019201920192
0.379825567852845,0.92029202920292
0.379866844267522,0.920392039203921
0.379908120682198,0.920492049204921
0.379949397096875,0.920592059205921
0.379990673511551,0.920692069206921
0.380031949926227,0.920792079207921
0.380073226340904,0.920892089208921
0.38011450275558,0.920992099209921
0.380155779170257,0.921092109210921
0.380197055584933,0.921192119211921
0.38023833199961,0.921292129212921
0.380279608414286,0.921392139213921
0.380320884828963,0.921492149214922
0.380362161243639,0.921592159215922
0.380403437658316,0.921692169216922
0.380444714072992,0.921792179217922
0.380485990487669,0.921892189218922
0.380527266902345,0.921992199219922
0.380568543317022,0.922092209220922
0.380609819731698,0.922192219221922
0.380651096146374,0.922292229222922
0.380692372561051,0.922392239223922
0.380733648975727,0.922492249224922
0.380774925390404,0.922592259225922
0.38081620180508,0.922692269226923
0.380857478219757,0.922792279227923
0.380898754634433,0.922892289228923
0.38094003104911,0.922992299229923
0.380981307463786,0.923092309230923
0.381022583878463,0.923192319231923
0.381063860293139,0.923292329232923
0.381105136707816,0.923392339233923
0.381146413122492,0.923492349234924
0.381187689537169,0.923592359235924
0.381228965951845,0.923692369236924
0.381270242366522,0.923792379237924
0.381311518781198,0.923892389238924
0.381352795195874,0.923992399239924
0.381394071610551,0.924092409240924
0.381435348025227,0.924192419241924
0.381476624439904,0.924292429242924
0.38151790085458,0.924392439243925
0.381559177269257,0.924492449244925
0.381600453683933,0.924592459245925
0.38164173009861,0.924692469246925
0.381683006513286,0.924792479247925
0.381724282927963,0.924892489248925
0.381765559342639,0.924992499249925
0.381806835757316,0.925092509250925
0.381848112171992,0.925192519251925
0.381889388586669,0.925292529252925
0.381930665001345,0.925392539253926
0.381971941416021,0.925492549254926
0.382013217830698,0.925592559255926
0.382054494245374,0.925692569256926
0.382095770660051,0.925792579257926
0.382137047074727,0.925892589258926
0.382178323489404,0.925992599259926
0.38221959990408,0.926092609260926
0.382260876318757,0.926192619261926
0.382302152733433,0.926292629262926
0.38234342914811,0.926392639263926
0.382384705562786,0.926492649264926
0.382425981977462,0.926592659265926
0.382467258392139,0.926692669266927
0.382508534806816,0.926792679267927
0.382549811221492,0.926892689268927
0.382591087636168,0.926992699269927
0.382632364050845,0.927092709270927
0.382673640465521,0.927192719271927
0.382714916880198,0.927292729272927
0.382756193294874,0.927392739273927
0.382797469709551,0.927492749274928
0.382838746124227,0.927592759275928
0.382880022538904,0.927692769276928
0.38292129895358,0.927792779277928
0.382962575368257,0.927892789278928
0.383003851782933,0.927992799279928
0.383045128197609,0.928092809280928
0.383086404612286,0.928192819281928
0.383127681026962,0.928292829282928
0.383168957441639,0.928392839283929
0.383210233856315,0.928492849284929
0.383251510270992,0.928592859285929
0.383292786685668,0.928692869286929
0.383334063100345,0.928792879287929
0.383375339515021,0.928892889288929
0.383416615929698,0.928992899289929
0.383457892344374,0.929092909290929
0.383499168759051,0.929192919291929
0.383540445173727,0.929292929292929
0.383581721588404,0.92939293929393
0.38362299800308,0.92949294929493
0.383664274417757,0.92959295929593
0.383705550832433,0.92969296929693
0.38374682724711,0.92979297929793
0.383788103661786,0.92989298929893
0.383829380076462,0.92999299929993
0.383870656491139,0.93009300930093
0.383911932905815,0.93019301930193
0.383953209320492,0.93029302930293
0.383994485735168,0.93039303930393
0.384035762149845,0.93049304930493
0.384077038564521,0.93059305930593
0.384118314979198,0.930693069306931
0.384159591393874,0.930793079307931
0.384200867808551,0.930893089308931
0.384242144223227,0.930993099309931
0.384283420637904,0.931093109310931
0.38432469705258,0.931193119311931
0.384365973467256,0.931293129312931
0.384407249881933,0.931393139313931
0.384448526296609,0.931493149314932
0.384489802711286,0.931593159315932
0.384531079125962,0.931693169316932
0.384572355540639,0.931793179317932
0.384613631955315,0.931893189318932
0.384654908369992,0.931993199319932
0.384696184784668,0.932093209320932
0.384737461199345,0.932193219321932
0.384778737614021,0.932293229322932
0.384820014028698,0.932393239323932
0.384861290443374,0.932493249324933
0.384902566858051,0.932593259325933
0.384943843272727,0.932693269326933
0.384985119687403,0.932793279327933
0.38502639610208,0.932893289328933
0.385067672516756,0.932993299329933
0.385108948931433,0.933093309330933
0.385150225346109,0.933193319331933
0.385191501760786,0.933293329332933
0.385232778175462,0.933393339333933
0.385274054590139,0.933493349334934
0.385315331004815,0.933593359335934
0.385356607419492,0.933693369336934
0.385397883834168,0.933793379337934
0.385439160248845,0.933893389338934
0.385480436663521,0.933993399339934
0.385521713078198,0.934093409340934
0.385562989492874,0.934193419341934
0.38560426590755,0.934293429342934
0.385645542322227,0.934393439343934
0.385686818736903,0.934493449344934
0.38572809515158,0.934593459345934
0.385769371566256,0.934693469346935
0.385810647980933,0.934793479347935
0.385851924395609,0.934893489348935
0.385893200810286,0.934993499349935
0.385934477224962,0.935093509350935
0.385975753639639,0.935193519351935
0.386017030054315,0.935293529352935
0.386058306468992,0.935393539353935
0.386099582883668,0.935493549354935
0.386140859298345,0.935593559355936
0.386182135713021,0.935693569356936
0.386223412127698,0.935793579357936
0.386264688542374,0.935893589358936
0.38630596495705,0.935993599359936
0.386347241371727,0.936093609360936
0.386388517786403,0.936193619361936
0.38642979420108,0.936293629362936
0.386471070615756,0.936393639363936
0.386512347030433,0.936493649364937
0.386553623445109,0.936593659365937
0.386594899859786,0.936693669366937
0.386636176274462,0.936793679367937
0.386677452689139,0.936893689368937
0.386718729103815,0.936993699369937
0.386760005518492,0.937093709370937
0.386801281933168,0.937193719371937
0.386842558347845,0.937293729372937
0.386883834762521,0.937393739373937
0.386925111177197,0.937493749374938
0.386966387591874,0.937593759375938
0.38700766400655,0.937693769376938
0.387048940421227,0.937793779377938
0.387090216835903,0.937893789378938
0.38713149325058,0.937993799379938
0.387172769665256,0.938093809380938
0.387214046079933,0.938193819381938
0.387255322494609,0.938293829382938
0.387296598909286,0.938393839383938
0.387337875323962,0.938493849384938
0.387379151738638,0.938593859385938
0.387420428153315,0.938693869386939
0.387461704567992,0.938793879387939
0.387502980982668,0.938893889388939
0.387544257397344,0.938993899389939
0.387585533812021,0.939093909390939
0.387626810226697,0.939193919391939
0.387668086641374,0.939293929392939
0.38770936305605,0.939393939393939
0.387750639470727,0.939493949394939
0.387791915885403,0.93959395939594
0.38783319230008,0.93969396939694
0.387874468714756,0.93979397939794
0.387915745129433,0.93989398939894
0.387957021544109,0.93999399939994
0.387998297958785,0.94009400940094
0.388039574373462,0.94019401940194
0.388080850788138,0.94029402940294
0.388122127202815,0.94039403940394
0.388163403617491,0.940494049404941
0.388204680032168,0.940594059405941
0.388245956446844,0.940694069406941
0.388287232861521,0.940794079407941
0.388328509276197,0.940894089408941
0.388369785690874,0.940994099409941
0.38841106210555,0.941094109410941
0.388452338520227,0.941194119411941
0.388493614934903,0.941294129412941
0.38853489134958,0.941394139413941
0.388576167764256,0.941494149414941
0.388617444178933,0.941594159415942
0.388658720593609,0.941694169416942
0.388699997008286,0.941794179417942
0.388741273422962,0.941894189418942
0.388782549837638,0.941994199419942
0.388823826252315,0.942094209420942
0.388865102666991,0.942194219421942
0.388906379081668,0.942294229422942
0.388947655496344,0.942394239423942
0.388988931911021,0.942494249424942
0.389030208325697,0.942594259425942
0.389071484740374,0.942694269426943
0.38911276115505,0.942794279427943
0.389154037569727,0.942894289428943
0.389195313984403,0.942994299429943
0.38923659039908,0.943094309430943
0.389277866813756,0.943194319431943
0.389319143228432,0.943294329432943
0.389360419643109,0.943394339433943
0.389401696057785,0.943494349434943
0.389442972472462,0.943594359435943
0.389484248887138,0.943694369436944
0.389525525301815,0.943794379437944
0.389566801716491,0.943894389438944
0.389608078131168,0.943994399439944
0.389649354545844,0.944094409440944
0.389690630960521,0.944194419441944
0.389731907375197,0.944294429442944
0.389773183789874,0.944394439443944
0.38981446020455,0.944494449444945
0.389855736619227,0.944594459445945
0.389897013033903,0.944694469446945
0.389938289448579,0.944794479447945
0.389979565863256,0.944894489448945
0.390020842277932,0.944994499449945
0.390062118692609,0.945094509450945
0.390103395107285,0.945194519451945
0.390144671521962,0.945294529452945
0.390185947936638,0.945394539453945
0.390227224351315,0.945494549454945
0.390268500765991,0.945594559455946
0.390309777180668,0.945694569456946
0.390351053595344,0.945794579457946
0.390392330010021,0.945894589458946
0.390433606424697,0.945994599459946
0.390474882839374,0.946094609460946
0.39051615925405,0.946194619461946
0.390557435668726,0.946294629462946
0.390598712083403,0.946394639463946
0.390639988498079,0.946494649464946
0.390681264912756,0.946594659465946
0.390722541327432,0.946694669466947
0.390763817742109,0.946794679467947
0.390805094156785,0.946894689468947
0.390846370571462,0.946994699469947
0.390887646986138,0.947094709470947
0.390928923400815,0.947194719471947
0.390970199815491,0.947294729472947
0.391011476230168,0.947394739473947
0.391052752644844,0.947494749474947
0.391094029059521,0.947594759475948
0.391135305474197,0.947694769476948
0.391176581888873,0.947794779477948
0.39121785830355,0.947894789478948
0.391259134718226,0.947994799479948
0.391300411132903,0.948094809480948
0.391341687547579,0.948194819481948
0.391382963962256,0.948294829482948
0.391424240376932,0.948394839483948
0.391465516791609,0.948494849484949
0.391506793206285,0.948594859485949
0.391548069620962,0.948694869486949
0.391589346035638,0.948794879487949
0.391630622450315,0.948894889488949
0.391671898864991,0.948994899489949
0.391713175279668,0.949094909490949
0.391754451694344,0.949194919491949
0.39179572810902,0.949294929492949
0.391837004523697,0.949394939493949
0.391878280938373,0.94949494949495
0.39191955735305,0.94959495949595
0.391960833767726,0.94969496949695
0.392002110182403,0.94979497949795
0.392043386597079,0.94989498949895
0.392084663011756,0.94999499949995
0.392125939426432,0.95009500950095
0.392167215841109,0.95019501950195
0.392208492255785,0.95029502950295
0.392249768670462,0.95039503950395
0.392291045085138,0.95049504950495
0.392332321499814,0.95059505950595
0.392373597914491,0.950695069506951
0.392414874329167,0.950795079507951
0.392456150743844,0.950895089508951
0.39249742715852,0.950995099509951
0.392538703573197,0.951095109510951
0.392579979987873,0.951195119511951
0.39262125640255,0.951295129512951
0.392662532817226,0.951395139513951
0.392703809231903,0.951495149514952
0.392745085646579,0.951595159515952
0.392786362061256,0.951695169516952
0.392827638475932,0.951795179517952
0.392868914890609,0.951895189518952
0.392910191305285,0.951995199519952
0.392951467719961,0.952095209520952
0.392992744134638,0.952195219521952
0.393034020549314,0.952295229522952
0.393075296963991,0.952395239523952
0.393116573378667,0.952495249524953
0.393157849793344,0.952595259525953
0.39319912620802,0.952695269526953
0.393240402622697,0.952795279527953
0.393281679037373,0.952895289528953
0.39332295545205,0.952995299529953
0.393364231866726,0.953095309530953
0.393405508281403,0.953195319531953
0.393446784696079,0.953295329532953
0.393488061110756,0.953395339533954
0.393529337525432,0.953495349534954
0.393570613940109,0.953595359535954
0.393611890354785,0.953695369536954
0.393653166769461,0.953795379537954
0.393694443184138,0.953895389538954
0.393735719598814,0.953995399539954
0.393776996013491,0.954095409540954
0.393818272428167,0.954195419541954
0.393859548842844,0.954295429542954
0.39390082525752,0.954395439543954
0.393942101672197,0.954495449544954
0.393983378086873,0.954595459545954
0.39402465450155,0.954695469546955
0.394065930916226,0.954795479547955
0.394107207330903,0.954895489548955
0.394148483745579,0.954995499549955
0.394189760160256,0.955095509550955
0.394231036574932,0.955195519551955
0.394272312989608,0.955295529552955
0.394313589404285,0.955395539553955
0.394354865818961,0.955495549554956
0.394396142233638,0.955595559555956
0.394437418648314,0.955695569556956
0.394478695062991,0.955795579557956
0.394519971477667,0.955895589558956
0.394561247892344,0.955995599559956
0.39460252430702,0.956095609560956
0.394643800721697,0.956195619561956
0.394685077136373,0.956295629562956
0.39472635355105,0.956395639563956
0.394767629965726,0.956495649564957
0.394808906380403,0.956595659565957
0.394850182795079,0.956695669566957
0.394891459209755,0.956795679567957
0.394932735624432,0.956895689568957
0.394974012039108,0.956995699569957
0.395015288453785,0.957095709570957
0.395056564868461,0.957195719571957
0.395097841283138,0.957295729572957
0.395139117697814,0.957395739573958
0.395180394112491,0.957495749574958
0.395221670527167,0.957595759575958
0.395262946941844,0.957695769576958
0.39530422335652,0.957795779577958
0.395345499771197,0.957895789578958
0.395386776185873,0.957995799579958
0.39542805260055,0.958095809580958
0.395469329015226,0.958195819581958
0.395510605429902,0.958295829582958
0.395551881844579,0.958395839583958
0.395593158259255,0.958495849584958
0.395634434673932,0.958595859585959
0.395675711088608,0.958695869586959
0.395716987503285,0.958795879587959
0.395758263917961,0.958895889588959
0.395799540332638,0.958995899589959
0.395840816747314,0.959095909590959
0.395882093161991,0.959195919591959
0.395923369576667,0.959295929592959
0.395964645991344,0.959395939593959
0.39600592240602,0.95949594959496
0.396047198820697,0.95959595959596
0.396088475235373,0.95969596959696
0.396129751650049,0.95979597959796
0.396171028064726,0.95989598959896
0.396212304479402,0.95999599959996
0.396253580894079,0.96009600960096
0.396294857308755,0.96019601960196
0.396336133723432,0.96029602960296
0.396377410138108,0.96039603960396
0.396418686552785,0.960496049604961
0.396459962967461,0.960596059605961
0.396501239382138,0.960696069606961
0.396542515796814,0.960796079607961
0.396583792211491,0.960896089608961
0.396625068626167,0.960996099609961
0.396666345040844,0.961096109610961
0.39670762145552,0.961196119611961
0.396748897870197,0.961296129612962
0.396790174284873,0.961396139613962
0.396831450699549,0.961496149614962
0.396872727114226,0.961596159615962
0.396914003528902,0.961696169616962
0.396955279943579,0.961796179617962
0.396996556358255,0.961896189618962
0.397037832772932,0.961996199619962
0.397079109187608,0.962096209620962
0.397120385602285,0.962196219621962
0.397161662016961,0.962296229622962
0.397202938431638,0.962396239623962
0.397244214846314,0.962496249624962
0.397285491260991,0.962596259625963
0.397326767675667,0.962696269626963
0.397368044090343,0.962796279627963
0.39740932050502,0.962896289628963
0.397450596919696,0.962996299629963
0.397491873334373,0.963096309630963
0.397533149749049,0.963196319631963
0.397574426163726,0.963296329632963
0.397615702578402,0.963396339633963
0.397656978993079,0.963496349634964
0.397698255407755,0.963596359635964
0.397739531822432,0.963696369636964
0.397780808237108,0.963796379637964
0.397822084651785,0.963896389638964
0.397863361066461,0.963996399639964
0.397904637481137,0.964096409640964
0.397945913895814,0.964196419641964
0.39798719031049,0.964296429642964
0.398028466725167,0.964396439643964
0.398069743139843,0.964496449644965
0.39811101955452,0.964596459645965
0.398152295969196,0.964696469646965
0.398193572383873,0.964796479647965
0.398234848798549,0.964896489648965
0.398276125213226,0.964996499649965
0.398317401627902,0.965096509650965
0.398358678042579,0.965196519651965
0.398399954457255,0.965296529652965
0.398441230871932,0.965396539653966
0.398482507286608,0.965496549654966
0.398523783701284,0.965596559655966
0.398565060115961,0.965696569656966
0.398606336530637,0.965796579657966
0.398647612945314,0.965896589658966
0.39868888935999,0.965996599659966
0.398730165774667,0.966096609660966
0.398771442189343,0.966196619661966
0.39881271860402,0.966296629662966
0.398853995018696,0.966396639663966
0.398895271433373,0.966496649664966
0.398936547848049,0.966596659665967
0.398977824262726,0.966696669666966
0.399019100677402,0.966796679667967
0.399060377092079,0.966896689668967
0.399101653506755,0.966996699669967
0.399142929921432,0.967096709670967
0.399184206336108,0.967196719671967
0.399225482750784,0.967296729672967
0.399266759165461,0.967396739673967
0.399308035580137,0.967496749674968
0.399349311994814,0.967596759675968
0.39939058840949,0.967696769676968
0.399431864824167,0.967796779677968
0.399473141238843,0.967896789678968
0.39951441765352,0.967996799679968
0.399555694068196,0.968096809680968
0.399596970482873,0.968196819681968
0.399638246897549,0.968296829682968
0.399679523312226,0.968396839683968
0.399720799726902,0.968496849684969
0.399762076141579,0.968596859685969
0.399803352556255,0.968696869686969
0.399844628970931,0.968796879687969
0.399885905385608,0.968896889688969
0.399927181800284,0.968996899689969
0.399968458214961,0.969096909690969
0.400009734629637,0.969196919691969
0.400051011044314,0.969296929692969
0.40009228745899,0.969396939693969
0.400133563873667,0.96949694969497
0.400174840288343,0.96959695969597
0.40021611670302,0.96969696969697
0.400257393117696,0.96979697969797
0.400298669532373,0.96989698969897
0.400339945947049,0.96999699969997
0.400381222361726,0.97009700970097
0.400422498776402,0.97019701970197
0.400463775191078,0.97029702970297
0.400505051605755,0.97039703970397
0.400546328020431,0.97049704970497
0.400587604435108,0.970597059705971
0.400628880849784,0.97069706970697
0.400670157264461,0.970797079707971
0.400711433679137,0.970897089708971
0.400752710093814,0.970997099709971
0.40079398650849,0.971097109710971
0.400835262923167,0.971197119711971
0.400876539337843,0.971297129712971
0.40091781575252,0.971397139713971
0.400959092167196,0.971497149714972
0.401000368581873,0.971597159715972
0.401041644996549,0.971697169716972
0.401082921411225,0.971797179717972
0.401124197825902,0.971897189718972
0.401165474240578,0.971997199719972
0.401206750655255,0.972097209720972
0.401248027069931,0.972197219721972
0.401289303484608,0.972297229722972
0.401330579899284,0.972397239723972
0.401371856313961,0.972497249724973
0.401413132728637,0.972597259725973
0.401454409143314,0.972697269726973
0.40149568555799,0.972797279727973
0.401536961972667,0.972897289728973
0.401578238387343,0.972997299729973
0.40161951480202,0.973097309730973
0.401660791216696,0.973197319731973
0.401702067631373,0.973297329732973
0.401743344046049,0.973397339733973
0.401784620460725,0.973497349734974
0.401825896875402,0.973597359735974
0.401867173290078,0.973697369736974
0.401908449704755,0.973797379737974
0.401949726119431,0.973897389738974
0.401991002534108,0.973997399739974
0.402032278948784,0.974097409740974
0.402073555363461,0.974197419741974
0.402114831778137,0.974297429742974
0.402156108192814,0.974397439743974
0.40219738460749,0.974497449744974
0.402238661022167,0.974597459745975
0.402279937436843,0.974697469746974
0.402321213851519,0.974797479747975
0.402362490266196,0.974897489748975
0.402403766680872,0.974997499749975
0.402445043095549,0.975097509750975
0.402486319510225,0.975197519751975
0.402527595924902,0.975297529752975
0.402568872339578,0.975397539753975
0.402610148754255,0.975497549754975
0.402651425168931,0.975597559755976
0.402692701583608,0.975697569756976
0.402733977998284,0.975797579757976
0.402775254412961,0.975897589758976
0.402816530827637,0.975997599759976
0.402857807242313,0.976097609760976
0.40289908365699,0.976197619761976
0.402940360071666,0.976297629762976
0.402981636486343,0.976397639763976
0.403022912901019,0.976497649764977
0.403064189315696,0.976597659765977
0.403105465730372,0.976697669766977
0.403146742145049,0.976797679767977
0.403188018559725,0.976897689768977
0.403229294974402,0.976997699769977
0.403270571389078,0.977097709770977
0.403311847803755,0.977197719771977
0.403353124218431,0.977297729772977
0.403394400633108,0.977397739773977
0.403435677047784,0.977497749774977
0.40347695346246,0.977597759775978
0.403518229877137,0.977697769776978
0.403559506291813,0.977797779777978
0.40360078270649,0.977897789778978
0.403642059121166,0.977997799779978
0.403683335535843,0.978097809780978
0.403724611950519,0.978197819781978
0.403765888365196,0.978297829782978
0.403807164779872,0.978397839783978
0.403848441194549,0.978497849784978
0.403889717609225,0.978597859785979
0.403930994023902,0.978697869786978
0.403972270438578,0.978797879787979
0.404013546853255,0.978897889788979
0.404054823267931,0.978997899789979
0.404096099682608,0.979097909790979
0.404137376097284,0.979197919791979
0.40417865251196,0.979297929792979
0.404219928926637,0.979397939793979
0.404261205341313,0.97949794979498
0.40430248175599,0.97959795979598
0.404343758170666,0.97969796979698
0.404385034585343,0.97979797979798
0.404426311000019,0.97989798979898
0.404467587414696,0.97999799979998
0.404508863829372,0.98009800980098
0.404550140244049,0.98019801980198
0.404591416658725,0.98029802980298
0.404632693073402,0.98039803980398
0.404673969488078,0.980498049804981
0.404715245902755,0.980598059805981
0.404756522317431,0.980698069806981
0.404797798732107,0.980798079807981
0.404839075146784,0.980898089808981
0.40488035156146,0.980998099809981
0.404921627976137,0.981098109810981
0.404962904390813,0.981198119811981
0.40500418080549,0.981298129812981
0.405045457220166,0.981398139813981
0.405086733634843,0.981498149814982
0.405128010049519,0.981598159815982
0.405169286464196,0.981698169816982
0.405210562878872,0.981798179817982
0.405251839293549,0.981898189818982
0.405293115708225,0.981998199819982
0.405334392122901,0.982098209820982
0.405375668537578,0.982198219821982
0.405416944952254,0.982298229822982
0.405458221366931,0.982398239823982
0.405499497781607,0.982498249824982
0.405540774196284,0.982598259825982
0.40558205061096,0.982698269826982
0.405623327025637,0.982798279827983
0.405664603440313,0.982898289828983
0.40570587985499,0.982998299829983
0.405747156269666,0.983098309830983
0.405788432684343,0.983198319831983
0.405829709099019,0.983298329832983
0.405870985513695,0.983398339833983
0.405912261928372,0.983498349834984
0.405953538343048,0.983598359835984
0.405994814757725,0.983698369836984
0.406036091172401,0.983798379837984
0.406077367587078,0.983898389838984
0.406118644001754,0.983998399839984
0.406159920416431,0.984098409840984
0.406201196831107,0.984198419841984
0.406242473245784,0.984298429842984
0.40628374966046,0.984398439843984
0.406325026075137,0.984498449844985
0.406366302489813,0.984598459845985
0.40640757890449,0.984698469846985
0.406448855319166,0.984798479847985
0.406490131733843,0.984898489848985
0.406531408148519,0.984998499849985
0.406572684563195,0.985098509850985
0.406613960977872,0.985198519851985
0.406655237392548,0.985298529852985
0.406696513807225,0.985398539853986
0.406737790221901,0.985498549854986
0.406779066636578,0.985598559855986
0.406820343051254,0.985698569856986
0.406861619465931,0.985798579857986
0.406902895880607,0.985898589858986
0.406944172295284,0.985998599859986
0.40698544870996,0.986098609860986
0.407026725124637,0.986198619861986
0.407068001539313,0.986298629862986
0.40710927795399,0.986398639863986
0.407150554368666,0.986498649864986
0.407191830783342,0.986598659865986
0.407233107198019,0.986698669866987
0.407274383612695,0.986798679867987
0.407315660027372,0.986898689868987
0.407356936442048,0.986998699869987
0.407398212856725,0.987098709870987
0.407439489271401,0.987198719871987
0.407480765686078,0.987298729872987
0.407522042100754,0.987398739873987
0.407563318515431,0.987498749874988
0.407604594930107,0.987598759875988
0.407645871344784,0.987698769876988
0.40768714775946,0.987798779877988
0.407728424174137,0.987898789878988
0.407769700588813,0.987998799879988
0.407810977003489,0.988098809880988
0.407852253418166,0.988198819881988
0.407893529832842,0.988298829882988
0.407934806247519,0.988398839883988
0.407976082662195,0.988498849884989
0.408017359076872,0.988598859885989
0.408058635491548,0.988698869886989
0.408099911906225,0.988798879887989
0.408141188320901,0.988898889888989
0.408182464735578,0.988998899889989
0.408223741150254,0.989098909890989
0.408265017564931,0.989198919891989
0.408306293979607,0.98929892989299
0.408347570394284,0.98939893989399
0.40838884680896,0.98949894989499
0.408430123223636,0.98959895989599
0.408471399638313,0.98969896989699
0.408512676052989,0.98979897989799
0.408553952467666,0.98989898989899
0.408595228882342,0.98999899989999
0.408636505297019,0.99009900990099
0.408677781711695,0.99019901990199
0.408719058126372,0.99029902990299
0.408760334541048,0.99039903990399
0.408801610955725,0.99049904990499
0.408842887370401,0.990599059905991
0.408884163785078,0.990699069906991
0.408925440199754,0.990799079907991
0.408966716614431,0.990899089908991
0.409007993029107,0.990999099909991
0.409049269443784,0.991099109910991
0.40909054585846,0.991199119911991
0.409131822273136,0.991299129912991
0.409173098687813,0.991399139913991
0.409214375102489,0.991499149914992
0.409255651517166,0.991599159915992
0.409296927931842,0.991699169916992
0.409338204346519,0.991799179917992
0.409379480761195,0.991899189918992
0.409420757175872,0.991999199919992
0.409462033590548,0.992099209920992
0.409503310005225,0.992199219921992
0.409544586419901,0.992299229922992
0.409585862834578,0.992399239923992
0.409627139249254,0.992499249924993
0.409668415663931,0.992599259925993
0.409709692078607,0.992699269926993
0.409750968493283,0.992799279927993
0.40979224490796,0.992899289928993
0.409833521322636,0.992999299929993
0.409874797737313,0.993099309930993
0.409916074151989,0.993199319931993
0.409957350566666,0.993299329932994
0.409998626981342,0.993399339933994
0.410039903396019,0.993499349934994
0.410081179810695,0.993599359935994
0.410122456225372,0.993699369936994
0.410163732640048,0.993799379937994
0.410205009054724,0.993899389938994
0.410246285469401,0.993999399939994
0.410287561884077,0.994099409940994
0.410328838298754,0.994199419941994
0.41037011471343,0.994299429942994
0.410411391128107,0.994399439943994
0.410452667542783,0.994499449944994
0.41049394395746,0.994599459945995
0.410535220372136,0.994699469946995
0.410576496786813,0.994799479947995
0.410617773201489,0.994899489948995
0.410659049616166,0.994999499949995
0.410700326030842,0.995099509950995
0.410741602445519,0.995199519951995
0.410782878860195,0.995299529952995
0.410824155274871,0.995399539953995
0.410865431689548,0.995499549954996
0.410906708104225,0.995599559955996
0.410947984518901,0.995699569956996
0.410989260933577,0.995799579957996
0.411030537348254,0.995899589958996
0.41107181376293,0.995999599959996
0.411113090177607,0.996099609960996
0.411154366592283,0.996199619961996
0.41119564300696,0.996299629962996
0.411236919421636,0.996399639963996
0.411278195836313,0.996499649964997
0.411319472250989,0.996599659965997
0.411360748665666,0.996699669966997
0.411402025080342,0.996799679967997
0.411443301495019,0.996899689968997
0.411484577909695,0.996999699969997
0.411525854324371,0.997099709970997
0.411567130739048,0.997199719971997
0.411608407153724,0.997299729972998
0.411649683568401,0.997399739973998
0.411690959983077,0.997499749974998
0.411732236397754,0.997599759975998
0.41177351281243,0.997699769976998
0.411814789227107,0.997799779977998
0.411856065641783,0.997899789978998
0.41189734205646,0.997999799979998
0.411938618471136,0.998099809980998
0.411979894885813,0.998199819981998
0.412021171300489,0.998299829982998
0.412062447715166,0.998399839983998
0.412103724129842,0.998499849984998
0.412145000544519,0.998599859985999
0.412186276959195,0.998699869986999
0.412227553373871,0.998799879987999
0.412268829788548,0.998899889988999
0.412310106203224,0.998999899989999
0.412351382617901,0.999099909990999
0.412392659032577,0.999199919991999
0.412433935447254,0.999299929992999
0.41247521186193,0.999399939993999
0.412516488276607,0.999499949995
0.412557764691283,0.999599959996
0.41259904110596,0.999699969997
0.412640317520636,0.999799979998
0.412681593935313,0.999899989999
0.412722870349989,1


==> DATA/sigma_plots/sigma_0.001_full.dat <==
0,0
4.12764146764388e-05,2.03592129366381e-06
0.000151789742768305,2.65524239705384e-05
0.000262612483105329,7.66942975459761e-05
0.000375915195112819,0.000151627543596988
0.000491736155940448,0.000250317014740653
0.000610185530210527,0.000371825250917945
0.000731378934121008,0.000515287698925393
0.000855440176817934,0.000679914345411481
0.000982501943217806,0.000864990240292185
0.00111270661968821,0.0010698762445549
0.00124620723558933,0.00129401002222296
0.00138316849609865,0.00153690725428002
0.00152376796664333,0.00179816318506976
0.00166819739736257,0.00207745450218966
0.0018166642406714,0.0023745416625085
0.00196939334312007,0.00268927164407429
0.0021266289088363,0.00302158133126207
0.00228863673067581,0.00337150154897536
0.0024557067363663,0.00373916185768108
0.00262815595468191,0.00412479635445395
0.00280633189872859,0.00452875049300372
0.00299061654460542,0.00495148933659262
0.00318143094541656,0.00539360735800232
0.00337924062566664,0.00585584013459439
0.00358456195022983,0.00633907840826642
0.00379796968842028,0.00684438504849116
0.00402010594824997,0.00737301535044921
0.00425169092455879,0.00792644173800472
0.00449353584903489,0.00850638381982616
0.00474655868912854,0.00911484512813987
0.00501180331485362,0.00975415828701498
0.00529046313831905,0.0104270410508348
0.00558391046947593,0.0111366662355928
0.0058937332626946,0.0118867496116245
0.00622178174020926,0.0126816617959278
0.00657022801363372,0.0135265717282562
0.00694164325164226,0.0144276327786088
0.00733909915338904,0.0153922279053968
0.00776630270526657,0.0164292956732951
0.00822777881129233,0.0175497725693102
0.00872912161298922,0.0187672021799442
0.00927734742115394,0.0200985911960706
0.00988140188472952,0.0215656400683151
0.0105529071406881,0.0231965565768398
0.0113072957363124,0.0250288088546968
0.0121655888783552,0.0271134434309352
0.0131572973961894,0.0295221302271593
0.014325369704284,0.0323591794561264
0.0157350693852617,0.0357831030111024
0.0174906964526642,0.0400472269593385
0.0197670997736774,0.045576229425072
0.0228452545048087,0.053052551862238
0.0268405324074958,0.0627564129581278
0.0296631910525073,0.069612178164616
0.0324858496975187,0.0764679433796577
0.0357887781897397,0.0844902036584843
0.0393076409359512,0.0930369321165543
0.0424214951603206,0.100599962665902
0.0450231368298288,0.106918914617629
0.0475524783629679,0.113062261667051
0.050487106990355,0.120189983231817
0.0538683082523075,0.128402354980011
0.0571202504696751,0.136300778176488
0.0597963685607036,0.14280062090213
0.0621475234095233,0.148511182311342
0.0647132153569095,0.154742818444524
0.0677992817199569,0.162238356924665
0.0710965684937259,0.170246914457091
0.0739366470546801,0.177144989761813
0.0762501370428743,0.182764069514711
0.0785169555167814,0.188269792008728
0.0812233292265114,0.194843120597997
0.0843934673013118,0.202542855209668
0.0868007687982241,0.208389787449298
0.0892080702951363,0.214236719697874
0.0919669215015654,0.220937507347223
0.0949092202525837,0.228083858392575
0.0975741846148128,0.234556610628994
0.0998415829791913,0.240063741567172
0.102024463809263,0.245365593580281
0.10449589000726,0.251368274001084
0.107312765451286,0.258209992823163
0.110062389953905,0.264888370390277
0.112380798865454,0.27051939742358
0.114426082030999,0.275487047732533
0.116610737624411,0.280793210361425
0.119190418932868,0.28705882433073
0.121953788503875,0.2937705863679
0.124387436202936,0.299681509163053
0.126400862803771,0.304571785199328
0.128352530841007,0.30931206005108
0.130632842137162,0.314850554376329
0.133282047091971,0.321285029659816
0.135832918452003,0.327480669134946
0.137915301414599,0.332538428646447
0.139730508912721,0.336947263676605
0.14171527442476,0.341767926767604
0.144121533514467,0.347612327206827
0.146708409162199,0.353895415066859
0.148930294162815,0.359292001726629
0.150724032240698,0.363648691112414
0.152473955756039,0.367898962299205
0.154573691186166,0.372998868081888
0.157052436773631,0.379019326107885
0.158929612418221,0.383578671416501
0.160806788062812,0.388138016733769
0.16295713193974,0.39336084196783
0.165246893807893,0.398922290184916
0.167318924032278,0.403954904680172
0.169083449819716,0.408240642329517
0.17078513080665,0.412373740495602
0.172712530406092,0.41705507139999
0.174906565833868,0.422384016110569
0.17704473626206,0.427577274111814
0.178847515122546,0.431955922087157
0.180440640645366,0.435825357191164
0.182144696958426,0.439964224639395
0.184155803088069,0.444848864701269
0.186306079517505,0.450071526153428
0.18819765725922,0.454665851784933
0.189764319460979,0.458471011901802
0.191286085206859,0.462167126070646
0.193064948884547,0.466487688092741
0.195128594523009,0.471499937842652
0.197111698100941,0.476316564441088
0.198730427307124,0.480248186611312
0.200144363010099,0.483682399640133
0.201692993450729,0.487443763668965
0.203569440203718,0.492001338653847
0.205582268211364,0.496890160914363
0.207308630870264,0.501083206774636
0.208704025763653,0.504472387263718
0.210068732816203,0.507787032163085
0.211707237685755,0.51176668614234
0.213638430822458,0.516457230947551
0.215097161709917,0.520000244004519
0.216555892597375,0.523543257070496
0.218230800562511,0.5276113280813
0.220017846438657,0.531951763328626
0.221633818612651,0.535876689182284
0.223006210151643,0.539209998399928
0.224327757894711,0.542419816565362
0.225826895937941,0.546060971857298
0.227537864656011,0.55021662841431
0.229206811064197,0.554270219838525
0.230611122874981,0.557681058069003
0.231848820126217,0.560687217413076
0.233172654869022,0.563902590330876
0.234738685023829,0.567706215372854
0.236416900588374,0.571782320026138
0.237892569826799,0.575366473543618
0.239111332327298,0.578326643537167
0.24029299066162,0.581196693750125
0.241676077163165,0.584555979279767
0.243284865098699,0.588463455830149
0.244832995438113,0.592223605265019
0.246094494208227,0.59528757452038
0.247193206163691,0.597956161846365
0.248395967187508,0.600877466973563
0.249856318635646,0.604424416133357
0.251426895278431,0.608239083879101
0.252774231965449,0.611511539118899
0.253860398127823,0.614149654796353
0.254920157137156,0.616723631958444
0.256193457568695,0.619816265507061
0.257698063691278,0.623470701882025
0.258835658113944,0.626233728237243
0.259973252536611,0.628996754601196
0.261277507413909,0.632164571323516
0.262667001601824,0.635539420085504
0.263923769202103,0.638591898173825
0.264993039253686,0.641188976053422
0.2660239727824,0.643692940952695
0.267192478926592,0.646531046722671
0.26852368413969,0.649764321313354
0.269821035580771,0.652915370781223
0.27091398400895,0.65556995948968
0.271879140092515,0.657914161972095
0.272911783659028,0.660422280279638
0.274131503706919,0.663384776057872
0.275436326181596,0.666553971416168
0.276583705561779,0.669340763835648
0.277533139080436,0.671646778829101
0.278455071082409,0.673885997269471
0.279533422033301,0.676505131171343
0.280785383356059,0.67954593562611
0.281988663709466,0.682468502185461
0.282970147144027,0.684852361076112
0.283826815684777,0.686933065475917
0.284765223482024,0.689212300879029
0.285903077772824,0.691975958442447
0.287124362853658,0.69494225546912
0.288171629970016,0.697485891964011
0.289017434429679,0.699540209312141
0.289844262207751,0.701548435515676
0.290837388074897,0.703960571959701
0.292008752328174,0.706805619632087
0.292893407161933,0.70895429807743
0.293778061995691,0.711102976531746
0.294793705407626,0.713569804329478
0.295877138916074,0.716201282947845
0.296856799572045,0.718580714667542
0.297688932107065,0.720601825225024
0.298490393264678,0.722548440157239
0.299399537605909,0.724756599535026
0.300436946546026,0.727276292171624
0.301448699310178,0.72973367027429
0.30230008122275,0.731801534364028
0.303050635852502,0.73362450584728
0.303853524212014,0.735574587226862
0.304803172017149,0.737881122747989
0.305820603722213,0.740352294047609
0.306715176767201,0.742525062209311
0.307454151653949,0.744319908424294
0.308170797473995,0.746060521101378
0.309009589955503,0.748097807592448
0.309985058812317,0.750467058142999
0.31092355178015,0.752746500479325
0.311688323798979,0.754604003627212
0.312354587828758,0.756222247350455
0.313084063196956,0.757994020866688
0.313969659550996,0.760144986139397
0.314921839727437,0.762457672412121
0.315738583857361,0.7644414071725
0.316397136564094,0.766040921365451
0.317039858965256,0.767601986434564
0.317812105364412,0.769477643634559
0.318724440168126,0.77169355214539
0.319414059416225,0.773368521810063
0.320103678664325,0.775043491483511
0.320894532023487,0.776964341881736
0.321737258721068,0.779011183959994
0.322499428122143,0.780862365837603
0.323147690429992,0.78243688640072
0.323772605696302,0.783954700923879
0.324481030326689,0.785675345732422
0.32528833185931,0.787636146005174
0.326075184450998,0.789547279245439
0.326737915411679,0.791156941760543
0.327322983942363,0.792577975218419
0.327948960640586,0.794098367794776
0.328688537172913,0.795894675368474
0.329479913406189,0.79781679577742
0.330175762864387,0.799506897620267
0.330751381691707,0.800904979319534
0.331310214102117,0.802262289648998
0.331963955498493,0.803850118039155
0.332723184169998,0.805694157386714
0.333453002232208,0.807466763316979
0.334048173692195,0.808912335105101
0.334567482195775,0.810173648461763
0.335136308338267,0.81155523190785
0.335826198536606,0.813230859697342
0.336566899782314,0.815029899057041
0.33720206830512,0.816572617069762
0.337714890281479,0.817818175720106
0.338216071461444,0.819035460862739
0.338818107005951,0.820497704396849
0.339528399188829,0.82222288521167
0.340064903578645,0.823525964522713
0.340601407968461,0.824829043842697
0.34121724657924,0.826324812721371
0.341874064665791,0.827920113912001
0.342467980177896,0.829362635265964
0.342972568947147,0.83058819686007
0.343458640309993,0.831768782789411
0.344009969669511,0.833107869488834
0.344638942292542,0.834635538699426
0.345252284125221,0.836125243359007
0.345768473728412,0.837378981453524
0.346223641998519,0.838484508928483
0.346710576386397,0.839667191014025
0.347286411287509,0.841065797582178
0.34790321011414,0.842563898701642
0.348445525122202,0.843881091073291
0.348893618209158,0.844969434101628
0.349328258648111,0.846025102926799
0.349836938359004,0.847260600771832
0.350428369309122,0.848697087549977
0.350997291062015,0.850078903285768
0.351460954949139,0.85120506519898
0.351865002947849,0.85218643008804
0.352307426090312,0.85326100181174
0.352844451315083,0.854565346175904
0.353421702778463,0.855967393382297
0.353916815412272,0.857169939092142
0.354316122460932,0.858139788989558
0.354705928878863,0.859086563483465
0.355174274750316,0.860224097186506
0.355727460314169,0.861567692329361
0.356145536048237,0.862583128265392
0.356563611782306,0.863598564210229
0.357043148559152,0.864763278756558
0.357554226087482,0.866004600533772
0.358016427470946,0.867127210323043
0.358409463512792,0.868081829020819
0.358788291731627,0.869001939310205
0.359217796174297,0.870045133684906
0.359707354349252,0.871234188544537
0.36018455378045,0.8723932261061
0.360586413706736,0.873369276558656
0.360941102251426,0.87423075560509
0.361320586881247,0.875152460219682
0.361769023821411,0.876241638472141
0.36224896494567,0.877407335147728
0.362670958089747,0.878432285857922
0.363019953519044,0.879279937268914
0.36335871745263,0.880102738116191
0.363755060599393,0.881065389256546
0.36421545529137,0.882183610904302
0.36465806771144,0.883258642419357
0.365018971827118,0.884135218053659
0.365333799604341,0.884899881963988
0.365678632533978,0.885737423401241
0.36609692517497,0.88675338619996
0.366546119283759,0.887844403533788
0.366931321217605,0.888779994556215
0.367242259496285,0.889535211508035
0.367546081657765,0.890273144640337
0.367911063136804,0.891159623541518
0.368341762538581,0.892205720305778
0.368667106785304,0.892995926985737
0.368992451032027,0.893786133674616
0.36936585731966,0.894693075033009
0.369764069167214,0.895660264969873
0.37012415762693,0.89653485956532
0.370430129386397,0.897278013698949
0.370724895363782,0.897993950879018
0.371059211849447,0.898805949644292
0.371440561508781,0.899732184137818
0.371812410737543,0.900635343697723
0.372125388337521,0.90139551386206
0.372401406498126,0.902065915717806
0.372696693991002,0.902783119584576
0.373045859886223,0.903631185090672
0.373419819589912,0.904539470641253
0.37374861344695,0.905338055888785
0.374020314331049,0.905997971791357
0.374283889174357,0.906638150927793
0.374592356831156,0.907387367216762
0.374950956934995,0.908258346854285
0.375295873575079,0.909096091678206
0.375576993223739,0.909778884201207
0.375822006492505,0.910373980359904
0.376090306677568,0.91102563657508
0.37641594591938,0.911816559780918
0.376765925963474,0.912666602763973
0.377066092534344,0.913395657128438
0.377308206889302,0.913983712293089
0.377544596638403,0.914557863386382
0.37782861228162,0.915247689829129
0.378164031580089,0.916062367175965
0.378417502766695,0.916678006227409
0.378670973953301,0.917293645287679
0.378961736921739,0.91799985986149
0.379271656767775,0.918752603310085
0.379551933167828,0.919433347776042
0.379790239416473,0.92001215371391
0.380019912779508,0.920569991832884
0.380280324111938,0.921202487355596
0.380577182666965,0.921923507103865
0.380866564388114,0.922626366895791
0.381110239129657,0.923218212020989
0.381325281466047,0.923740513809652
0.381555352126853,0.924299316911228
0.381827252806912,0.924959718146947
0.38211829023877,0.925666599383566
0.382374191259912,0.92628814013752
0.382585799609737,0.926802101336401
0.382791180581189,0.927300937302147
0.383031477078456,0.92788457725917
0.383310644199559,0.928562627481838
0.383579055732473,0.92921455421008
0.38379790388154,0.92974609968722
0.383988781807789,0.930209710163532
0.38419783852825,0.930717473922923
0.384451452260638,0.93133345922631
0.38472384484454,0.931995055259669
0.384957445068354,0.93256243111257
0.385145984168274,0.933020360953544
0.385330177796318,0.933467736408585
0.385551451259989,0.934005172602758
0.385812606684916,0.93463947543551
0.386009899826116,0.935118667420945
0.386207192967316,0.935597859415278
0.386433604732988,0.936147775692457
0.386675030627882,0.936734158802375
0.386893348527,0.937264416444012
0.387078882351235,0.937715046999015
0.387257637064931,0.938149212244427
0.387460362724034,0.938641598925434
0.387691573857209,0.939203172077967
0.387917014425625,0.939750729516357
0.388106783789677,0.940211647505508
0.388274166578429,0.940618192232872
0.388453233522252,0.941053115845861
0.388664945263023,0.941567328225998
0.388891664399582,0.942117991092809
0.389091008953369,0.942602165657555
0.389255764395816,0.943002328989257
0.389415605997733,0.943390557451375
0.389602655813834,0.943844870135384
0.389820074798198,0.944372944472935
0.390029186173334,0.944880841047331
0.390199637488501,0.945294838718488
0.39034821802377,0.945655715914174
0.390510920207207,0.946050892264641
0.390708370384867,0.946530465697519
0.390920555114932,0.947045826935089
0.391102542382082,0.947487843558581
0.391249353616291,0.947844423400454
0.391392707588795,0.948192606170238
0.391564934305675,0.948610916028756
0.391768302349966,0.949104862989739
0.391921985817854,0.949478134380763
0.392075669285742,0.949851405780622
0.392251969520328,0.950279609539435
0.392439893280782,0.950736044923065
0.392609844060259,0.951148826929481
0.392754339592093,0.951499782343784
0.392893594940768,0.951838010245376
0.393051488834113,0.952221508073969
0.393231489316276,0.952658699129853
0.39340696301301,0.953084895403146
0.393554718400949,0.953443768479096
0.39368510471017,0.953760454952477
0.393824599179961,0.954099263652062
0.393989461922062,0.954499687658809
0.39416593728983,0.954928316823922
0.39432110768273,0.95530519974814
0.394449414414647,0.955616835265053
0.394573939978533,0.955919286984166
0.394719637074287,0.956273160834546
0.394888910134273,0.95668429678331
0.395051668600212,0.957079609902343
0.395184370645124,0.957401920916721
0.395300105500931,0.957683021456799
0.395426858544412,0.957990883365651
0.395580632479328,0.958364374518055
0.395745800934753,0.95876554109685
0.395887449539841,0.959109581864185
0.396001770088309,0.959387247270756
0.396113450099138,0.959658499291183
0.396247612353812,0.959984356944519
0.396405960534555,0.960368958195086
0.396525594117021,0.960659528115612
0.396645227699488,0.960950098045029
0.396782511074846,0.961283536385713
0.396928889268036,0.961639064542875
0.397061259287406,0.961960569175609
0.39717376036422,0.962233815415684
0.39728215562399,0.962497089328443
0.397405081894785,0.962795656656788
0.397545269355164,0.963136148549018
0.397681952562701,0.963468129219246
0.397797015734956,0.963747598377252
0.397898515228455,0.963994123611914
0.398007101082873,0.964257860460037
0.398135472194139,0.964569652405587
0.39827293122711,0.964903517426395
0.39839379399469,0.965197072873314
0.398493695499003,0.965439716848403
0.398590624663419,0.965675141533849
0.398704049571596,0.965950631644203
0.398835874930282,0.966270813396702
0.39896265563023,0.966578742546389
0.399066003796726,0.966829757905106
0.399156101821041,0.967048590873976
0.399254766366806,0.967288230524951
0.3993744948035,0.967579030862686
0.399503143349815,0.967891496697144
0.399613479773764,0.968159485419593
0.399702497379867,0.968375694215734
0.399789427772482,0.9685868335575
0.399893865920857,0.968840496333581
0.400017176964372,0.969139998244363
0.400110354836853,0.969366311675121
0.400203532709334,0.969592625114727
0.400310433568756,0.96985226941143
0.400424391895858,0.970129055142178
0.400527447123609,0.970379359054413
0.400615056232067,0.970592146871308
0.400699483334373,0.970797206142841
0.400795216923539,0.971029727000642
0.400904366397805,0.971294832821575
0.401010774774341,0.971553280996385
0.401100366498263,0.971770884271304
0.401179417269167,0.971962885317649
0.401263990493252,0.972168299507367
0.401363954135877,0.972411094468125
0.401470969570599,0.972671017086195
0.401565064629111,0.972899558249635
0.401642860072537,0.973088510304327
0.40171835602194,0.973271877299309
0.401806692544621,0.973486431922087
0.40190933551264,0.973735734533942
0.402008033992744,0.973975456673581
0.402088499732308,0.974170894448669
0.40215866836091,0.974341322252392
0.402235516092917,0.974527972515762
0.402328753936226,0.974754431637746
0.402428912479742,0.974997700025732
0.402514808832448,0.975206327907198
0.402584125117865,0.975374685494246
0.402651833655386,0.975539138168529
0.402733175574786,0.975736704071661
0.402829193397634,0.975969915319429
0.402901736163863,0.976146109532173
0.402974278930092,0.976322303753796
0.403057520232558,0.976524482948179
0.403146273095759,0.976740048827526
0.403226532290947,0.976934984993693
0.403294746976665,0.977100667005075
0.403360474391393,0.977260307866499
0.403435012038269,0.977441347329493
0.403520014410306,0.977647803882284
0.403602889436577,0.9778490934898
0.403672655644802,0.978018543906649
0.40373419957642,0.978168023771631
0.4038000420908,0.978327944203708
0.40387788087871,0.978517001596915
0.403961227429891,0.97871943646
0.404034509771775,0.978897427019713
0.404095083686119,0.979044550863742
0.404153857291723,0.979187302085572
0.404222633532871,0.979354348059644
0.404302565892104,0.979548490405393
0.404379437038017,0.979735197605128
0.404442100261492,0.97988739604949
0.404496730934443,0.980020084760523
0.404556557119447,0.98016539253627
0.404629154234466,0.980341718785284
0.404707158255961,0.980531177548825
0.404774058500298,0.98069366706389
0.404828033910087,0.980824764232627
0.404880745236227,0.980952791191539
0.404944071853757,0.981106600942874
0.405018840254102,0.981288200901332
0.40507533725624,0.981425422639834
0.405131834258378,0.981562644387187
0.405196652450302,0.981720076930819
0.405265751044477,0.981887905881557
0.405328239114828,0.982039678961001
0.405381360694365,0.982168702344707
0.405432552038214,0.982293037523908
0.405490599002143,0.98243402387922
0.405556781313064,0.98259476965477
0.40562130172342,0.982751478973415
0.405675625247371,0.982883421695873
0.405723557310673,0.982999840611941
0.405774838038653,0.983124392903084
0.405835450595651,0.983271610665764
0.405900338568604,0.983429212732978
0.405957392470606,0.98356778712939
0.406004563470888,0.983682357539414
0.406050340434096,0.98379354209305
0.406103902848899,0.983923636230335
0.406166139936549,0.984074799724298
0.406225985402838,0.984220154398891
0.406274775636028,0.984338657672714
0.406317322062244,0.984441995771877
0.40636391786018,0.984555169152741
0.406420452511454,0.984692482366822
0.406481183758501,0.984839988453355
0.406533266964568,0.984966489863283
0.40657529627582,0.985068571958981
0.406616350339708,0.985168285379809
0.406665671002621,0.985288077012544
0.406723891241959,0.985429484258757
0.406767877253038,0.985536318894758
0.406811863264117,0.985643153539639
0.406862336136818,0.985765743704839
0.406916150590214,0.985896450036822
0.406964815211126,0.986014648272235
0.407006177188721,0.986115109551783
0.407046030943579,0.986211907625644
0.407091226108482,0.986321679113004
0.407142765512962,0.986446859720599
0.40719301643556,0.986568910842835
0.407235320154608,0.986671659471782
0.407272637961432,0.98676229813604
0.407312560888912,0.986859264231486
0.407359756637764,0.98697389481366
0.407410292251568,0.987096637403677
0.407454727014816,0.987204562025096
0.4074914568562,0.987293772608349
0.407527094609001,0.987380330717563
0.407568796316347,0.987481617182366
0.407617261911724,0.987599332027468
0.407663872149979,0.987712540549353
0.407701868407968,0.987804827064772
0.407734994178236,0.987885283967952
0.407771269347765,0.98797339027047
0.407815287641116,0.988080303346859
0.407862584638008,0.98819517988919
0.407903149583235,0.988293705372279
0.407935877732658,0.988373196503212
0.407967839023369,0.988450825100431
0.408006236489236,0.988544086116493
0.408051571263421,0.988654196725343
0.408085828591272,0.988737402018795
0.408120085919122,0.988820607321095
0.408159387795397,0.988916065006443
0.408201284156872,0.989017824288662
0.408239172869443,0.989109849646941
0.408271383487932,0.989188083807585
0.408302424024665,0.989263476050337
0.408337620820265,0.98934896317279
0.408377749380351,0.989446428749973
0.408416870287019,0.98954144692702
0.408449809228588,0.989621450079491
0.408478873240828,0.989692041658785
0.408509967363931,0.989767564066709
0.408546719373612,0.989856828555142
0.408586063693568,0.989952389366233
0.408620657813374,0.990036412712329
0.408649259791148,0.990105882075864
0.408677016642204,0.990173298794356
0.408709494062947,0.990252181011523
0.408747230602134,0.990343836775616
0.408783516637646,0.990431969537609
0.40881310013331,0.990503822861938
0.40883889854803,0.990566482845458
0.40886715254244,0.990635107056695
0.408901431811921,0.990718365674825
0.408938254653545,0.990807802247775
0.408969834338968,0.990884504039135
0.408995319039474,0.990946402045562
0.409020212984225,0.991006865242847
0.40905011894746,0.991079501820845
0.409085419550118,0.991165241107204
0.409112090241867,0.991230019731811
0.409138760933615,0.991294798365298
0.40916936488193,0.991369130239998
0.409201994855859,0.991448383018464
0.409231502173411,0.991520051371693
0.40925658180054,0.991580965548261
0.40928074716085,0.991639659138618
0.409308151411083,0.991706219473138
0.409339402445407,0.991782123026695
0.409369871377457,0.991856127006167
0.409395521293742,0.991918426336689
0.409418148562369,0.991973384143439
0.409442356176938,0.992032180375186
0.409470973973632,0.992101688222248
0.409501616172481,0.992176113038281
0.409528558333422,0.992241551057629
0.409550828713029,0.992295642029299
0.409572437458523,0.992348126028773
0.409597723661918,0.992409541983074
0.409627111372248,0.992480919839789
0.409655373156828,0.992549563039955
0.409678411118716,0.992605518358727
0.409698496118076,0.992654301412904
0.40972049174491,0.992707725097171
0.409747182938531,0.992772553549558
0.409775861560341,0.992842209176269
0.409800457223467,0.992901947947001
0.409820301093553,0.992950145320749
0.409839680691052,0.992997215091827
0.409862963431015,0.993053764969466
0.40989045267645,0.993120531777027
0.409911223784837,0.993170981301513
0.409931994893223,0.993221430834852
0.409955825737754,0.993279311974549
0.40998123047793,0.993341015869985
0.410004204536478,0.993396816030952
0.410023734634507,0.993444251330594
0.41004255498599,0.993489962789505
0.410063896068881,0.993541796705772
0.410088228702693,0.993600896622898
0.410111950439462,0.993658512794703
0.410131922693721,0.993707022034822
0.410149544648992,0.99374982277357
0.410168397747814,0.993795613783137
0.410190682315976,0.993849739278535
0.410214539623845,0.993907684730407
0.41023551618809,0.993958633314177
0.410252858339063,0.994000754443726
0.41026968762318,0.994041629931815
0.410289379812819,0.994089458963375
0.41031226197049,0.994145035921971
0.410334264983918,0.994198477614888
0.410352202935437,0.994242045862404
0.410367844872674,0.994280037462689
0.410384975667305,0.994321645284117
0.41040576065764,0.994372128557663
0.41042808913698,0.994426360751561
0.410447238157902,0.994472870540256
0.410462690368755,0.994510401309124
0.410477783680537,0.994547060409924
0.410495916227861,0.994591101331998
0.410517321294031,0.99464309068688
0.41053349340415,0.994682370014589
0.410549665514268,0.994721649351173
0.410568222033273,0.994766720037289
0.410588006655274,0.99481477360673
0.410605898106822,0.99485822896638
0.410621105163071,0.994895164321342
0.410635758008123,0.994930753604906
0.410652374518637,0.994971112325938
0.410671323148414,0.995017135398752
0.410689797545885,0.995062006662078
0.410705350302871,0.995099781683324
0.410719070490576,0.995133105681912
0.410733748775512,0.995168756767563
0.410751100862432,0.995210902091903
0.410769680468231,0.995256028889163
0.410786016756842,0.995295707020458
0.410799520444198,0.995328505164542
0.410812622907226,0.995360328828189
0.410827954931508,0.995397567748147
0.41084577349002,0.995440846072217
0.410862909589996,0.995482466847338
0.41087687880945,0.995516395709213
0.410889057683572,0.99554597610899
0.410902394724718,0.995578369538406
0.41091857847947,0.995617677181131
0.410935967267411,0.995659911691726
0.410950880747336,0.99569613406064
0.410962913221127,0.995725358860728
0.410974664131133,0.995753899827229
0.410988781458655,0.995788188452696
0.411005449070703,0.995828671324722
0.41101804362248,0.99585926136228
0.411030638174257,0.99588985140869
0.411045087638774,0.995924946747141
0.411060491282964,0.995962359654995
0.411074421419076,0.995996193642665
0.411086263666069,0.996024956439397
0.411097675589084,0.996052674066023
0.411110615594367,0.996084103171449
0.411125369227881,0.996119937300745
0.411139752528168,0.996154871973942
0.41115186271803,0.996184285576065
0.411162548000109,0.996210238297107
0.411173979591034,0.996238003706644
0.41118749147418,0.996270821819028
0.41120195670659,0.996305955492199
0.411214675657829,0.996336847716617
0.4112251913553,0.996362388533642
0.41123539610266,0.996387174131157
0.411247336322313,0.996416174925604
0.411261210298636,0.996449872520022
0.411274551311846,0.996482275664743
0.411285428025779,0.996508693348504
0.411294912833986,0.996531730313331
0.411305300211063,0.996556959502634
0.411317902951453,0.996587569461092
0.411331441305946,0.996620451913537
0.411343052030412,0.996648652442334
0.41135242156631,0.996671409412227
0.411361573621315,0.99669363819512
0.411372568330765,0.996720342504154
0.411385546738915,0.996751864917655
0.411395352624729,0.996775681752482
0.411405158510543,0.996799498596185
0.411416410066498,0.996826826750188
0.411428406184217,0.996855963346823
0.411439254553089,0.996882312237935
0.411448475456422,0.99690470822979
0.411457360281956,0.996926287959738
0.411467435601322,0.996950759222723
0.411478924814519,0.996978664621658
0.411490126521539,0.997005871737603
0.411499556920599,0.997028776576572
0.411507876285173,0.997048982880091
0.411516776497824,0.997070599995636
0.411527297801541,0.997096154491318
0.411538563141312,0.997123516161082
0.411548468390775,0.997147574375083
0.411556656414471,0.997167461662198
0.41156460129706,0.997186758426545
0.41157389790637,0.9972093383341
0.411584701992576,0.997235579679435
0.411595092213866,0.997260815844743
0.411603562358753,0.997281388375256
0.411610947086779,0.997299324596899
0.41161903406372,0.997318966499427
0.411628847018476,0.997342800535686
0.411639390432908,0.997368408780202
0.411648433071617,0.997390371858803
0.411655729008288,0.997408092403319
0.411662854260002,0.997425398420344
0.411671414343806,0.99744618943132
0.411681520678145,0.997470736058409
0.411689157224355,0.997489283930604
0.411696793770564,0.997507831811653
0.411705555221186,0.997529111916749
0.41171489539015,0.997551797658547
0.411723341999602,0.997572313078126
0.411730522371818,0.997589752961595
0.411737441723552,0.997606558884805
0.411745287790568,0.997625615667106
0.411754233648988,0.997647343683146
0.411762955073685,0.997668526608565
0.411770298061276,0.997686361474585
0.411776776907247,0.997702097466637
0.411783708290973,0.997718932626395
0.411791901205532,0.997738831854684
0.411800672389527,0.997760135637669
0.411808384567737,0.997778867248739
0.411814760575564,0.997794353452751
0.411820947963312,0.997809381556429
0.411828187807965,0.997826965927026
0.411836600414641,0.997847398769019
0.411844689906702,0.997867046848197
0.411851284942167,0.997883065051874
0.411857035825005,0.997897032937171
0.411863334013718,0.997912330172626
0.411870975688928,0.997930890534438
0.411879184827192,0.997950829212993
0.411886225007544,0.997967928655432
0.411891906076863,0.997981726957584
0.411897455222322,0.997995204876453
0.411904121749203,0.998011396754732
0.411911991275806,0.998030510550382
0.411917937058125,0.998044951840155
0.411923882840443,0.9980593931388
0.411930705170115,0.998075963443788
0.411937978966297,0.998093630312108
0.411944556828314,0.998109606857123
0.411950147847705,0.998123186468665
0.411955535073762,0.998136271115116
0.411961644188105,0.998151109130199
0.411968610551445,0.998168029284133
0.411975402603024,0.998184526085357
0.411981120679745,0.998198414314954
0.411986165120976,0.998210666378026
0.411991561763549,0.998223773908485
0.411997941301744,0.998239268749207
0.412004771941141,0.998255859274305
0.41201077788453,0.998270446726745
0.41201574263918,0.998282505233051
0.412020560002485,0.998294205776725
0.412026196992796,0.998307897082497
0.412032748043837,0.998323808517541
0.412039048062851,0.998339110266383
0.412044183813745,0.998351584112186
0.41204866148001,0.998362459567569
0.412053565045043,0.998374369495604
0.412059515138351,0.9983888212882
0.412065908044742,0.998404348643643
0.412071390905679,0.998417665618073
0.412075814717847,0.998428410253078
0.412080135123204,0.998438903767948
0.412085325519066,0.998451510371131
0.412091453432274,0.998466394079436
0.412096083776402,0.998477640390128
0.41210071412053,0.998488886709676
0.412106026589063,0.998501789814774
0.412111689972808,0.998515545260913
0.412116811514329,0.998527984647235
0.412121165277611,0.998538559170885
0.41212536079068,0.998548749346056
0.412130118253871,0.998560304426818
0.412135542618372,0.998573479323769
0.412140830794024,0.998586323462118
0.412145283108207,0.998597137366439
0.412149211468264,0.998606678655253
0.412153414279427,0.998616886569129
0.412158382052483,0.998628952468721
0.412163700439325,0.998641869985557
0.412168376669241,0.998653227786555
0.412172242697778,0.998662617671138
0.412175994370914,0.998671729831857
0.412180384212728,0.998682392022759
0.412185485218621,0.998694781540946
0.412190390259186,0.998706695120645
0.412194389088691,0.998716407574744
0.412197876070526,0.998724876823573
0.412201694923868,0.998734152168549
0.412206328420273,0.998745406167731
0.41221130600146,0.998757495935233
0.412215574804147,0.998767864165364
0.412219019491321,0.998776230669742
0.412222384174509,0.998784402895518
0.412226426395242,0.998794220773575
0.412231198085473,0.99880581044338
0.412234803230126,0.998814566716171
0.412238408374778,0.998823322997838
0.412242545135741,0.998833370506102
0.412246955661269,0.998844082969439
0.412250944080864,0.998853770192383
0.412254334064456,0.998862003856497
0.412257600527594,0.998869937524918
0.412261304780764,0.998878934534877
0.41226552894631,0.998889194349529
0.412269647346125,0.998899197298304
0.412273114397599,0.998907618164474
0.412276172951161,0.998915046838904
0.41227944514658,0.998922994442944
0.412283313418977,0.998932389839525
0.412287455248757,0.998942449696286
0.412291096932861,0.998951294758797
0.412294107203594,0.99895860615091
0.412297028120817,0.998965700544592
0.412300446109048,0.998974002265857
0.412304418402953,0.998983650331608
0.412308238461296,0.998992928671235
0.412311352467382,0.999000492037412
0.412314067386941,0.999007086076188
0.412317040571932,0.999014307434322
0.412320648424908,0.999023070317332
0.412324524855257,0.99903248557384
0.412327849390915,0.999040560337564
0.412330531675804,0.999047075094391
0.412333151242628,0.999053437557247
0.412336298414401,0.999061081511234
0.412340014094785,0.999070106309913
0.412342821664962,0.999076925407882
0.41234562923514,0.999083744514707
0.412348850424791,0.99909156825356
0.412352284434738,0.999099908924031
0.412355389900168,0.999107451599106
0.412358029772754,0.999113863369223
0.412360573646896,0.999120041989985
0.412363458261175,0.999127048234326
0.412366747308589,0.999135036803606
0.412369953834984,0.99914282496447
0.412372653503533,0.999149381986008
0.412375035416242,0.999155167213144
0.412377583719097,0.999161356603365
0.412380595880562,0.999168672649848
0.412383820696361,0.999176505233166
0.412386656156925,0.999183392113638
0.412389000306479,0.999189085608988
0.412391275072064,0.999194610608552
0.412393936777249,0.999201075444938
0.412397029730924,0.999208587740512
0.412400003935531,0.999215811642971
0.412402428658933,0.999221700856922
0.412404542965152,0.999226836106512
0.412406858460637,0.99923246004697
0.412409667896663,0.999239283708909
0.412412686037874,0.99924661432479
0.412415274464441,0.999252901202701
0.412417363169829,0.999257974254365
0.412419403304999,0.999262929374784
0.412421854204256,0.99926888219942
0.412424747458837,0.999275909463543
0.412426933512485,0.999281219001907
0.412429119566132,0.999286528549139
0.412431627848987,0.99929262075675
0.412434302040975,0.999299115956636
0.412436720349275,0.99930498964213
0.412438775906168,0.999309982207243
0.412440756599217,0.999314792955411
0.412443002685531,0.999320248322235
0.412445563886191,0.999326469073618
0.412448060966033,0.999332534107628
0.412450163227896,0.999337640128364
0.412452017865644,0.99934214469288
0.412454001995136,0.999346963800455
0.412456347455854,0.999352660542448
0.412458858722548,0.999358760034476
0.412461066808997,0.999364123128313
0.412462892139079,0.999368556498011
0.412464663298676,0.999372858322937
0.412466735783415,0.999377892041511
0.412469144274499,0.999383741892048
0.412471460452578,0.999389367558294
0.412473348629194,0.999393953589953
0.412474994895731,0.999397952049489
0.412476797749268,0.999402330868483
0.412478985335845,0.999407644162221
0.412481335689872,0.999413352834853
0.412483351454487,0.999418248812834
0.412484977885125,0.999422199076498
0.412486566324272,0.999426057102883
0.412488474634322,0.99943069206918
0.412490727591046,0.999436164157008
0.412492429936682,0.999440298849623
0.412494132282319,0.999444433551095
0.412496085403326,0.999449177363536
0.412498167566111,0.999454234623597
0.412500050556539,0.999458808111579
0.412501651262625,0.999462695920276
0.412503193745608,0.999466442329584
0.412504942798855,0.999470690486314
0.412506937049849,0.999475534211887
0.412508881287383,0.999480256484454
0.41251051823846,0.999484232343199
0.412511962535471,0.999487740258806
0.412513507699243,0.999491493192159
0.412515334088148,0.999495929195636
0.41251728939549,0.999500678355472
0.412519008648382,0.999504854154398
0.412520430037686,0.999508306419619
0.412521809360209,0.999511656537921
0.412523423278882,0.999515576476311
0.412525298627963,0.999520131414194
0.412527101980196,0.999524511512268
0.412528572212537,0.999528082427262
0.412529854253066,0.999531196242852
0.412531258267263,0.99953460634788
0.412532961735249,0.999538743798631
0.412534791713305,0.999543188565143
0.41253636117484,0.999547000547596
0.412537627680844,0.999550076614642
0.412538864745402,0.999553081211011
0.412540350849748,0.999556690710357
0.412542105116398,0.999560951563505
0.412543430607558,0.999564170939676
0.412544756098718,0.999567390324717
0.412546276969779,0.999571084274414
0.412547898430908,0.999575022567308
0.412549364753973,0.999578584040061
0.412550611145726,0.99958161127854
0.412551812149757,0.999584528292637
0.412553174063277,0.99958783615179
0.412554727031383,0.999591608075117
0.412556241103645,0.999595285548304
0.412557515793102,0.999598381534233
0.412558640353836,0.999601112863926
0.412559843437942,0.99960403494304
0.41256126558974,0.999607489122264
0.41256278825566,0.99961118746854
0.412564127099165,0.9996144393168
0.412565233893891,0.99961712748444
0.412566307856015,0.999619735933446
0.412567564508922,0.999622788133102
0.412569024862084,0.999626335115382
0.412570429228105,0.9996297461428
0.412571574111139,0.999632526838804
0.412572572343873,0.999634951332749
0.412573665517061,0.999637606457006
0.41257499194604,0.999640828143131
0.412576417028805,0.999644289486786
0.412577639252884,0.99964725808766
0.412578625449338,0.999649653329708
0.412579588626145,0.999651992698568
0.41258074572998,0.999654803110751
0.412582111768107,0.999658121021812
0.412583143969894,0.999660628047222
0.412584176171681,0.99966313508149
0.41258536044015,0.999666011479853
0.412586622964732,0.99966907797596
0.412587764711743,0.999671851107801
0.412588735282498,0.99967420842328
0.412589670548523,0.999676480004268
0.412590731077732,0.999679055851398
0.412591940301794,0.999681992877996
0.412593119200496,0.999684856270696
0.41259411175631,0.999687267001245
0.412594987479725,0.999689393946779
0.412595924365849,0.999691669475576
0.412597031782163,0.999694359215012
0.41259821738226,0.999697238884828
0.412599259859806,0.999699770909764
0.412600121718809,0.999701864169569
0.41260095805723,0.999703895470401
0.41260193663419,0.999706272270149
0.412603073744255,0.999709034149072
0.412604167221049,0.999711690078575
0.412605058700657,0.999713855300088
0.412605836050858,0.999715743307369
0.412606687348492,0.999717810956409
0.412607720235155,0.999720319677405
0.412608829864891,0.99972301483847
0.412609781525092,0.999725326284942
0.412610549458399,0.999727191402375
0.412611299520642,0.999729013151659
0.412612200591483,0.999731201702577
0.412613264284565,0.999733785268154
0.412614068011391,0.999735737366129
0.412614871738217,0.999737689472969
0.412615793897355,0.999739929251649
0.412616777024913,0.999742317139172
0.412617666108548,0.999744476593992
0.412618421872756,0.999746312180331
0.412619150123162,0.999748080955034
0.412619975912606,0.999750086658576
0.412620917511944,0.999752373669526
0.412621835531379,0.999754603430179
0.412622608441187,0.999756480677367
0.412623290345782,0.999758136869433
0.412624019851635,0.999759908706265
0.412624882155265,0.999762003108031
0.412625805385383,0.999764245525099
0.412626617178648,0.999766217256566
0.412627288296057,0.999767847236969
0.412627939509817,0.999769428900988
0.412628701476712,0.999771279591153
0.412629586926238,0.999773430228756
0.412630438430492,0.999775498447492
0.412631132630065,0.999777184508842
0.412631737928386,0.999778654630902
0.412632400787607,0.999780264594586
0.412633205052972,0.999782218032724
0.412634069121842,0.999784316767554
0.412634810203308,0.999786116753571
0.412635408191244,0.999787569102146
0.412635992226051,0.999788987598575
0.412636693839147,0.99979069170002
0.412637522121278,0.999792703491807
0.412638147992183,0.999794223607541
0.412638773863088,0.999795743732133
0.412639491940404,0.999797487830243
0.412640257463039,0.999799347191838
0.412640949752645,0.999801028666895
0.412641538254734,0.99980245800156
0.412642105353992,0.99980383536712
0.412642748404952,0.999805397229483
0.412643481604442,0.999807178072101
0.412644196413639,0.999808914269093
0.412644798245571,0.999810375996758
0.412645329245628,0.999811665666981
0.412645897327565,0.999813045432158
0.41264656880241,0.99981467634276
0.412647287681514,0.999816422425431
0.412647919780041,0.999817957708439
0.412648442366065,0.999819226930991
0.412648949479169,0.999820458598653
0.412649542836268,0.99982189976386
0.412650232319619,0.999823574432443
0.412650895341698,0.999825184859516
0.412651435885262,0.999826497716138
0.41265190722992,0.999827642487195
0.412652423413112,0.999828896199369
0.412653049698696,0.999830417354427
0.41265372251093,0.999832051558912
0.41265429954402,0.999833453098856
0.412654765181362,0.999834583990013
0.412655219983704,0.999835688602437
0.412655766344017,0.999837015620872
0.412656411308001,0.999838582163582
0.412656898646145,0.999839765806422
0.412657385984288,0.999840949458128
0.412657945136333,0.999842307553363
0.412658541258612,0.999843755469866
0.412659080350267,0.999845064852772
0.41265953859792,0.999846177821208
0.412659980164203,0.999847250288178
0.41266048087911,0.999848466440099
0.412661051818641,0.999849853180444
0.412661608456613,0.999851205206036
0.412662077103427,0.999852343449354
0.412662490568288,0.999853347646249
0.412662932898393,0.999854421981277
0.412663455756972,0.999855691927849
0.412664015554577,0.9998570516282
0.41266450777959,0.999858247181889
0.412664914706629,0.999859235488116
0.41266530956796,0.999860194515009
0.412665771584747,0.999861316676585
0.41266630847315,0.999862620717584
0.412666824781965,0.999863874802723
0.412667245709079,0.99986489713103
0.412667612728177,0.999865788512752
0.412668014646169,0.999866764693882
0.412668502307184,0.999867949153065
0.412669026230191,0.999869221730546
0.412669475583003,0.999870313156511
0.412669838172513,0.999871193761726
0.412670192299597,0.999872053850793
0.412670617712695,0.999873087108689
0.412671119922069,0.999874306924337
0.41267149942793,0.999875228660638
0.412671878933791,0.999876150405793
0.412672314328383,0.999877207914896
0.412672778478913,0.999878335294099
0.412673198236031,0.999879354833365
0.412673555081207,0.999880221512193
0.412673898955964,0.999881056702821
0.412674288870552,0.999882003739325
0.412674733425911,0.999883083513675
0.412675166829912,0.99988413622454
0.412675531752459,0.999885022538984
0.41267585373944,0.999885804551459
0.412676198204556,0.999886641188824
0.412676605341378,0.999887630066627
0.412677041209703,0.999888688763489
0.412677424471285,0.999889619663207
0.412677741349949,0.999890389257045
0.412678048851803,0.999891136102414
0.412678408633433,0.999892009951915
0.412678826677537,0.999893025340013
0.412679228676928,0.999894001786648
0.412679556436916,0.999894797827608
0.412679842253733,0.999895491982625
0.41268015525225,0.999896252193246
0.41268053498587,0.999897174514867
0.412680942913376,0.999898165358678
0.41268129278354,0.999899015157883
0.412681575135579,0.999899700879767
0.412681850924698,0.999900370699055
0.412682182214482,0.999901175347191
0.412682573260931,0.999902125166718
0.412682868757411,0.99990284285828
0.412683164253891,0.999903560558707
0.412683503284688,0.999904384016284
0.412683864729839,0.999905261941328
0.412684191606688,0.999906055889996
0.412684469474638,0.999906730746354
0.412684737224872,0.999907381043249
0.412685040828974,0.999908118446028
0.412685387001968,0.999908959266081
0.412685724509149,0.999909779059653
0.41268600867889,0.999910469239066
0.412686259394182,0.999911078144522
0.412686527602834,0.999911729567691
0.412686844622157,0.999912499565174
0.412687184040554,0.999913324001307
0.412687482504929,0.999914048942851
0.412687729258423,0.999914648214383
0.412687968687786,0.999915229723051
0.412688248820181,0.999915910117888
0.412688574342545,0.99991670078616
0.412688887398286,0.999917461203589
0.412689142637982,0.999918081104929
0.412689365192388,0.999918621606114
0.412689608894918,0.999919213508377
0.412689904569191,0.999919931663904
0.412690222230537,0.999920703266316
0.412690494699362,0.999921365070695
0.412690714571555,0.999921899039478
0.412690929305584,0.999922420566155
0.412691187248,0.999923047065803
0.412691491747569,0.999923786677431
0.412691721868436,0.999924345582603
0.412691951989303,0.999924904496623
0.412692215984759,0.999925545705923
0.412692497405962,0.999926229266173
0.41269275191947,0.999926847456361
0.412692968301074,0.999927372972716
0.412693176819372,0.999927879405178
0.412693413241428,0.999928453634019
0.41269368278397,0.999929108331535
0.412693945568125,0.999929746635339
0.412694166842089,0.999930284051443
0.412694362088742,0.999930758232896
0.412694570960235,0.999931265536054
0.412694817820372,0.999931865128628
0.412695082091513,0.999932507044641
0.412695314476108,0.999933071489403
0.412695506624124,0.999933538133413
0.412695693088725,0.999933990999566
0.412695911241938,0.999934520857361
0.412696164707296,0.99993513651123
0.41269640844791,0.999935728573762
0.412696607189135,0.999936211249772
0.412696780505585,0.999936632160251
0.412696970297213,0.999937093121971
0.412697200542674,0.999937652361882
0.412697447875835,0.999938253148898
0.412697660014938,0.999938768422402
0.412697831226088,0.999939184201704
0.412697998459273,0.999939590356812
0.412698199337212,0.999940078256412
0.412698436439474,0.999940654171283
0.412698615615151,0.999941089339094
0.412698794790828,0.999941524515769
0.41269900035727,0.999942023810772
0.412699219512085,0.999942556136404
0.412699417712871,0.999943037552459
0.412699586202412,0.999943446746988
0.412699748556082,0.999943841053278
0.412699932641552,0.99994428816531
0.41270014253275,0.999944797979692
0.412700347174804,0.999945295066102
0.412700519485356,0.999945713558289
0.412700671513455,0.999946082769087
0.412700834142558,0.999946477757212
0.412701026360188,0.999946944632275
0.412701232156991,0.999947444523916
0.412701413127894,0.99994788409348
0.412701562751652,0.999948247453167
0.412701707934833,0.999948600053643
0.412701877791179,0.999949012606425
0.412702075161601,0.999949492015078
0.4127022649755,0.999949953098679
0.412702419743106,0.999950328970158
0.412702554696517,0.999950656703211
0.412702702467635,0.999951015604134
0.412702881744017,0.999951451048671
0.412703074351149,0.999951918915319
0.4127032395624,0.999952320209009
0.412703372886552,0.999952643967111
0.412703503093769,0.999952960192315
0.412703659492913,0.999953340060358
0.412703844114567,0.999953788508594
0.412703983653002,0.999954127404215
0.412704123191437,0.999954466308678
0.412704283260077,0.999954855097143
0.412704453888624,0.999955269560563
0.412704608208501,0.99995564439718
0.412704739417726,0.999955963044114
0.412704865861048,0.999956270130211
0.412705009215651,0.999956618313796
0.412705172638696,0.999957015264809
0.412705331966799,0.999957402291147
0.412705466139954,0.999957728153991
0.412705584539063,0.999958015685656
0.412705711193227,0.999958323296689
0.412705860867784,0.999958686841757
0.412706021094247,0.999959076050637
0.412706161998283,0.999959418304421
0.412706278516626,0.999959701256664
0.412706391588726,0.999959975864729
0.412706523863973,0.99996029713932
0.412706677540881,0.999960670423747
0.412706825322994,0.999961029419097
0.41270694583297,0.999961322084532
0.412707050932987,0.999961577308744
0.412707166018085,0.999961856820814
0.412707305619587,0.999962195901723
0.412707455576793,0.999962560178812
0.412707584205532,0.999962872619607
0.412707688028073,0.999963124723311
0.412707789437971,0.999963371004683
0.412707911238529,0.999963666838566
0.412708054992236,0.999964016025416
0.412708163639451,0.99996427989141
0.412708272286665,0.999964543766261
0.412708396926949,0.999964846505174
0.412708529801192,0.999965169269723
0.412708649976081,0.999965461173918
0.412708752145177,0.999965709287223
0.412708850595828,0.999965948383791
0.412708962216779,0.99996621949164
0.41270908947521,0.99996652860486
0.412709213550635,0.999966830008377
0.412709318032628,0.999967083756368
0.412709410223371,0.999967307632277
0.41270950883905,0.999967547142516
0.412709625384479,0.999967830222473
0.412709750155304,0.999968133315545
0.412709859882377,0.999968399845743
0.412709950614811,0.999968620168318
0.412710038656916,0.999968833982702
0.412710141650502,0.999969084137038
0.41271026131303,0.999969374806216
0.412710376393811,0.999969654375514
0.412710470239386,0.999969882277615
0.412710552079903,0.999970081008385
0.412710641688629,0.999970298642601
0.412710750387544,0.999970562666292
0.412710867157054,0.999970846336008
0.412710967325187,0.999971089650789
0.412711048175186,0.999971285958045
0.412711127139647,0.999971477723196
0.412711221976121,0.999971708065827
0.412711333909675,0.999971979966833
0.41271141851899,0.999972185448819
0.412711503128306,0.999972390939647
0.412711600180312,0.999972626671254
0.412711703634764,0.999972877980022
0.412711797207873,0.999973105272913
0.412711876772301,0.999973298483312
0.41271195344433,0.999973484683274
0.412712040363619,0.999973695794925
0.412712139447398,0.999973936476619
0.412712236052783,0.999974171159944
0.412712317413804,0.999974368750995
0.412712389211496,0.999974543095637
0.412712466008131,0.999974729611077
0.412712556755985,0.999974950033043
0.412712653902231,0.9999751860306
0.412712739341497,0.999975393569746
0.412712809999988,0.999975565136133
0.412712878565219,0.999975731644465
0.412712958766217,0.999975926439422
0.412713051937744,0.999976152766385
0.412713141541932,0.999976370457246
0.412713214620016,0.999976547918618
0.412713278355552,0.999976702675453
0.412713348137643,0.999976872154099
0.412713432776537,0.999977077740029
0.412713523693705,0.999977298618696
0.412713601689797,0.999977488081265
0.412713664651618,0.999977640941189
0.412713726146975,0.999977790276826
0.412713799996579,0.999977969645867
0.412713887150662,0.99997818136168
0.412713953035531,0.999978341365123
0.412714018920399,0.999978501377405
0.412714094491282,0.999978684934959
0.412714175046248,0.999978880624695
0.412714247909462,0.999979057616709
0.412714309867668,0.999979208064561
0.412714369573773,0.99997935305714
0.412714437256328,0.999979517445984
0.412714514408229,0.999979704858812
0.412714589630988,0.999979887607301
0.412714652986734,0.999980041466567
0.412714708897347,0.999980177224167
0.412714768699091,0.999980322461863
0.412714839360321,0.999980494096779
0.41271491500225,0.999980677863932
0.412714981532044,0.999980839475125
0.412715036555947,0.999980973067745
0.412715089949648,0.999981102726977
0.412715152399747,0.999981254407972
0.412715224946022,0.999981430639637
0.412715294716871,0.999981600158603
0.412715351624373,0.999981738344371
0.412715401258401,0.999981858851021
0.41271545559747,0.999981990821151
0.412715521500358,0.999982150900455
0.412715592291712,0.999982322896855
0.412715653027046,0.999982470435931
0.412715702058835,0.999982589462182
0.412715749947104,0.999982705748483
0.412715807449928,0.99998284541393
0.412715875309286,0.999983010266065
0.412715926617314,0.999983134864824
0.412715977925342,0.999983259472408
0.412716036767927,0.999983402399724
0.412716099486468,0.999983554767736
0.412716156220895,0.999983692585587
0.412716204471852,0.999983809740885
0.412716250970833,0.99998392265559
0.412716303675065,0.9999840506646
0.412716363744555,0.999984196587097
0.412716422311434,0.999984338881166
0.412716471647126,0.999984458688096
0.412716515191654,0.999984564410599
0.412716561763706,0.999984677515599
0.41271661678271,0.999984811158166
0.412716675673416,0.99998495423934
0.412716727476041,0.999985080080655
0.412716770328938,0.999985184112027
0.412716811913917,0.999985285089876
0.412716860543641,0.999985403203495
0.412716917024883,0.999985540415864
0.412716971346206,0.999985672410407
0.412717015662058,0.999985780013228
0.412717054320035,0.999985873860952
0.412717096638061,0.999985976633987
0.412717147951335,0.99998610127756
0.41271720306466,0.99998623519458
0.412717250355097,0.999986350078187
0.412717288541827,0.999986442763717
0.412717325839904,0.99998653332824
0.412717370618032,0.999986642087532
0.41271742345144,0.999986770444135
0.412717463405761,0.99998686746665
0.412717503360083,0.999986964497985
0.41271754917816,0.99998707579095
0.412717598012291,0.999987194436028
0.412717642189633,0.999987301754802
0.412717679764927,0.999987392980741
0.412717715976361,0.999987480908727
0.412717757016213,0.999987580586909
0.412717803787181,0.999987694209512
0.412717849389253,0.999987805014188
0.412717887807903,0.99998789830548
0.412717921719372,0.999987980630926
0.412717957986313,0.999988068706538
0.41271800082625,0.999988172768189
0.412718046678585,0.999988284181304
0.412718087015287,0.999988382173779
0.41271812038767,0.99998846317863
0.412718152773317,0.999988541812854
0.412718190640799,0.99998863378679
0.412718234617605,0.999988740627968
0.412718276912755,0.999988843412879
0.412718311422208,0.999988927197636
0.412718341529051,0.999989000276125
0.412718374484207,0.999989080308323
0.412718414439102,0.999989177364294
0.41271845734987,0.999989281643303
0.412718494172844,0.99998937110315
0.412718523911701,0.999989443270284
0.412718552959168,0.999989513795472
0.412718587827733,0.999989598486098
0.412718628963182,0.999989698430304
0.412718660076611,0.999989773979782
0.412718691190041,0.999989849538073
0.412718726865462,0.999989936196221
0.412718764887652,0.999990028580868
0.412718799287243,0.999990112151101
0.412718828549821,0.999990183186895
0.412718856750399,0.999990251657868
0.412718888707012,0.999990329274382
0.412718925121783,0.999990417743495
0.412718960627877,0.999990504026656
0.412718990546414,0.999990576672649
0.412719016957825,0.999990640781754
0.412719045200342,0.999990709367385
0.412719078555517,0.999990790392129
0.412719114254191,0.999990877143638
0.412719145663433,0.999990953452777
0.412719171654898,0.999991016530704
0.412719196877548,0.999991077767223
0.41271922636343,0.999991149383654
0.412719260601088,0.999991232570036
0.412719293531895,0.999991312610418
0.4127193204073,0.99999137785344
0.412719343856833,0.999991434762495
0.412719369520463,0.999991497084796
0.412719400628082,0.999991572652206
0.412719434035215,0.999991653848377
0.41271946270881,0.999991723514713
0.412719485871807,0.999991779710312
0.412719508495509,0.999991834633267
0.412719535645996,0.999991900577971
0.412719567670749,0.999991978393783
0.412719591901891,0.999992037227371
0.412719616133032,0.99999209606975
0.412719643910195,0.999992163544343
0.412719673510804,0.99999223547431
0.412719700295448,0.999992300549055
0.412719723086526,0.999992355866761
0.412719745051419,0.99999240919233
0.412719769935542,0.99999246963095
0.412719798284875,0.99999253851043
0.412719825928122,0.999992605695937
0.41271984922782,0.999992662265948
0.412719869800146,0.99999271219297
0.412719891795172,0.999992765604497
0.412719917764322,0.999992828689813
0.412719945555078,0.999992896234213
0.412719970011967,0.999992955657192
0.412719990256593,0.999993004777149
0.412720009902586,0.99999305246893
0.412720032862388,0.999993108234605
0.412720059515731,0.999993172999918
0.412720085153102,0.999993235325594
0.412720106083421,0.999993286129109
0.412720124349879,0.999993330449433
0.412720144337012,0.99999337898448
0.412720168556307,0.999993437821299
0.412720194562534,0.999993501041789
0.412720216889006,0.999993555291947
0.412720234931007,0.999993599049677
0.412720252553336,0.999993641825164
0.412720273695003,0.999993693175451
0.412720298625224,0.999993753759794
0.41272031749628,0.999993799574662
0.412720336367337,0.999993845398301
0.412720357994886,0.999993897936511
0.41272038103902,0.999993953941828
0.412720401894004,0.999994004614352
0.412720419644749,0.999994047690038
0.412720436753262,0.999994089220312
0.412720456130705,0.99999413628413
0.412720478200704,0.999994189912126
0.412720499721269,0.999994242226525
0.412720517866127,0.999994286276361
0.412720533891015,0.99999432515851
0.412720551021417,0.999994366754692
0.412720571240257,0.999994415873463
0.412720592873549,0.999994468462299
0.412720611916122,0.999994514734721
0.412720627685186,0.999994552984454
0.412720642988818,0.999994590129409
0.412720660867609,0.99999463355416
0.412720681615887,0.999994683977017
0.41272070157413,0.999994732508842
0.412720717874544,0.999994772067212
0.412720732104475,0.999994806583601
0.41272074767154,0.999994844383052
0.41272076652746,0.99999489019313
0.412720786770692,0.999994939416121
0.412720804154344,0.999994981660884
0.412720818208476,0.999995015732965
0.412720831936467,0.999995049049802
0.412720848399554,0.999995089036607
0.412720867806191,0.999995136205043
0.412720882503112,0.999995171881668
0.412720897200032,0.999995207567041
0.412720914038562,0.999995248473512
0.412720931977693,0.999995292079538
0.412720948216375,0.999995331539779
0.412720962042682,0.999995365083793
0.412720975369011,0.99999539742781
0.412720990457701,0.999995434074963
0.412721007638015,0.999995475826686
0.412721024391779,0.999995516563161
0.412721038523215,0.999995550865166
0.412721051006879,0.999995581146383
0.412721064348696,0.999995613540733
0.412721080089228,0.999995651782431
0.412721096928516,0.999995692727286
0.412721111756096,0.999995728762117
0.412721124040318,0.999995758547957
0.412721135961872,0.999995787478447
0.412721149883133,0.99999582129102
0.412721166032892,0.999995860544772
0.412721181569872,0.999995898337845
0.412721194266092,0.999995929142421
0.412721205352844,0.999995956024678
0.41272121747711,0.999995985462152
0.412721232155749,0.999996021126294
0.412721247911983,0.999996059450921
0.412721261448077,0.999996092350515
0.412721272397426,0.999996118881872
0.412721283092272,0.999996144831743
0.412721295911233,0.999996175967574
0.412721311016029,0.999996212687488
0.412721322463518,0.99999624047185
0.412721333911008,0.999996268264919
0.412721347020548,0.999996300114288
0.412721360983635,0.999996334063042
0.412721373626761,0.999996364790166
0.412721384397241,0.999996390912277
0.412721394779273,0.999996416105152
0.412721406528911,0.999996444642307
0.412721419901262,0.999996477145063
0.412721432942387,0.999996508863922
0.412721443948551,0.999996535575297
0.412721453675274,0.999996559160522
0.412721464067502,0.999996584390829
0.412721476321106,0.999996614163348
0.412721489426665,0.999996646039407
0.412721500971368,0.999996674100542
0.412721510542036,0.999996697295896
0.412721519830719,0.999996719831646
0.412721530671047,0.999996746161148
0.41272154323994,0.999996776717499
0.412721555333145,0.999996806145874
0.412721565222223,0.999996830132591
0.412721573861815,0.999996851071299
0.412721583306129,0.99999687399963
0.412721594732509,0.99999690176457
0.412721606994309,0.999996931601547
0.412721617533483,0.99999695722196
0.412721626064922,0.999996977880981
0.412721634398471,0.999996998095721
0.412721644380421,0.99999702234093
0.412721656135792,0.999997050925566
0.412721665052482,0.999997072563105
0.412721673969172,0.999997094209308
0.41272168417507,0.999997119006203
0.412721695042524,0.999997145436026
0.412721704886193,0.999997169363614
0.412721713277001,0.999997189706125
0.412721721365986,0.999997209329644
0.412721730515421,0.999997231551344
0.412721740922907,0.999997256852863
0.4127217510734,0.999997281550576
0.412721759645838,0.999997302350993
0.412721767225445,0.999997320721421
0.412721775320679,0.999997340372734
0.412721784859151,0.999997363550633
0.412721795057724,0.999997388365875
0.412721804046249,0.999997410218319
0.412721811503681,0.999997428281319
0.412721818741854,0.999997445836798
0.412721827182942,0.999997466338949
0.412721836963869,0.999997490123696
0.412721846376006,0.9999975130398
0.412721854079206,0.999997531717656
0.412721860812792,0.999997548027214
0.412721868169922,0.99999756588614
0.412721877063871,0.999997587500211
0.412721886604983,0.999997610728784
0.41272189481068,0.999997630681376
0.412721901459211,0.99999764676757
0.412721907953793,0.999997662515845
0.412721915726619,0.999997681395466
0.412721924873901,0.999997703645387
0.412721931819874,0.999997720496467
0.412721938765847,0.999997737356156
0.412721946710639,0.999997756661181
0.412721955167682,0.99999777723632
0.412721962831584,0.999997795869467
0.412721969369421,0.999997811711706
0.412721975672784,0.999997826998338
0.41272198279741,0.999997844302117
0.412721990896075,0.999997863995796
0.412721998795754,0.99999788322629
0.412722005473285,0.99999789942451
0.412722011381071,0.999997913734606
0.412722017687609,0.999997929041498
0.412722025111576,0.999997947083591
0.412722033046366,0.999997966400162
0.412722040044647,0.999997983418441
0.412722045856872,0.999997997485958
0.41272205149846,0.999998011163695
0.412722058071162,0.999998027127846
0.412722065680849,0.99999804563888
0.412722073005137,0.999998063483403
0.412722079006464,0.999998078028064
0.412722084256189,0.999998090733866
0.412722089988099,0.999998104645424
0.412722096909868,0.999998121469377
0.41272210433221,0.999998139551389
0.41272211072103,0.999998155090853
0.412722115903652,0.999998167617186
0.41272212096637,0.999998179887799
0.412722127018735,0.999998194588708
0.412722134134968,0.999998211905404
0.412722139546676,0.999998225030132
0.412722144958384,0.99999823816339
0.412722151142485,0.999998253191967
0.412722157722093,0.999998269206859
0.412722163688316,0.999998283716402
0.412722168783435,0.999998296054916
0.412722173696761,0.999998307965509
0.412722179244893,0.99999832144025
0.412722185545625,0.999998336766918
0.412722191692293,0.999998351739153
0.412722196894168,0.999998364353519
0.412722201500323,0.999998375502498
0.412722206414342,0.999998387427229
0.412722212191966,0.999998401470597
0.412722218363871,0.999998416505009
0.412722223812096,0.999998429758189
0.412722228343088,0.999998440714384
0.412722232741588,0.999998451372999
0.412722237859639,0.999998463804048
0.412722243778656,0.999998478208559
0.412722249477002,0.999998492103243
0.412722254152916,0.999998503429151
0.412722258247169,0.999998513328893
0.412722262713742,0.999998524167187
0.412722268099957,0.999998537261506
0.412722273872382,0.999998551335619
0.412722278846187,0.999998563437918
0.412722282887218,0.999998573192262
0.412722286835091,0.99999858275524
0.412722291547999,0.999998594202839
0.412722297082662,0.999998607677986
0.412722301299434,0.999998617900554
0.412722305516207,0.999998628131562
0.412722310329329,0.999998639830228
0.412722315447436,0.999998652295049
0.41272232009196,0.999998663594149
0.412722324063502,0.999998673204153
0.412722327894091,0.99999868248511
0.412722332214456,0.999998692977812
0.412722337115307,0.999998704904238
0.412722341897252,0.999998716561191
0.412722345950167,0.999998726385267
0.412722349542585,0.999998735072449
0.412722353371978,0.99999874436284
0.412722357867501,0.999998755292154
0.412722362666896,0.999998766992454
0.412722366908399,0.999998777314392
0.412722370441754,0.999998785848216
0.412722373872068,0.999998794155426
0.412722377857177,0.999998803834742
0.412722382459758,0.99999881504163
0.412722386892306,0.999998825861043
0.412722390536294,0.999998834681162
0.412722393730677,0.99999884239574
0.412722397211698,0.999998850840324
0.412722401402055,0.999998861030061
0.412722405889836,0.999998871983312
0.412722409761995,0.999998881409506
0.41272241291414,0.999998889005839
0.412722415993769,0.999998896460158
0.412722419663508,0.999998905374077
0.412722423966651,0.99999891585783
0.412722428066834,0.999998925880903
0.412722431353294,0.999998933822177
0.412722434207265,0.999998940705135
0.412722437373306,0.999998948384857
0.412722441259628,0.999998957837123
0.412722445436079,0.999998968042484
0.412722448265995,0.99999897485967
0.412722451095912,0.999998981713442
0.412722454677197,0.999998990417286
0.412722458849164,0.99999900060309
0.412722461674972,0.99999900742566
0.412722464500781,0.999999014272607
0.412722468001975,0.999999022783568
0.412722471967169,0.999999032466454
0.4127224747008,0.999999039063895
0.412722477434431,0.999999045686519
0.412722480808722,0.999999053888834
0.41272248463597,0.999999063234821
0.412722487296803,0.999999069657436
0.412722489957636,0.999999076103626
0.412722493222691,0.999999084040742
0.4127224969087,0.999999093042516
0.412722499491929,0.99999909927747
0.412722502075158,0.999999105535299
0.41272250523242,0.999999113210578
0.41272250878876,0.999999121896414
0.412722511296252,0.999999127948253
0.412722513803744,0.999999134022279
0.412722516858032,0.999999141447456
0.41272252029087,0.999999149832536
0.412722522723489,0.999999155703158
0.412722525156108,0.999999161595442
0.412722528111095,0.999999168779432
0.412722531426678,0.999999176879061
0.412722533785897,0.999999182571941
0.412722536145116,0.999999188286046
0.412722539004422,0.999999195237643
0.412722542207984,0.99999920306465
0.412722544495386,0.99999920858354
0.412722546782788,0.999999214123295
0.412722549549713,0.999999220850511
0.412722552646024,0.999999228416559
0.412722555416654,0.99999923519091
0.412722557633999,0.999999240517644
0.412722559689497,0.999999245475207
0.412722562086235,0.999999251292879
0.412722564974168,0.999999258330235
0.412722567871393,0.999999265436118
0.412722570228208,0.99999927114331
0.412722572189339,0.999999275846619
0.412722574261504,0.999999280863387
0.412722576812852,0.999999287067384
0.412722579689959,0.999999294106004
0.412722581692385,0.999999298928691
0.412722583694811,0.999999303775521
0.412722586152737,0.999999309752116
0.412722588931558,0.999999316550216
0.412722590880827,0.999999321245817
0.412722592830095,0.999999325963945
0.412722595208712,0.999999331748036
0.412722597884972,0.999999338295901
0.412722599777217,0.999999342853783
0.412722601669463,0.999999347433533
0.412722603969512,0.999999353026764
0.41272260655172,0.999999359345207
0.412722608388525,0.999999363769267
0.412722610225329,0.999999368214515
0.412722612450377,0.999999373625586
0.41272261494288,0.999999379725356
0.412722616724882,0.999999384016946
0.412722618506885,0.999999388329208
0.412722620659544,0.999999393564453
0.412722623066752,0.999999399456389
0.412722625222638,0.999999404736993
0.412722626950978,0.99999940887689
0.412722628553736,0.999999412735029
0.412722630419503,0.999999417263047
0.412722632664409,0.99999942273844
0.412722634916967,0.999999428277509
0.412722636752905,0.99999943272005
0.412722638282901,0.999999436376917
0.412722639897684,0.999999440282803
0.41272264188185,0.99999944510917
0.412722644117333,0.999999450588751
0.412722645679191,0.999999454342006
0.412722647241048,0.999999458118868
0.412722649152626,0.999999462768461
0.412722651310027,0.999999468056471
0.41272265283089,0.999999471712249
0.412722654351753,0.999999475389967
0.412722656201272,0.999999479888946
0.412722658278134,0.999999484980068
0.412722659755063,0.999999488530034
0.412722661231991,0.999999492101191
0.412722663020244,0.999999496451334
0.412722665023258,0.999999501362002
0.412722666457307,0.999999504808735
0.412722667891356,0.99999950827592
0.4127226696211,0.999999512483957
0.412722671553824,0.999999517223014
0.412722673286413,0.999999521474797
0.412722674678053,0.999999524797864
0.412722675969097,0.999999527899129
0.412722677469299,0.999999531539239
0.412722679271457,0.999999535939102
0.412722681080048,0.999999540398721
0.41272268255728,0.999999543970511
0.412722683790447,0.999999546907236
0.41272268509039,0.999999550048458
0.412722686684047,0.999999553926305
0.41272268847767,0.999999558331971
0.412722689736198,0.999999561349185
0.412722690994726,0.999999564389422
0.412722692530138,0.99999956812536
0.412722694259716,0.999999572373424
0.412722695485578,0.999999575313453
0.41272269671144,0.99999957827479
0.412722698196727,0.99999958188909
0.41272269986095,0.999999585977007
0.412722701051837,0.999999588833102
0.412722702242725,0.99999959170967
0.412722703678644,0.999999595204029
0.412722705283008,0.99999959914537
0.412722706721981,0.999999602683806
0.41272270787863,0.999999605436555
0.412722708951562,0.999999608008103
0.412722710196963,0.999999611029304
0.412722711692029,0.999999614683137
0.412722713193168,0.999999618395354
0.412722714421001,0.999999621361879
0.412722715446758,0.999999623795257
0.412722716526733,0.999999626402171
0.412722717848681,0.999999629620005
0.41272271933608,0.999999633281311
0.412722720383297,0.999999635785929
0.412722721430514,0.999999638313036
0.412722722704476,0.999999641413945
0.412722724137029,0.999999644939837
0.412722725157354,0.999999647381337
0.41272272617768,0.999999649843579
0.41272272740969,0.99999965284268
0.412722728787415,0.999999656233834
0.412722730022473,0.999999659277425
0.412722731014143,0.999999661629027
0.412722731933581,0.999999663827574
0.412722733001145,0.999999666416795
0.412722734283577,0.999999669554123
0.412722735571934,0.99999967274963
0.412722736625747,0.999999675293737
0.41272273750574,0.999999677372955
0.41272273843153,0.999999679605281
0.412722739564423,0.999999682363844
0.412722740839814,0.999999685509909
0.412722741739198,0.999999687655887
0.412722742638583,0.999999689824007
0.412722743730607,0.999999692483014
0.412722744957127,0.999999695507966
0.41272274583376,0.999999697600959
0.412722746710393,0.999999699714282
0.412722747766086,0.999999702285106
0.412722748944884,0.999999705192367
0.412722750003274,0.999999707805699
0.41272275085579,0.999999709820855
0.412722751646824,0.999999711707934
0.412722752562774,0.999999713928906
0.412722753660218,0.999999716616695
0.412722754762801,0.99999971935933
0.412722755667491,0.999999721541858
0.412722756424955,0.999999723324688
0.41272275722064,0.99999972524109
0.412722758191121,0.999999727605143
0.412722759281774,0.999999730301574
0.41272276005538,0.999999732142936
0.412722760828985,0.999999734005715
0.412722761764459,0.999999736284463
0.412722762812572,0.999999738875047
0.412722763752776,0.999999741203263
0.412722764507025,0.999999742978172
0.412722765205092,0.999999744638641
0.41272276601464,0.999999746601002
0.412722766987764,0.999999748986694
0.412722767967559,0.999999751432278
0.412722768770409,0.999999753368136
0.412722769440442,0.999999754937442
0.412722770143123,0.999999756627568
0.412722771001388,0.999999758718823
0.412722771968837,0.999999761115801
0.41272277265514,0.999999762745643
0.412722773341443,0.999999764396492
0.412722774169948,0.999999766415456
0.412722775096967,0.999999768711524
0.412722775929088,0.999999770776219
0.412722776598148,0.999999772345241
0.412722777217991,0.99999977381608
0.41272277793556,0.99999977555507
0.412722778796344,0.999999777667795
0.412722779662739,0.999999779836704
0.412722780374238,0.999999781550946
0.412722780969403,0.999999782939418
0.412722781593043,0.999999784437671
0.412722782352787,0.999999786289629
0.412722783207795,0.999999788412825
0.412722783817084,0.999999789856246
0.412722784426373,0.999999791320151
0.412722785159496,0.999999793107417
0.412722785978262,0.999999795139673
0.412722786714591,0.9999997969703
0.412722787308911,0.999999798359618
0.412722787860061,0.999999799664121
0.412722788496036,0.999999801204927
0.412722789256526,0.999999803073787
0.412722790021973,0.99999980499558
0.412722790652908,0.999999806514812
0.412722791182358,0.999999807745121
0.412722791736205,0.999999809073963
0.412722792408297,0.999999810712984
0.412722793163073,0.999999812591672
0.412722793839559,0.99999981428034
0.412722794381066,0.999999815537782
0.412722794881497,0.999999816717743
0.412722795461668,0.999999818122824
0.412722796159875,0.999999819840487
0.412722796864301,0.999999821616909
0.412722797442336,0.999999823007866
0.412722797924525,0.999999824121003
0.412722798428561,0.999999825328329
0.412722799042801,0.999999826826584
0.412722799736009,0.999999828556139
0.412722800231458,0.999999829724102
0.412722800726907,0.999999830911724
0.412722801320424,0.999999832359907
0.41272280198133,0.999999834007603
0.412722802577043,0.999999835494548
0.412722803060576,0.99999983661732
0.412722803509817,0.999999837675107
0.412722804025768,0.999999838924416
0.412722804639683,0.999999840436878
0.412722805257464,0.999999841997051
0.412722805769617,0.999999843228695
0.412722806201639,0.999999844224679
0.412722806652408,0.99999984530335
0.412722807195897,0.999999846629937
0.412722807804097,0.999999848150855
0.412722808351297,0.99999984952273
0.412722808792656,0.999999850540629
0.41272280920128,0.999999851498577
0.412722809671887,0.999999852637521
0.412722810234695,0.999999854025751
0.412722810802636,0.999999855466798
0.412722811272216,0.999999856595748
0.412722811666403,0.999999857498065
0.412722812076957,0.99999985847852
0.412722812573277,0.999999859690237
0.412722813131119,0.999999861088822
0.41272281363385,0.999999862354853
0.412722814038198,0.999999863282364
0.412722814410972,0.999999864152215
0.412722814839835,0.999999865189399
0.412722815354155,0.999999866459294
0.412722815875372,0.999999867787224
0.412722816306765,0.999999868825387
0.412722816667689,0.999999869646035
0.412722817041989,0.999999870537806
0.412722817494326,0.99999987164224
0.41272281800465,0.999999872924454
0.41272281846653,0.999999874092823
0.412722818837994,0.999999874941536
0.412722819178864,0.999999875733028
0.412722819569476,0.999999876676836
0.412722820038376,0.99999987783554
0.412722820516035,0.999999879056839
0.412722820912883,0.999999880013913
0.412722821244226,0.999999880762578
0.41272282158578,0.999999881574128
0.412722821997452,0.999999882579239
0.412722822463363,0.99999988375198
0.412722822887633,0.999999884829959
0.412722823229565,0.999999885609222
0.412722823541859,0.999999886330593
0.412722823897548,0.999999887189036
0.4127228243243,0.999999888244309
0.412722824761509,0.999999889365645
0.412722825126885,0.999999890249558
0.412722825431678,0.999999890934255
0.412722825743624,0.999999891673179
0.412722826117935,0.999999892586926
0.412722826542621,0.999999893657527
0.412722826932221,0.999999894651676
0.412722827247414,0.999999895369171
0.412722827533973,0.999999896027501
0.412722827857857,0.999999896808095
0.412722828245753,0.999999897767818
0.412722828645513,0.999999898795853
0.412722828982072,0.999999899613247
0.412722829262872,0.999999900240766
0.41272282954802,0.999999900913877
0.41272282988815,0.999999901743937
0.412722830274751,0.999999902719774
0.412722830632353,0.999999903636028
0.412722830923192,0.999999904298214
0.412722831186498,0.999999904899733
0.412722831481472,0.999999905609473
0.412722831833697,0.99999990648132
0.41272283219883,0.999999907422435
0.41272283250891,0.999999908178954
0.412722832767937,0.999999908755256
0.41272283302883,0.99999990936875
0.412722833337774,0.999999910122363
0.412722833689298,0.99999991101058
0.412722834017354,0.99999991185437
0.412722834285929,0.999999912466824
0.412722834528171,0.999999913017082
0.412722834796894,0.999999913662386
0.412722835116461,0.999999914453638
0.412722835449639,0.999999915313988
0.412722835735337,0.999999916014571
0.412722835974537,0.999999916544903
0.412722836213456,0.999999917104353
0.412722836493996,0.999999917788237
0.412722836813288,0.999999918595658
0.412722837114056,0.999999919371981
0.412722837362216,0.999999919939557
0.412722837585342,0.999999920443548
0.412722837830248,0.999999921030302
0.412722838119975,0.999999921747778
0.412722838423675,0.999999922533115
0.41272283868688,0.999999923182065
0.412722838907995,0.999999923671191
0.412722839127013,0.999999924181696
0.412722839381721,0.999999924802066
0.412722839671426,0.999999925535052
0.41272283994697,0.999999926248443
0.412722840176382,0.99999992677545
0.412722840382152,0.99999992723777
0.412722840605473,0.999999927771376
0.412722840867972,0.99999992842139
0.412722841144497,0.999999929137109
0.412722841386928,0.99999992973824
0.412722841591519,0.999999930190476
0.412722841792515,0.99999993065669
0.412722842023757,0.999999931219256
0.412722842286346,0.999999931883781
0.41272284253857,0.999999932538423
0.412722842750726,0.99999993302862
0.412722842940716,0.99999993345347
0.412722843144492,0.999999933938864
0.412722843382177,0.999999934527267
0.41272284363366,0.999999935178392
0.412722843856872,0.99999993573503
0.412722844046345,0.999999936154305
0.412722844231024,0.999999936580512
0.412722844440977,0.999999937090517
0.412722844678736,0.999999937692117
0.412722844909387,0.999999938291844
0.412722845105639,0.999999938748545
0.412722845281281,0.999999939139823
0.412722845467372,0.999999939581533
0.412722845682475,0.999999940113713
0.4127228459109,0.99999994070497
0.412722846116313,0.999999941220065
0.412722846291933,0.999999941609918
0.412722846461838,0.999999942000048
0.4127228466525,0.999999942462305
0.412722846867555,0.999999943006145
0.412722847078244,0.999999943554507
0.412722847259806,0.999999943980556
0.412722847422385,0.999999944341862
0.412722847592493,0.999999944744045
0.412722847787075,0.999999945224976
0.412722847994273,0.999999945760752
0.412722848183174,0.999999946236865
0.412722848346079,0.999999946600486
0.412722848502617,0.999999946958215
0.412722848675827,0.999999947377155
0.412722848870146,0.999999947868015
0.41272284906235,0.999999948368274
0.412722849230313,0.999999948766089
0.412722849380995,0.999999949100784
0.412722849536675,0.999999949467285
0.412722849712641,0.999999949901552
0.412722849900325,0.999999950386
0.412722850073885,0.999999950825389
0.41272285022509,0.999999951165565
0.412722850369527,0.999999951494293
0.412722850526979,0.999999951873998
0.412722850702401,0.999999952316367
0.412722850877494,0.999999952771618
0.41272285103283,0.999999953143163
0.412722851172648,0.999999953454302
0.412722851315318,0.999999953788678
0.412722851474433,0.999999954180534
0.412722851644204,0.999999954617578
0.412722851803488,0.999999955022236
0.412722851943893,0.999999955341337
0.412722852077369,0.999999955644241
0.41272285222062,0.999999955988487
0.412722852378863,0.999999956386561
0.412722852538118,0.999999956799726
0.412722852681694,0.999999957146566
0.412722852811567,0.999999957436919
0.412722852942515,0.999999957742485
0.412722853086425,0.99999995809589
0.412722853239793,0.999999958489292
0.41272285338577,0.999999958860987
0.412722853516157,0.999999959160913
0.412722853639691,0.999999959440949
0.412722853770175,0.999999959753257
0.412722853912854,0.999999960110998
0.412722854057468,0.999999960484906
0.412722854190045,0.999999960808209
0.412722854310775,0.999999961080187
0.412722854431169,0.999999961360054
0.412722854561405,0.999999961678718
0.412722854699795,0.999999962032074
0.412722854833354,0.99999996237243
0.4127228549544,0.999999962654601
0.412722855068892,0.999999962914501
0.41272285518793,0.999999963198175
0.412722855316565,0.999999963519337
0.412722855447668,0.99999996385674
0.412722855569917,0.999999964157347
0.412722855682193,0.999999964412952
0.412722855793081,0.999999964670046
0.412722855911072,0.999999964957465
0.412722856035849,0.999999965274275
0.412722856157814,0.999999965584838
0.412722856270089,0.99999996585017
0.41272285637632,0.999999966092376
0.412722856485119,0.999999966350541
0.41272285660115,0.999999966638717
0.412722856719829,0.999999966942363
0.412722856832344,0.999999967220867
0.412722856936739,0.999999967461595
0.412722857039048,0.999999967698635
0.412722857146123,0.999999967958141
0.412722857258597,0.999999968241817
0.412722857369752,0.999999968524156
0.412722857473732,0.999999968773095
0.412722857572359,0.999999968999662
0.41272285767201,0.999999969235274
0.412722857776798,0.999999969493923
0.412722857884111,0.999999969766579
0.41272285798743,0.999999970023452
0.412722858084408,0.999999970250241
0.412722858178941,0.999999970469695
0.412722858276324,0.999999970704471
0.412722858377756,0.999999970958365
0.412722858478866,0.999999971214125
0.41272285857495,0.999999971446751
0.412722858666513,0.999999971659267
0.412722858757984,0.999999971875096
0.412722858852805,0.999999972107555
0.412722858949795,0.999999972352036
0.412722859044431,0.999999972587779
0.41272285913436,0.999999972801029
0.412722859221793,0.999999973005004
0.412722859310592,0.999999973218074
0.41272285940219,0.99999997344547
0.412722859494022,0.99999997367646
0.412722859582563,0.999999973892661
0.41272285966749,0.999999974092151
0.412722859751615,0.9999999742907
0.412722859837644,0.999999974500177
0.412722859925338,0.999999974719329
0.412722860011807,0.999999974934615
0.412722860094986,0.999999975134295
0.412722860175866,0.999999975324425
0.412722860257058,0.999999975518612
0.41272286033996,0.999999975722709
0.412722860423295,0.999999975930905
0.412722860504636,0.999999976130587
0.412722860583261,0.999999976317527
0.412722860660739,0.999999976500936
0.412722860739032,0.999999976690462
0.412722860818424,0.99999997688713
0.412722860897271,0.999999977082898
0.412722860973967,0.999999977268766
0.41272286104873,0.999999977446147
0.412722861123147,0.999999977623964
0.412722861198397,0.999999977807814
0.412722861274026,0.999999977995356
0.412722861348536,0.999999978178654
0.412722861421136,0.99999997835311
0.41272286149253,0.999999978523029
0.412722861564003,0.999999978695364
0.412722861636034,0.999999978872335
0.412722861707843,0.999999979049838
0.412722861778332,0.999999979221688
0.412722861847325,0.999999979386907
0.41272286191565,0.99999997955044
0.41272286198417,0.999999979716858
0.412722862052879,0.99999997988598
0.412722862120977,0.999999980053387
0.412722862187811,0.999999980215256
0.412722862253569,0.999999980372801
0.412722862318981,0.999999980530309
0.412722862384511,0.999999980690215
0.412722862449897,0.999999980850983
0.412722862514496,0.999999981008882
0.412722862578019,0.999999981162188
0.412722862640796,0.999999981312997
0.412722862703367,0.999999981464435
0.412722862765901,0.999999981617362
0.41272286282806,0.99999998176977
0.41272286288941,0.999999981919044
0.412722862949896,0.999999982064889
0.412722863009858,0.999999982209423
0.412722863069634,0.999999982354617
0.412722863129218,0.999999982500359
0.412722863188304,0.999999982644768
0.412722863246645,0.999999982786309
0.412722863304306,0.999999982925444
0.412722863361564,0.999999983063897
0.412722863418599,0.999999983202718
0.412722863475327,0.99999998334133
0.412722863531517,0.999999983478275
0.412722863587055,0.999999983612836
0.412722863642049,0.999999983745733
0.412722863696694,0.99999998387819
0.412722863751065,0.99999998401063
0.412722863805059,0.999999984142365
0.412722863858528,0.999999984272418
0.412722863911437,0.999999984400578
0.41272286396389,0.999999984527541
0.412722864016009,0.999999984654074
0.41272286406781,0.999999984780249
0.412722864119207,0.999999984905465
0.412722864170114,0.999999985029142
0.412722864220537,0.999999985151324
0.412722864270556,0.999999985272562
0.41272286432024,0.99999998539329
0.412722864369582,0.999999985513418
0.412722864418518,0.999999985632503
0.412722864467005,0.999999985750239
0.412722864515063,0.999999985866762
0.412722864562749,0.99999998598246
0.412722864610097,0.999999986097551
0.412722864657093,0.999999986211908
0.412722864703697,0.99999998632523
0.41272286474989,0.999999986437383
0.412722864795694,0.999999986548508
0.412722864841143,0.999999986658853
0.412722864886257,0.999999986768519
0.41272286493102,0.999999986877388
0.412722864975411,0.999999986985281
0.412722865019423,0.999999987092149
0.412722865063074,0.999999987198105
0.412722865106386,0.999999987303301
0.412722865149366,0.999999987407776
0.412722865192006,0.999999987511443
0.412722865234293,0.999999987614202
0.412722865276229,0.999999987716044
0.412722865317824,0.99999998781705
0.412722865359093,0.999999987917306
0.412722865400039,0.999999988016826
0.412722865440658,0.999999988115557
0.412722865480944,0.999999988213447
0.4127228655209,0.999999988310501
0.412722865560533,0.999999988406769
0.412722865599852,0.999999988502301
0.41272286563886,0.999999988597106
0.412722865677555,0.99999998869115
0.412722865715935,0.999999988784411
0.412722865754003,0.999999988876894
0.412722865791764,0.999999988968631
0.412722865829224,0.999999989059654
0.412722865866385,0.999999989149968
0.412722865903248,0.999999989239556
0.412722865939812,0.99999998932841
0.412722865976079,0.999999989416532
0.412722866012054,0.999999989503943
0.412722866047741,0.999999989590666
0.412722866083142,0.999999989676704
0.412722866118259,0.999999989762054
0.412722866153091,0.999999989846707
0.412722866187642,0.999999989930669
0.412722866221914,0.999999990013953
0.41272286625591,0.999999990096576
0.412722866289634,0.999999990178542
0.412722866323086,0.999999990259852
0.412722866356267,0.999999990340501
0.412722866389181,0.999999990420495
0.412722866421829,0.999999990499845
0.412722866454214,0.999999990578563
0.412722866486338,0.999999990656649
0.412722866518202,0.999999990734108
0.41272286654981,0.999999990810941
0.412722866581162,0.999999990887152
0.41272286661226,0.99999999096275
0.412722866643108,0.999999991037741
0.412722866673707,0.99999999111213
0.412722866704058,0.999999991185921
0.412722866734164,0.999999991259117
0.412722866764027,0.999999991331723
0.412722866793648,0.999999991403742
0.412722866823029,0.999999991475181
0.412722866852173,0.999999991546046
0.412722866881081,0.99999999161634
0.412722866909755,0.999999991686067
0.412722866938196,0.999999991755232
0.412722866966407,0.99999999182384
0.41272286699439,0.999999991891894
0.412722867022145,0.999999991959399
0.412722867049676,0.999999992026359
0.412722867076983,0.999999992092781
0.412722867104068,0.999999992158668
0.412722867130934,0.999999992224022
0.412722867157581,0.999999992288846
0.412722867184011,0.999999992353148
0.412722867210227,0.999999992416931
0.412722867236229,0.9999999924802
0.41272286726202,0.999999992542957
0.412722867287601,0.999999992605209
0.412722867312973,0.999999992666957
0.412722867338138,0.999999992728206
0.412722867363098,0.999999992788958
0.412722867387854,0.999999992849216
0.412722867412408,0.99999999290899
0.412722867436761,0.999999992968283
0.412722867460916,0.999999993027097
0.412722867484872,0.999999993085434
0.412722867508632,0.999999993143297
0.412722867532197,0.99999999320069
0.412722867555569,0.999999993257619
0.412722867578748,0.999999993314087
0.412722867601738,0.999999993370098
0.412722867624538,0.999999993425656
0.41272286764715,0.999999993480764
0.412722867669576,0.999999993535424
0.412722867691816,0.999999993589641
0.412722867713873,0.999999993643418
0.412722867735747,0.999999993696758
0.41272286775744,0.999999993749665
0.412722867778953,0.999999993802144
0.412722867800287,0.999999993854196
0.412722867821444,0.999999993905828
0.412722867842424,0.999999993957039
0.412722867863229,0.999999994007832
0.41272286788386,0.999999994058213
0.412722867904319,0.999999994108185
0.412722867924605,0.999999994157751
0.412722867944721,0.999999994206915
0.412722867964668,0.99999999425568
0.412722867984446,0.999999994304049
0.412722868004056,0.999999994352024
0.4127228680235,0.999999994399609
0.412722868042778,0.999999994446807
0.412722868061892,0.999999994493621
0.412722868080842,0.999999994540057
0.41272286809963,0.999999994586116
0.412722868118255,0.999999994631803
0.41272286813672,0.99999999467712
0.412722868155024,0.99999999472207
0.412722868173169,0.999999994766657
0.412722868191155,0.999999994810883
0.412722868208983,0.999999994854754
0.412722868226653,0.999999994898272
0.412722868244166,0.999999994941442
0.412722868261523,0.999999994984269
0.412722868278724,0.999999995026754
0.41272286829577,0.999999995068902
0.41272286831266,0.999999995110717
0.412722868329396,0.999999995152203
0.412722868345977,0.999999995193366
0.412722868362403,0.999999995234212
0.412722868378676,0.999999995274745
0.412722868394794,0.999999995314967
0.412722868410757,0.999999995354887
0.412722868426566,0.999999995394513
0.41272286844222,0.999999995433849
0.412722868457718,0.999999995472902
0.412722868473061,0.999999995511677
0.412722868488247,0.999999995550183
0.412722868503276,0.999999995588428
0.412722868518147,0.999999995626419
0.412722868532859,0.999999995664161
0.412722868547411,0.999999995701662
0.412722868561801,0.999999995738926
0.412722868576028,0.999999995775952
0.412722868590092,0.999999995812741
0.41272286860399,0.999999995849282
0.412722868617722,0.999999995885565
0.412722868631287,0.999999995921564
0.412722868644685,0.99999999595725
0.412722868657915,0.999999995992583
0.412722868670979,0.999999996027516
0.412722868683877,0.999999996062001
0.412722868696614,0.99999999609599
0.412722868709192,0.999999996129455
0.412722868721617,0.999999996162384
0.412722868733893,0.999999996194799
0.412722868746025,0.999999996226759
0.412722868758021,0.999999996258353
0.412722868769882,0.999999996289695
0.412722868781612,0.999999996320889
0.412722868793213,0.999999996352011
0.412722868804682,0.999999996383072
0.412722868816018,0.999999996413993
0.412722868827218,0.999999996444587
0.412722868838281,0.999999996474585
0.412722868849209,0.999999996503685
0.412722868860006,0.999999996531658
0.412722868870684,0.999999996558468
0.412722868881256,0.99999999658437
0.412722868891737,0.999999996609912
0.412722868902138,0.999999996635847
0.412722868912464,0.999999996662951
0.412722868922707,0.999999996691796
0.412722868932849,0.999999996722488
0.412722868942863,0.99999999675438
0.41272286895272,0.999999996785839
0.412722868962401,0.999999996814345
0.412722868971911,0.999999996837341
0.412722868981285,0.999999996853785
0.412722868990588,0.999999996865401
0.412722868999899,0.999999996876372
0.412722869009284,0.999999996891662
0.412722869018763,0.999999996915618
0.412722869028293,0.999999996951876
0.412722869037756,0.999999997003423
0.412722869046976,0.999999997069634
0.412722869055759,0.999999997137251
0.412722869063983,0.999999997174499
0.412722869071708,0.999999997153728
0.412722869079234,0.999999997091883
0.412722869087035,0.999999997039185
0.412722869095563,0.999999997021214
0.412722869105014,0.999999997033598
0.412722869115257,0.999999997072137
0.412722869125864,0.99999999715589
0.412722869136192,0.999999997380629
0.412722869142902,0.99999999729831
0.412722869149613,0.999999997200317
0.412722869157147,0.999999997159624
0.412722869165907,0.999999997163321
0.41272286917585,0.999999997194671
0.412722869186486,0.99999999726378
0.412722869197048,0.999999997474301
0.412722869203708,0.999999997420359
0.412722869210369,0.999999997349641
0.412722869217752,0.999999997320841
0.412722869226112,0.999999997328961
0.41272286923533,0.999999997369518
0.412722869244945,0.999999997478497
0.41272286925418,0.999999997829661
0.4127228692593,0.999999997666624
0.41272286926442,0.999999997490059
0.41272286927049,0.999999997421733
0.412722869278155,0.999999997420585
0.412722869287468,0.999999997449795
0.412722869297803,0.999999997518569
0.412722869308102,0.999999997794391
0.412722869313571,0.999999997695812
0.412722869319041,0.999999997589043
0.412722869325546,0.999999997556414
0.412722869333392,0.999999997567509
0.412722869342377,0.99999999761158
0.412722869351828,0.999999997754562
0.412722869358274,0.999999997763566
0.41272286936472,0.9999999977734
0.412722869371394,0.99999999781642
0.412722869378091,0.99999999790989
0.412722869384444,0.999999998061398
0.41272286939007,0.999999998210026
0.412722869394839,0.999999998228935
0.412722869398977,0.999999998064823
0.41272286940302,0.999999997854353
0.412722869407844,0.999999997760786
0.412722869414195,0.999999997750427
0.412722869422197,0.999999997774492
0.412722869431324,0.999999997842648
0.412722869440547,0.99999999819353
0.412722869444703,0.999999998037568
0.412722869448858,0.999999997892005
0.412722869454244,0.999999997854723
0.412722869461227,0.999999997866072
0.412722869469574,0.999999997910918
0.41272286947844,0.999999998101542
0.412722869483445,0.999999998062111
0.412722869488451,0.99999999800792
0.412722869494237,0.999999998002005
0.412722869500809,0.999999998049321
0.412722869507751,0.999999998236022
0.412722869512367,0.999999998202864
0.412722869516983,0.99999999814851
0.412722869521968,0.999999998119388
0.41272286952748,0.999999998132541
0.412722869533416,0.99999999821477
0.412722869539318,0.999999998448858
0.412722869543129,0.999999998362989
0.41272286954694,0.999999998237786
0.412722869551157,0.999999998151361
0.412722869556272,0.999999998128847
0.412722869562433,0.999999998154749
0.412722869569312,0.999999998283604
0.412722869574193,0.999999998302518
0.412722869579074,0.999999998336006
0.41272286958403,0.999999998424066
0.412722869588758,0.999999998576205
0.412722869592928,0.999999998735913
0.412722869596408,0.999999998783365
0.412722869599342,0.999999998656312
0.412722869602063,0.999999998419176
0.412722869605165,0.999999998265408
0.412722869609481,0.999999998227945
0.412722869615339,0.999999998239377
0.412722869622482,0.999999998293903
0.412722869630052,0.999999998658377
0.412722869632664,0.999999998430439
0.412722869635276,0.999999998307431
0.412722869639713,0.999999998290277
0.412722869645905,0.999999998309819
0.412722869653367,0.999999998385172
0.412722869658725,0.999999998444115
0.412722869664082,0.999999998625506
0.412722869667664,0.999999998604767
0.412722869671246,0.999999998567072
0.412722869675003,0.999999998540012
0.412722869679042,0.999999998545132
0.412722869683331,0.999999998605906
0.412722869687621,0.999999998759299
0.41272286969149,0.999999998999097
0.412722869693927,0.999999998880066
0.412722869696365,0.999999998700476
0.412722869698959,0.999999998531394
0.412722869702352,0.999999998467374
0.412722869707015,0.999999998467541
0.412722869712881,0.999999998516444
0.412722869719302,0.999999998864171
0.412722869721526,0.999999998653307
0.41272286972375,0.999999998526143
0.412722869727545,0.999999998505143
0.412722869732917,0.999999998522973
0.412722869739455,0.999999998612473
0.412722869743636,0.999999998636578
0.412722869747817,0.999999998684407
0.412722869752273,0.999999998892743
0.412722869755117,0.999999998867814
0.412722869757961,0.999999998822821
0.412722869760874,0.999999998765573
0.41272286976403,0.999999998727218
0.412722869767569,0.999999998733201
0.412722869771446,0.999999998818333
0.412722869775304,0.999999999059118
0.412722869777706,0.999999999014573
0.412722869780108,0.999999998938781
0.412722869782502,0.999999998819697
0.412722869785191,0.999999998728098
0.412722869788558,0.999999998700647
0.412722869792769,0.999999998738453
0.412722869797506,0.999999998979569
0.412722869800068,0.999999998936871
0.41272286980263,0.999999998865805
0.412722869805441,0.999999998813446
0.412722869808689,0.999999998808237
0.412722869812379,0.999999998884077
0.412722869816156,0.99999999914726
0.412722869818389,0.999999999122239
0.412722869820622,0.99999999907967
0.412722869822767,0.999999998978748
0.412722869825034,0.999999998867934
0.412722869827754,0.999999998808442
0.412722869831226,0.999999998811664
0.412722869835403,0.99999999892267
0.412722869838451,0.999999998958373
0.4127228698415,0.99999999903948
0.412722869844454,0.999999999204224
0.412722869847021,0.99999999938088
0.412722869849079,0.999999999405514
0.412722869850756,0.999999999310758
0.412722869852254,0.999999999131397
0.412722869853819,0.999999998935234
0.412722869855936,0.999999998843135
0.412722869859161,0.999999998831612
0.41272286986357,0.999999998868021
0.412722869868681,0.999999999207133
0.41272286987048,0.999999999091456
0.412722869872278,0.999999998948897
0.412722869874681,0.999999998889565
0.412722869878067,0.999999998893716
0.41272286988237,0.999999998997697
0.412722869885164,0.999999999009376
0.412722869887958,0.999999999031016
0.41272286989101,0.999999999159628
0.412722869893282,0.999999999180942
0.412722869895553,0.999999999224499
0.412722869897712,0.999999999266608
0.412722869899721,0.999999999284734
0.412722869901593,0.999999999261928
0.412722869903392,0.999999999196514
0.41272286990524,0.999999999108382
0.412722869907328,0.999999999040129
0.41272286990988,0.999999999024175
0.412722869912963,0.999999999092929
0.412722869916236,0.999999999396796
0.412722869918025,0.999999999418553
0.412722869919814,0.999999999448182
0.41272286992136,0.999999999397913
0.412722869922778,0.99999999928465
0.41272286992423,0.999999999137425
0.412722869925999,0.999999999038424
0.412722869928509,0.999999999015147
0.412722869931931,0.999999999057127
0.412722869935907,0.999999999414525
0.41272286993763,0.999999999437632
0.412722869939353,0.999999999470067
0.412722869940858,0.999999999431631
0.41272286994224,0.999999999336559
0.412722869943636,0.999999999204354
0.412722869945277,0.99999999910094
0.412722869947527,0.99999999906837
0.412722869950602,0.999999999102217
0.412722869954239,0.999999999393876
0.412722869955795,0.999999999354265
0.412722869957351,0.999999999289687
0.412722869959004,0.999999999218
0.412722869960906,0.999999999172731
0.412722869963198,0.999999999182046
0.412722869965831,0.999999999303061
0.412722869967773,0.999999999343652
0.412722869969715,0.999999999428716
0.412722869971497,0.999999999514978
0.412722869973049,0.999999999537267
0.412722869974405,0.999999999495974
0.412722869975656,0.999999999409997
0.412722869976922,0.999999999291164
0.412722869978391,0.99999999919062
0.412722869980372,0.999999999153774
0.41272286998308,0.999999999185184
0.412722869986305,0.999999999456396
0.412722869987812,0.999999999458938
0.412722869989318,0.999999999464175
0.412722869990752,0.99999999944447
0.412722869992155,0.999999999401433
0.412722869993596,0.999999999344659
0.41272286999517,0.999999999294873
0.412722869996985,0.99999999927854
0.412722869999079,0.999999999327548
0.412722870001292,0.999999999503938
0.412722870002771,0.999999999533201
0.41272287000425,0.999999999572175
0.412722870005563,0.999999999556775
0.412722870006764,0.999999999503408
0.412722870007938,0.999999999419492
0.412722870009197,0.999999999323941
0.412722870010722,0.999999999259938
0.412722870012738,0.999999999254616
0.412722870015274,0.999999999360449
0.412722870017077,0.999999999401446
0.41272287001888,0.999999999493797
0.41272287002058,0.999999999626019
0.41272287002202,0.999999999649525
0.412722870023238,0.999999999606977
0.412722870024335,0.999999999546071
0.412722870025407,0.999999999459449
0.412722870026563,0.999999999361962
0.412722870027981,0.999999999296737
0.412722870029891,0.999999999290524
0.412722870032332,0.999999999395688
0.412722870034025,0.999999999431011
0.412722870035718,0.999999999509583
0.412722870037349,0.999999999637349
0.412722870038754,0.99999999967508
0.412722870039942,0.999999999635192
0.412722870041009,0.999999999585334
0.41272287004204,0.999999999515035
0.412722870043123,0.999999999430535
0.412722870044389,0.999999999361657
0.412722870046016,0.999999999340895
0.412722870048093,0.999999999404135
0.412722870049883,0.999999999477364
0.412722870051672,0.999999999656931
0.412722870053194,0.999999999727157
0.412722870054419,0.999999999651962
0.412722870055502,0.999999999624331
0.412722870056526,0.999999999578375
0.412722870057555,0.999999999517524
0.412722870058669,0.999999999453452
0.412722870059972,0.999999999411111
0.412722870061571,0.999999999418457
0.412722870063436,0.999999999529952
0.412722870064824,0.999999999585222
0.412722870066211,0.999999999676355
0.412722870067433,0.999999999693581
0.412722870068506,0.999999999665327
0.412722870069494,0.999999999626559
0.412722870070462,0.999999999575369
0.412722870071473,0.999999999516196
0.412722870072608,0.99999999946551
0.412722870073964,0.999999999448275
0.412722870075583,0.999999999498188
0.412722870077319,0.999999999678162
0.412722870078506,0.999999999705932
0.412722870079694,0.999999999710908
0.412722870080734,0.999999999684049
0.412722870081695,0.999999999650947
0.412722870082632,0.999999999608692
0.412722870083599,0.999999999560411
0.412722870084658,0.99999999951747
0.412722870085878,0.999999999499508
0.412722870087292,0.99999999953344
0.412722870088812,0.999999999657867
0.412722870090207,0.999999999777633
0.412722870091339,0.999999999681237
0.41272287009236,0.999999999682475
0.41272287009333,0.99999999966821
0.412722870094274,0.999999999645473
0.412722870095225,0.999999999619038
0.412722870096217,0.999999999595211
0.412722870097278,0.999999999583686
0.412722870098422,0.999999999596936
0.41272287009962,0.999999999645208
0.412722870100797,0.999999999711485
0.412722870101871,0.999999999730204
0.41272287010284,0.999999999712051
0.412722870103747,0.999999999688521
0.412722870104632,0.999999999660625
0.412722870105533,0.999999999631352
0.412722870106487,0.999999999607401
0.412722870107522,0.999999999599763
0.412722870108644,0.999999999622333
0.412722870109811,0.999999999683096
0.412722870110932,0.99999999974401
0.412722870111938,0.999999999737718
0.412722870112856,0.999999999720108
0.412722870113728,0.999999999699121
0.412722870114589,0.999999999676113
0.412722870115469,0.999999999654548
0.412722870116395,0.999999999640632
0.41272287011738,0.999999999642932
0.412722870118418,0.999999999669186
0.412722870119467,0.999999999714407
0.412722870120468,0.999999999743947
0.412722870121394,0.999999999738829
0.412722870122265,0.99999999972428
0.412722870123109,0.999999999707243
0.412722870123953,0.999999999690534
0.412722870124818,0.999999999677999
0.412722870125719,0.999999999674756
0.412722870126657,0.999999999685556
0.412722870127616,0.999999999709912
0.412722870128562,0.999999999735035
0.412722870129469,0.999999999743705
0.412722870130333,0.999999999738176
0.412722870131169,0.999999999727752
0.412722870131995,0.999999999716771
0.412722870132829,0.999999999708274
0.412722870133679,0.999999999705286
0.412722870134551,0.999999999710073
0.412722870135435,0.999999999722069
0.412722870136318,0.999999999735888
0.412722870137185,0.999999999744088
0.412722870138028,0.99999999974454
0.412722870138852,0.999999999740467
0.412722870139667,0.999999999735273
0.412722870140481,0.999999999731351
0.412722870141301,0.999999999730384
0.412722870142129,0.999999999733097
0.412722870142962,0.99999999973871
0.412722870143793,0.999999999744928
0.412722870144618,0.999999999749277
0.412722870145432,0.999999999750849
0.412722870146237,0.999999999750433
0.412722870147036,0.999999999749388
0.412722870147833,0.999999999748861
0.41272287014863,0.999999999749511
0.412722870149427,0.999999999751412
0.412722870150224,0.999999999754088
0.412722870151018,0.999999999756793
0.412722870151809,0.999999999758935
0.412722870152595,0.999999999760353
0.412722870153377,0.99999999976127
0.412722870154155,0.999999999762054
0.412722870154931,0.999999999763003
0.412722870155704,0.999999999764246
0.412722870156476,0.999999999765745
0.412722870157245,0.999999999767355
0.412722870158012,0.999999999768923
0.412722870158776,0.999999999770364
0.412722870159537,0.999999999771678
0.412722870160295,0.999999999772916
0.41272287016105,0.999999999774143
0.412722870161803,0.999999999775397
0.412722870162553,0.999999999776688
0.412722870163301,0.999999999778001
0.412722870164047,0.999999999779312
0.41272287016479,0.999999999780606
0.41272287016553,0.999999999781877
0.412722870166269,0.99999999978313
0.412722870167004,0.99999999978437
0.412722870167737,0.999999999785604
0.412722870168468,0.999999999786835
0.412722870169197,0.99999999978806
0.412722870169923,0.999999999789279
0.412722870170647,0.999999999790491
0.412722870171369,0.999999999791694
0.412722870172088,0.999999999792889
0.412722870172805,0.999999999794075
0.41272287017352,0.999999999795255
0.412722870174232,0.999999999796427
0.412722870174943,0.999999999797591
0.412722870175651,0.999999999798749
0.412722870176357,0.999999999799899
0.412722870177061,0.999999999801042
0.412722870177763,0.999999999802179
0.412722870178463,0.999999999803308
0.412722870179161,0.99999999980443
0.412722870179856,0.999999999805545
0.41272287018055,0.999999999806653
0.412722870181241,0.999999999807755
0.412722870181931,0.999999999808849
0.412722870182618,0.999999999809937
0.412722870183304,0.999999999811018
0.412722870183987,0.999999999812093
0.412722870184669,0.999999999813161
0.412722870185348,0.999999999814222
0.412722870186026,0.999999999815278
0.412722870186702,0.999999999816326
0.412722870187376,0.999999999817369
0.412722870188048,0.999999999818405
0.412722870188719,0.999999999819435
0.412722870189387,0.999999999820458
0.412722870190054,0.999999999821476
0.412722870190719,0.999999999822487
0.412722870191382,0.999999999823493
0.412722870192043,0.999999999824492
0.412722870192702,0.999999999825485
0.41272287019336,0.999999999826473
0.412722870194016,0.999999999827455
0.412722870194671,0.99999999982843
0.412722870195323,0.999999999829401
0.412722870195974,0.999999999830365
0.412722870196624,0.999999999831324
0.412722870197271,0.999999999832277
0.412722870197917,0.999999999833224
0.412722870198562,0.999999999834166
0.412722870199205,0.999999999835103
0.412722870199846,0.999999999836034
0.412722870200486,0.99999999983696
0.412722870201124,0.99999999983788
0.41272287020176,0.999999999838795
0.412722870202396,0.999999999839704
0.412722870203029,0.999999999840609
0.412722870203661,0.999999999841508
0.412722870204292,0.999999999842402
0.412722870204921,0.999999999843291
0.412722870205548,0.999999999844175
0.412722870206174,0.999999999845054
0.412722870206799,0.999999999845928
0.412722870207422,0.999999999846797
0.412722870208044,0.999999999847661
0.412722870208665,0.99999999984852
0.412722870209284,0.999999999849374
0.412722870209901,0.999999999850223
0.412722870210518,0.999999999851068
0.412722870211133,0.999999999851908
0.412722870211746,0.999999999852743
0.412722870212359,0.999999999853574
0.412722870212969,0.999999999854399
0.412722870213579,0.999999999855221
0.412722870214188,0.999999999856038
0.412722870214795,0.99999999985685
0.412722870215401,0.999999999857658
0.412722870216005,0.999999999858461
0.412722870216609,0.99999999985926
0.412722870217211,0.999999999860055
0.412722870217812,0.999999999860845
0.412722870218412,0.999999999861631
0.41272287021901,0.999999999862412
0.412722870219608,0.999999999863189
0.412722870220204,0.999999999863962
0.412722870220799,0.999999999864731
0.412722870221393,0.999999999865495
0.412722870221986,0.999999999866256
0.412722870222577,0.999999999867012
0.412722870223168,0.999999999867764
0.412722870223757,0.999999999868513
0.412722870224346,0.999999999869257
0.412722870224933,0.999999999869997
0.412722870225519,0.999999999870733
0.412722870226104,0.999999999871465
0.412722870226689,0.999999999872194
0.412722870227272,0.999999999872918
0.412722870227854,0.999999999873638
0.412722870228435,0.999999999874355
0.412722870229015,0.999999999875067
0.412722870229594,0.999999999875776
0.412722870230172,0.999999999876481
0.412722870230749,0.999999999877183
0.412722870231326,0.99999999987788
0.412722870231901,0.999999999878575
0.412722870232476,0.999999999879264
0.412722870233049,0.999999999879952
0.412722870233622,0.999999999880634
0.412722870234193,0.999999999881314
0.412722870234764,0.999999999881989
0.412722870235334,0.999999999882661
0.412722870235903,0.999999999883329
0.412722870236471,0.999999999883994
0.412722870237039,0.999999999884656
0.412722870237605,0.999999999885314
0.412722870238171,0.999999999885968
0.412722870238736,0.999999999886619
0.4127228702393,0.999999999887266
0.412722870239864,0.999999999887909
0.412722870240426,0.99999999988855
0.412722870240988,0.999999999889187
0.412722870241549,0.999999999889821
0.41272287024211,0.99999999989045
0.41272287024267,0.999999999891078
0.412722870243229,0.9999999998917
0.412722870243787,0.999999999892322
0.412722870244345,0.999999999892936
0.412722870244902,0.999999999893552
0.412722870245458,0.999999999894159
0.412722870246014,0.999999999894769
0.412722870246569,0.999999999895367
0.412722870247123,0.999999999895974
0.412722870247677,0.999999999896561
0.41272287024823,0.999999999897167
0.412722870248783,0.999999999897738
0.412722870249335,0.999999999898352
0.412722870249886,0.999999999898896
0.412722870250437,0.999999999899534
0.412722870250988,0.999999999900023
0.412722870251538,0.999999999900729
0.412722870252087,0.999999999901096
0.412722870252636,0.999999999901978
0.412722870253185,0.999999999902044
0.412722870253733,0.999999999903395
0.41272287025428,0.99999999990267
0.412722870254828,0.999999999905317
0.412722870255374,0.999999999902372
0.412722870255922,0.999999999908741
0.412722870256465,0.999999999899227
0.412722870257015,0.999999999916572
0.412722870257552,0.999999999887046
0.41272287025811,0.999999999933889
0.412722870258631,0.999999999857214
0.412722870259202,0.9999999999346
0.412722870259739,0.999999999855805
0.412722870260327,0.999999999940982
0.412722870260865,0.999999999849404
0.412722870261461,0.999999999936705
0.412722870262017,0.999999999853405
0.412722870262626,0.999999999949669
0.412722870263165,0.99999999985091
0.412722870263765,0.999999999943266
0.412722870264315,0.999999999850961
0.412722870264924,0.999999999947992
0.412722870265471,0.999999999851911
0.412722870266079,0.999999999950415
0.412722870266623,0.999999999854611
0.412722870267227,0.999999999954509
0.412722870267759,0.999999999860511
0.412722870268353,0.999999999960059
0.412722870268863,0.999999999870592
0.412722870269434,0.999999999963871
0.412722870269918,0.999999999876984
0.412722870270464,0.999999999961411
0.412722870270938,0.999999999872872
0.412722870271478,0.9999999999575
0.41272287027196,0.99999999986856
0.412722870272509,0.999999999957145
0.412722870273001,0.999999999869076
0.412722870273559,0.999999999962996
0.412722870274043,0.999999999880218
0.41272287027459,0.999999999971636
0.412722870275041,0.999999999893407
0.412722870275553,0.999999999966149
0.412722870275997,0.999999999885047
0.412722870276507,0.999999999965503
0.412722870276954,0.999999999885301
0.412722870277466,0.999999999968373
0.412722870277907,0.999999999891724
0.412722870278413,0.999999999970873
0.412722870278843,0.999999999896108
0.412722870279336,0.99999999997006
0.412722870279761,0.999999999895474
0.412722870280251,0.9999999999711
0.412722870280672,0.999999999898209
0.412722870281158,0.999999999972097
0.412722870281573,0.999999999900641
0.412722870282053,0.999999999972661
0.412722870282464,0.999999999902435
0.41272287028294,0.99999999997344
0.412722870283347,0.99999999990453
0.412722870283818,0.99999999997403
0.412722870284221,0.999999999906374
0.412722870284689,0.999999999974694
0.412722870285088,0.999999999908317
0.412722870285551,0.999999999975212
0.412722870285947,0.999999999910106
0.412722870286407,0.999999999975788
0.412722870286799,0.99999999991195
0.412722870287255,0.999999999976223
0.412722870287645,0.999999999913688
0.412722870288098,0.999999999976699
0.412722870288484,0.999999999915476
0.412722870288934,0.999999999977016
0.412722870289319,0.999999999917164
0.412722870289766,0.999999999977375
0.412722870290149,0.999999999918942
0.412722870290593,0.999999999977502
0.412722870290975,0.999999999920591
0.412722870291417,0.999999999977728
0.412722870291797,0.999999999922376
0.412722870292238,0.999999999977611
0.412722870292618,0.999999999923869
0.412722870293058,0.999999999977859
0.412722870293437,0.999999999925784
0.412722870293875,0.999999999977175
0.412722870294257,0.999999999926372
0.412722870294696,0.999999999978919
0.412722870295074,0.999999999930418
0.412722870295508,0.999999999973149
0.412722870295901,0.999999999918003
0.412722870296126,0.99999999991781
0.41272287029635,0.999999999917649
0.412722870296668,0.99999999995632
0.412722870297014,0.999999999920385
0.412722870297331,0.999999999959997
0.412722870297648,0.99999999991913
0.41272287029803,0.999999999983152
0.412722870298359,0.999999999929539
0.412722870298757,0.999999999983243
0.412722870299096,0.999999999933504
0.4127228702995,0.999999999979469
0.412722870299857,0.99999999993658
0.412722870300271,0.999999999974958
0.412722870300651,0.999999999925446
0.412722870300919,0.999999999951868
0.412722870301188,0.999999999948566
0.4127228703015,0.999999999954672
0.412722870301844,0.999999999936446
0.412722870302238,0.999999999982382
0.412722870302582,0.99999999994438
0.412722870302979,0.999999999962565
0.41272287030338,0.99999999989935
0.412722870303764,0.999999999935154
0.412722870304062,0.999999999974231
0.41272287030436,0.999999999921831
0.412722870304619,0.999999999944318
0.412722870304878,0.999999999965038
0.412722870305164,0.999999999929526
0.412722870305427,0.999999999960447
0.41272287030569,0.999999999944385
0.412722870306007,0.999999999975924
0.41272287030632,0.999999999926243
0.412722870306604,0.999999999965906
0.412722870306889,0.999999999931384
0.412722870307109,0.999999999946126
0.412722870307328,0.999999999961426
0.412722870307589,0.999999999947347
0.412722870307902,0.999999999976556
0.412722870308213,0.999999999928439
0.4127228703086,1.00000000001138
0.412722870308919,1.00000000063549
0.412722870309469,1.00000000124505
0.412722870312217,1.00000000410317
0.412722870322792,1.00000001478069
0.412722870349989,1.00000004201849


==> DATA/sigma_plots/sigma_0.001_matched.dat <==
0,1.11022302462516e-16
4.12764146764388e-05,2.03591923497726e-06
0.000247658488058633,6.85326186649071e-05
0.0012795688549696,0.00135133305114787
0.00643912068952446,0.0131824982122892
0.0322368798622987,0.0756848774476925
0.0735091668972976,0.175684877447692
0.114781453932296,0.275684877447692
0.156053740967295,0.375684877447692
0.197326028002294,0.475684877447692
0.238598315037293,0.575684877447692
0.279870602072292,0.675684877447692
0.321142889107291,0.775684877447692
0.36241517614229,0.875684877447692
0.403687463177288,0.975684877447691
0.412722870349989,0.997577066666667


==> DATA/sigma_plots/sigma_0.01_full.dat <==
0,0
4.12764146764388e-05,2.06119042167607e-07
0.000247658488058633,7.36956176827785e-06
0.000948830758845665,0.000105702173492483
0.00165034229369299,0.000312579273830549
0.00236208539833038,0.000625897902959083
0.00308403756149511,0.00104291516952715
0.00381638205548751,0.00156101753273707
0.00455930865306986,0.00217767710020866
0.00531301809617979,0.00289045601354965
0.00607772259044737,0.00369700919546279
0.00685364638958341,0.00459508702566613
0.00764102640652808,0.00558253791892194
0.00844011288944413,0.00665731086295818
0.00925117014263876,0.00781745791357114
0.0100744772712303,0.00906113662422603
0.0109103290032722,0.0103866124946047
0.0117590365976583,0.0117922614763372
0.0126209287596682,0.0132765724213344
0.0134963526670646,0.0148381496437361
0.0143856750917232,0.0164757155961093
0.0152892835646802,0.018188113576006
0.0162075876924306,0.019974310669498
0.0171410205371875,0.0218334007856418
0.0180900401058096,0.0237646078699056
0.0190551310664799,0.0257672895549903
0.0200368064816707,0.0278409408349288
0.0210356097997469,0.0299851982630666
0.0220521169749027,0.0321998444226237
0.0230869387984559,0.0344848128524788
0.0241407234912973,0.0368401935530963
0.0252141595036559,0.0392662389668524
0.0263079785876149,0.0417633705849232
0.0274229592317754,0.0443321863969844
0.0285599304007097,0.0469734690666279
0.0297197757110584,0.0496881951452131
0.0309034380189845,0.0524775452788118
0.032111924537815,0.0553429156961186
0.0333463125661292,0.0582859311811283
0.0346077557851037,0.0613084594436575
0.0358974914120526,0.0644126275820813
0.037216848108927,0.0676008404106465
0.0385672549660638,0.0708758014317232
0.0399502515148912,0.0742405363552056
0.0413674992133991,0.0776984202531297
0.0428207942556482,0.0812532080023259
0.0443120823305444,0.0849090695503225
0.0458434752928721,0.0886706299300626
0.047417270365651,0.0925430155520289
0.049035972099572,0.0965319073434534
0.0507023178583843,0.100643602640034
0.0524193071504565,0.10488508663449
0.0541902358365076,0.109264115936251
0.0560187361040887,0.113789316458561
0.057908823473323,0.118470298775478
0.0598649519622868,0.123317793756299
0.0618920799666181,0.128343814819744
0.0639957487960885,0.133561851641133
0.0661821767292136,0.138987102421867
0.0684583730006451,0.144636755688827
0.0708322768188309,0.150530334291708
0.0733129279600184,0.156690117864899
0.0759106775287829,0.163141665098753
0.0786374521040656,0.169914468664579
0.0815070865843142,0.177042780846077
0.0845357494265789,0.184566668751415
0.0877424906530836,0.192533374576853
0.0911499598182159,0.200999098181753
0.0947853593414855,0.210031364489389
0.0986817280658827,0.219712211410947
0.1028797058552,0.230142573017309
0.107430005269728,0.241448419596712
0.11239695222605,0.253789553819429
0.117863693910037,0.267372549516706
0.123940084576565,0.282470344172302
0.13077503966948,0.29945293377178
0.138576660766374,0.318837375653801
0.14764645594575,0.341372813911966
0.158440128474144,0.368191518390426
0.171676789735324,0.401080242030705
0.188489757184138,0.442854903399968
0.209903081710606,0.496059930074595
0.225205488223118,0.534081347303778
0.240507894735631,0.57210276454657
0.2569526830879,0.612962622745219
0.267349138689688,0.638794375099468
0.277745594291476,0.664626127492245
0.290452655017545,0.696198969172204
0.299592479103441,0.718908408016268
0.308732303189336,0.741617846874923
0.318593864377775,0.7661205636885
0.324954638654273,0.781924983197115
0.331315412930771,0.79772940274032
0.338978122507358,0.816768700785877
0.344437739929341,0.830334043698238
0.349897357351323,0.843899386625974
0.355852352932002,0.858695580424806
0.359730462885699,0.868331400507736
0.363608572839396,0.877967220622308
0.368238490872278,0.889471035110551
0.371505163372638,0.897587635446768
0.374771835872997,0.905704235799151
0.378369996805556,0.91464447527584
0.380729578553437,0.920507255189504
0.383089160301318,0.926370035132598
0.385886346251216,0.93332011677239
0.387844043757334,0.938184347332666
0.389801741263451,0.943048577909875
0.391975306652215,0.948449168799191
0.393408759933471,0.952010825893851
0.394842213214726,0.95557248301626
0.396531666625191,0.959770215800288
0.397706445416493,0.962689152388673
0.398881224207795,0.965608088994698
0.400193888100368,0.968869624501889
0.401063657405155,0.971030713416952
0.401933426709941,0.973191802358473
0.402953602248343,0.975726601068167
0.403659338581088,0.977480122332837
0.404365074913834,0.979233643615777
0.405157687462388,0.981203023595834
0.405684902870037,0.982512979415106
0.406212118277686,0.98382293525984
0.406828053033566,0.985353329372567
0.407252393715134,0.986407675545384
0.407676734396702,0.987462021737018
0.408155261422813,0.988651003111063
0.408474582497151,0.989444410296989
0.40879390357149,0.990237817507597
0.409165738587657,0.991161704530453
0.409421065464468,0.991796107317372
0.40967639234128,0.99243051012358
0.409965264954198,0.993148263029084
0.410158544969576,0.993628499886272
0.410351824984954,0.994108736767531
0.410576284051494,0.994666443316806
0.410730002567399,0.995048382944223
0.410883721083304,0.99543032259133
0.411058100133915,0.995863596875211
0.411175028208257,0.996154124421416
0.411291956282599,0.996444651991206
0.41142744831263,0.996781304890768
0.411520038121615,0.9970113599059
0.4116126279306,0.997241414941057
0.411717887947973,0.997502951295575
0.411788594953036,0.99767863477789
0.4118593019581,0.997854318283404
0.411941085230744,0.998057522691262
0.411996877195028,0.998196147236736
0.412052669159312,0.998334771802514
0.412116205678694,0.998492639068782
0.412158947146069,0.998598837443075
0.412201688613444,0.998705035840261
0.412251053376483,0.998827690978015
0.412284682079678,0.998911247152205
0.412318310782872,0.998994803346932
0.412356660965207,0.99909009089848
0.412382491016092,0.999154269998486
0.412408321066977,0.999218449121138
0.412438116767157,0.999292481612532
0.412458392013241,0.999342858863593
0.412478667259326,0.999393236135383
0.412501815490439,0.999450751867626
0.412517421375095,0.999489527297621
0.412533027259751,0.999528302750067
0.41255101162899,0.999572987992161
0.412563238385604,0.999603367409543
0.412575465142219,0.999633746847811
0.412589436917301,0.99966846212274
0.412598864094109,0.99969188550827
0.412608291270917,0.999715308916092
0.41261914633091,0.999742280183675
0.412626520667878,0.99976060294348
0.412633895004846,0.999778925724304
0.412642328141012,0.999799879313885
0.412648022032144,0.999814026719909
0.412653715923275,0.999828174148095
0.412660267781447,0.999844453383041
0.41266471609295,0.999855505937489
0.412669164404454,0.999866558513064
0.4126742545366,0.999879205843594
0.412677693133172,0.999887749588991
0.412681131729744,0.999896293356446
0.412685086326407,0.999906119255979
0.412687769909248,0.999912787043433
0.41269045349209,0.999919454852103
0.41269352577921,0.999927088505261
0.41269560219388,0.999932247679461
0.41269767860855,0.999937406875633
0.412700065488265,0.999943337517333
0.412701684610557,0.999947360472388
0.412703303732849,0.999951383448731
0.412705158074035,0.999955990909129
0.412706411822345,0.999959106029724
0.412707665570655,0.99996222117222
0.412709106201772,0.999965800699302
0.412710083169971,0.999968228113803
0.41271106013817,0.999970655549651
0.412712179341215,0.999973436434927
0.412712936316157,0.999975317238154
0.412713693291099,0.999977198063227
0.412714562801098,0.999979358543346
0.412715152341574,0.999980823328066
0.412715741882051,0.99998228813418
0.412716417378165,0.999983966554478
0.412716874396629,0.999985102065176
0.412717331415093,0.999986237597677
0.412717856199373,0.999987541548482
0.41271821197244,0.999988425498471
0.412718567745506,0.999989309469892
0.412718975440069,0.999990322491894
0.412719251352904,0.999991008015086
0.412719527265738,0.999991693560044
0.41271984398317,0.9999924805336
0.412720058700812,0.999993014007486
0.412720273418454,0.999993547502832
0.412720519462293,0.99999415887623
0.412720686036456,0.999994572729048
0.412720852610618,0.999994986603604
0.412721043745671,0.999995461546521
0.41272117334231,0.999995783522845
0.412721302938949,0.999996105520655
0.412721451412309,0.999996474463642
0.41272155198261,0.99999672431876
0.412721652552911,0.999996974195585
0.412721767888508,0.99999726080194
0.412721846115546,0.999997455141782
0.412721924342584,0.999997649503129
0.412722013928825,0.999997872131062
0.412722074652421,0.999998022980355
0.412722135376017,0.999998173851333
0.412722204958989,0.999998346777539
0.412722252185946,0.999998464092437
0.412722299412903,0.999998581428851
0.412722353454864,0.999998715740942
0.41272239012492,0.999998806825212
0.412722426794977,0.999998897931143
0.412722468763938,0.999999002245635
0.412722497281724,0.999999073074455
0.412722525799511,0.999999143924798
0.412722558388352,0.999999224932897
0.412722580538272,0.999999279939515
0.412722602688191,0.999999334967768
0.412722627989673,0.999999397869011
0.412722645216237,0.999999440642938
0.412722662442801,0.999999483438387
0.412722682082804,0.999999532272772
0.412722695467619,0.999999565501125
0.412722708852434,0.999999598751084
0.4127227240946,0.99999963665811
0.412722734506293,0.99999966249945
0.412722744917986,0.999999688362302
0.412722756743517,0.999999717780099
0.412722764837146,0.999999737861786
0.412722772930774,0.999999757965044
0.412722782102006,0.999999780787552
0.412722788400267,0.99999979640858
0.412722794698529,0.999999812051096
0.412722801808184,0.999999829751146
0.412722806707461,0.999999841896215
0.412722811606738,0.999999854062813
0.412722817115081,0.999999867783816
0.412722820929989,0.999999877234874
0.412722824744897,0.999999886707389
0.412722829009834,0.999999897338666
0.4127228319801,0.99999990469124
0.412722834950366,0.999999912065298
0.412722838249943,0.999999920297487
0.412722840565022,0.999999926022538
0.412722842880102,0.999999931769017
0.41272284543045,0.999999938139091
0.412722847235201,0.99999994259649
0.412722849039952,0.999999947075347
0.412722851009201,0.9999999520008
0.412722852417632,0.999999955474046
0.412722853826063,0.999999958968733
0.412722855344953,0.999999962774251
0.412722856444573,0.999999965480807
0.412722857544193,0.999999968208866
0.41272285871441,0.999999971146761
0.412722859573818,0.999999973257318
0.412722860433226,0.999999975389435
0.412722861333854,0.999999977655896
0.412722862161839,0.999999979764595
0.41272286283388,0.999999981426412
0.412722863392881,0.999999982770803
0.412722863915111,0.999999984045852
0.412722864449034,0.999999985375588
0.412722864983349,0.999999986731274
0.412722865463481,0.999999987954165
0.412722865867995,0.999999988953448
0.412722866219213,0.999999989800672
0.412722866544646,0.999999990592772
0.412722866860757,0.999999991377878
0.412722867166358,0.99999999215079
0.412722867448689,0.99999999287172
0.412722867700536,0.999999993513987
0.412722867924377,0.999999994081884
0.412722868125409,0.999999994591836
0.412722868307871,0.999999995061276
0.412722868474252,0.999999995508334
0.412722868625155,0.999999995960267
0.412722868758911,0.999999996466864
0.412722868845947,0.999999996491758
0.412722868932983,0.999999996572914
0.412722869030024,0.999999996766801
0.412722869138818,0.999999997035945
0.412722869253815,0.999999997372697
0.412722869340449,0.999999997615934
0.412722869427083,0.999999998035856
0.412722869475454,0.999999998036496
0.412722869523825,0.999999998055177
0.412722869579975,0.999999998170679
0.412722869643291,0.999999998404535
0.412722869688949,0.99999999851815
0.412722869734607,0.99999999870658
0.412722869769709,0.99999999878574
0.41272286980481,0.999999998929295
0.412722869838531,0.999999999202016
0.412722869859398,0.999999999198192
0.412722869880266,0.999999999204864
0.412722869900103,0.999999999186021
0.412722869919991,0.999999999164523
0.412722869941086,0.999999999173146
0.412722869964046,0.999999999248521
0.41272286998783,0.999999999448006
0.412722870003542,0.999999999492889
0.412722870019254,0.999999999575198
0.412722870033236,0.999999999622508
0.412722870045577,0.999999999626855
0.41272287005679,0.999999999612357
0.412722870067454,0.99999999959069
0.412722870078103,0.999999999570711
0.412722870089209,0.999999999565943
0.412722870101057,0.999999999595262
0.412722870113416,0.999999999677624
0.412722870125275,0.999999999779699
0.41272287013557,0.999999999763074
0.412722870144851,0.999999999777625
0.412722870153427,0.99999999978074
0.412722870161532,0.99999999978695
0.412722870169322,0.999999999795621
0.412722870176875,0.999999999806159
0.412722870184225,0.999999999817214
0.412722870191381,0.999999999827665
0.41272287019835,0.999999999837303
0.412722870205144,0.999999999846353
0.412722870211775,0.999999999854914
0.412722870218255,0.99999999986302
0.412722870224596,0.999999999870706
0.412722870230809,0.999999999877992
0.412722870236906,0.999999999884905
0.412722870242896,0.999999999891454
0.412722870248791,0.999999999897659
0.412722870254602,0.999999999903514
0.41272287026034,0.999999999909032
0.412722870266017,0.999999999914173
0.412722870271649,0.999999999918967
0.412722870277251,0.999999999923229
0.412722870282844,0.999999999927251
0.412722870288451,0.999999999929772
0.412722870294118,0.999999999934938
0.412722870299845,0.999999999922895
0.412722870301944,0.999999999925478
0.412722870304044,0.999999999931287
0.412722870307011,0.99999999997668
0.412722870309993,0.999999999931458
0.412722870313739,1.00000000001694
0.412722870317192,1.00000000058188
0.41272287032413,1.00000000133077
0.412722870349989,1.00000000395621


==> DATA/sigma_plots/sigma_0.01_matched.dat <==
0,1.11022302462516e-16
4.12764146764388e-05,2.0611902107337e-07
0.000247658488058633,7.36953474700375e-06
0.0012795688549696,0.000190156651457607
0.00643912068952446,0.00409828799143097
0.0322368798622987,0.0548429981661036
0.0735091668972976,0.15389403276625
0.114781453932296,0.253878728316264
0.156053740967295,0.353878481493578
0.197326028002294,0.453878477512942
0.238598315037293,0.553878477448744
0.279870602072292,0.653878477447709
0.321142889107291,0.753878477447692
0.36241517614229,0.853878477447692
0.403687463177288,0.953878477447691
0.412722870349989,0.975770666666667


==> DATA/sigma_plots/sigma_0.1_full.dat <==
0,0
4.12764146764388e-05,2.06374319855485e-08
0.000247658488058633,7.42437015532893e-07
0.0012795688549696,1.97511631715441e-05
0.00585460595774201,0.000407342826379331
0.0104367675343712,0.00127566564557768
0.0150780681868844,0.0026242228916975
0.0197758849522991,0.00444991733243894
0.0245283523629007,0.00674923662894888
0.0293335298899996,0.00951814057356892
0.0341894166759863,0.01275207352326
0.039093953792807,0.0164459744879319
0.0440450267986658,0.0205942880600271
0.0490404683168694,0.0251909760227581
0.0540780606527665,0.0302295295919942
0.0591555385905738,0.0357029824034264
0.0642705920341834,0.0416039238772673
0.0694208689552248,0.0479245134035271
0.0746039781117974,0.0546564947339605
0.079817492056791,0.0617912111412078
0.0850589499642392,0.0693196207453521
0.0903258606595811,0.0772323124683949
0.095615705417314,0.0855195219722619
0.100925941157292,0.0941711484870694
0.106254003267317,0.103176771340385
0.111597308649741,0.112525667058673
0.116953258654815,0.122206826488256
0.122319242164877,0.132208972363712
0.127692638482233,0.142520576684068
0.133070820359282,0.153129878477268
0.138451156911341,0.164024901456273
0.143831016546135,0.175193471788933
0.149207769850853,0.186623235847159
0.154578792541781,0.198301678139737
0.159941468229131,0.210216138884002
0.165293191250059,0.222353831726403
0.170631369546133,0.234701861572728
0.17595342722971,0.247247241689698
0.181256807485447,0.259976911543797
0.186538975058056,0.272877753631088
0.191797418981927,0.285936610816019
0.197029654996092,0.299140302833743
0.202233228256667,0.312475643449322
0.207405715675444,0.325929456597968
0.212544728317111,0.339488592557157
0.217647913819504,0.353139944074873
0.22271295863742,0.366870461919442
0.22773759030805,0.38066717035877
0.23271957964342,0.394517182315525
0.237656742786666,0.408407714007746
0.24254694332331,0.422326099597224
0.247388094253137,0.436259805302795
0.252178159960415,0.450196443357447
0.256915157951678,0.464123785134624
0.26159716083986,0.478029774831779
0.266222297873391,0.491902541657065
0.270788756777459,0.505730412768619
0.275294785191305,0.519501924839745
0.279738692321039,0.533205836098278
0.284118850322755,0.546831137375395
0.288433695722897,0.560367063089064
0.292681730734379,0.573803101729518
0.296861524439287,0.587129005744068
0.300971714039031,0.600334801455542
0.305011005921068,0.613410798220663
0.308978176679326,0.626347597255667
0.312872074123033,0.639136100245908
0.316691618126794,0.651767517258967
0.320435801385332,0.664233374157576
0.324103690260369,0.676525520138032
0.327694425430917,0.688636134441017
0.331207222421157,0.700557732467147
0.334641372146292,0.712283171770142
0.337996241393643,0.723805657655121
0.341271273211094,0.735118748285575
0.344465987072235,0.746216358840469
0.34757997927308,0.757092766294152
0.350612923077587,0.767742613159523
0.353564568684977,0.778160910428631
0.356434743272885,0.788343040601061
0.359223350992248,0.798284760375555
0.361930372720562,0.807982202313204
0.364555866009606,0.817431877025415
0.367099964639761,0.826630673787876
0.36956287831258,0.835575861478816
0.371944892243804,0.844265088996923
0.374246366602658,0.852696384957181
0.376467735979242,0.860868157326548
0.378609508695369,0.868779192327355
0.380672266067577,0.876428653004127
0.38265666160355,0.883816077387142
0.384563420136116,0.890941376269517
0.3863933368348,0.897804830374035
0.3881472762377,0.904407087443993
0.38982617104712,0.910749158296693
0.391431021001899,0.916832413013568
0.392962891656178,0.922658576632838
0.394422912963511,0.928229723957157
0.395812277960862,0.933548274595906
0.397132241142408,0.938616986680661
0.398384117065906,0.943438951328901
0.399569278552092,0.948017585407503
0.400689155059994,0.952356624831983
0.40174523089669,0.956460117093614
0.402739043232239,0.960332412894015
0.403672180254485,0.963978158188819
0.404546279024678,0.967402284935252
0.405363023451331,0.970610002170038
0.406124142002695,0.973606785935965
0.406831405405679,0.976398369024826
0.407486624309522,0.978990730456545
0.408091646786472,0.981390084191274
0.408648355752818,0.983602867401874
0.409158666314277,0.985635728324171
0.409624523012158,0.987495513592421
0.410047896966345,0.989189255044468
0.410430782896334,0.990724155921545
0.410775196079123,0.992107576698485
0.411083169131053,0.993347020092309
0.411356748738665,0.994450115750765
0.411597992210267,0.995424604105729
0.41180896394072,0.996278319763298
0.41199173172583,0.997019174174665
0.412148362902948,0.997655137491793
0.412280920386572,0.998194219886257
0.412391458490136,0.998644451889489
0.412482018606946,0.99901386404929
0.412538672314839,0.999245262280234
0.412595326022733,0.999476932316395
0.412629526129916,0.999616940812251
0.412663726237098,0.999757094199304
0.412681778406457,0.999831144610708
0.41269605086543,0.999889735076026
0.41270558120795,0.999928885951982
0.412712394944472,0.999956894329637
0.412716559600752,0.999974022804201
0.412719418572353,0.999985786772438
0.412720724440372,0.999991162123272
0.41272203030839,0.999996539321724
0.412722205678399,0.999997261628676
0.412722381048408,0.999997983999031
0.412722494810065,0.999998452636594
0.412722608571722,0.999998921311213
0.412722677519337,0.999999205382706
0.412722746466952,0.999999489474198
0.412722784349334,0.999999645575114
0.412722822231716,0.999999801685681
0.412722840004203,0.999999874929131
0.412722857776689,0.999999948176525
0.412722863848927,0.999999973203859
0.412722867431058,0.999999987968459
0.41272286931861,0.999999995748679
0.412722870139789,0.999999999133558
0.412722870349989,1.00000000016173


==> DATA/sigma_plots/sigma_0.1_matched.dat <==
0,1.11022302462516e-16
4.12764146764388e-05,2.06374319855485e-08
0.000247658488058633,7.42436740419627e-07
0.0012795688549696,1.97509686163944e-05
0.00643912068952446,0.000491691717683818
0.0322368798622987,0.0113392724024357
0.0735091668972976,0.0519848037516307
0.114781453932296,0.112701305414323
0.156053740967295,0.186701691961523
0.197326028002294,0.269493960259761
0.238598315037293,0.358105097465421
0.279870602072292,0.450567427887795
0.321142889107291,0.545578653882221
0.36241517614229,0.642276855385697
0.403687463177288,0.740091574332784
0.412722870349989,0.761614255080831


==> DATA/sigma_plots/sigma_100_full.dat <==
0,0
4.12764146764388e-05,2.06402672731087e-11
0.000247658488058633,7.43049177742705e-10
0.0012795688549696,1.98352163582882e-08
0.00643912068952446,5.0229098902399e-07
0.0322368798622987,1.2588487052545e-05
0.0735091668972976,6.54488879706649e-05
0.114781453932296,0.000159559771784168
0.156053740967295,0.000294915759532888
0.197326028002294,0.000471516576837194
0.238598315037293,0.000689367055133783
0.279870602072292,0.000948477136072934
0.321142889107291,0.00124886187908557
0.36241517614229,0.00159054147213111
0.403687463177288,0.00197354124564342
0.412722870349989,0.00206290430799849


==> DATA/sigma_plots/sigma_100_matched.dat <==
0,-1.48769885299771e-14
4.12764146764388e-05,2.0609847162234e-11
0.000247658488058633,7.43061057129069e-10
0.0012795688549696,1.9835235010035e-08
0.00643912068952446,5.02290879333955e-07
0.0322368798622987,1.25884078479022e-05
0.0735091668972976,6.54467465189823e-05
0.114781453932296,0.000159547045060604
0.156053740967295,0.000294872285410475
0.197326028002294,0.000471405456737739
0.238598315037293,0.000689129554994006
0.279870602072292,0.000948027583293154
0.321142889107291,0.00124808255166975
0.36241517614229,0.00158927747728566
0.403687463177288,0.00197159538415481
0.412722870349989,0.00206077827584228


==> DATA/sigma_plots/sigma_10_full.dat <==
0,0
4.12764146764388e-05,2.06402450686483e-10
0.000247658488058633,7.43043637729812e-09
0.0012795688549696,1.9834456754797e-07
0.00643912068952446,5.02195109441939e-06
0.0322368798622987,0.000125770333705311
0.0735091668972976,0.000653239792259175
0.114781453932296,0.00159125488657519
0.156053740967295,0.00293927619639867
0.197326028002294,0.00469726970790862
0.238598315037293,0.00686570800152297
0.279870602072292,0.00944557458686968
0.321142889107291,0.0124383714572711
0.36241517614229,0.015846129984062
0.403687463177288,0.019671425322384
0.412722870349989,0.0205648742893928


==> DATA/sigma_plots/sigma_10_matched.dat <==
0,2.33146835171283e-15
4.12764146764388e-05,2.06400341262736e-10
0.000247658488058633,7.43043504503049e-09
0.0012795688549696,1.98344547897022e-07
0.00643912068952446,5.02193848850307e-06
0.0322368798622987,0.000125762429716292
0.0735091668972976,0.000653026744645402
0.114781453932296,0.00158999174372465
0.156053740967295,0.00293496998316456
0.197326028002294,0.00468628096928259
0.238598315037293,0.00684225112987746
0.279870602072292,0.0094012137857582
0.321142889107291,0.0123615091222818
0.36241517614229,0.015721484161162
0.403687463177288,0.0194794927322522
0.412722870349989,0.0203551485269783


==> DATA/sigma_plots/sigma_1_full.dat <==
0,0
4.12764146764388e-05,2.06399874969065e-09
0.000247658488058633,7.42988459645488e-08
0.0012795688549696,1.98268629270082e-06
0.00643912068952446,5.01237796086684e-05
0.0322368798622987,0.00124632756890919
0.0621604001399786,0.00459593293651195
0.0925749800876919,0.0101195811627047
0.123742168455753,0.0179655137061311
0.155820362927622,0.0283334029526747
0.189120723433816,0.041554422752487
0.224296993918218,0.0582585874736239
0.263152591346901,0.0800343609208966
0.3044248783819,0.107097982740315
0.34180872914728,0.135258904623593
0.372170281705265,0.160815432478046
0.398868321499171,0.185390805308443
0.412722870349989,0.198958311795541


==> DATA/sigma_plots/sigma_1_matched.dat <==
0,1.11022302462516e-16
4.12764146764388e-05,2.06399886071296e-09
0.000247658488058633,7.42988431889913e-08
0.0012795688549696,1.98268432793913e-06
0.00643912068952446,5.01225250294501e-05
0.0322368798622987,0.00124555589946074
0.0735091668972976,0.00638877954593464
0.114781453932296,0.0153672697803763
0.156053740967295,0.02802595840032
0.197326028002294,0.0442160469493184
0.238598315037293,0.0637947532174195
0.279870602072292,0.0866250679911856
0.321142889107291,0.112575521638837
0.36241517614229,0.141519960132874
0.403687463177288,0.173337330128582
0.412722870349989,0.180674612875043


==> DATA/vertical_profile.dat <==
z,h,h_approx,theta,theta_approx
0,0,-0,0.488,0.488
1.51561425849704e-05,-1.51202296467189e-05,-1.51203740884698e-05,0.487999321642233,0.487999321634522
2.566182979007e-05,-2.56005570745913e-05,-2.56012678717654e-05,0.487998730597891,0.48799873055595
3.61675169951696e-05,-3.60801890227932e-05,-3.6082161655061e-05,0.487998090453587,0.487998090329351
5.10900097567701e-05,-5.09645640643522e-05,-5.09694373337441e-05,0.487997119774455,0.487997119446722
7.88469356070695e-05,-7.86479109589726e-05,-7.86608568390368e-05,0.487995173429304,0.487995172483892
0.000116339090138575,-0.000116036417420849,-0.000116064529885848,0.48799233293819,0.487992330727816
0.000167044521317028,-0.000166595617982704,-0.00016665029624672,0.487988209613018,0.487988205008315
0.000233903964429075,-0.000233253763035058,-0.000233351951073022,0.487982402711978,0.487982393897774
0.00032035107337854,-0.000319428965458774,-0.000319595044845367,0.487974419487216,0.487974403662484
0.000430176127969799,-0.00042889289337787,-0.00042916091230779,0.487963678460448,0.487963651455949
0.000567541610319231,-0.000565785856606077,-0.000566202212118878,0.487949501407508,0.48794945719904
0.000736977537791205,-0.000734611648610435,-0.000735238270802017,0.487931107392396,0.487931037491966
0.000943377838870501,-0.000940233360693113,-0.000941151467170767,0.487907607166659,0.487907499870553
0.00119199592397802,-0.00118786831654309,-0.00118918281359744,0.487877998155533,0.487877837625797
0.0014884399856429,-0.00148308264862937,-0.00148492726727678,0.487841160039589,0.487840925192522
0.0018386685183191,-0.00183178599148984,-0.00183432926061587,0.487795850935401,0.487795514107313
0.00224898616817899,-0.00224022638588307,-0.00224367856082208,0.487740704222974,0.487740229579782
0.00272604032798557,-0.00271498578827768,-0.00271960687281153,0.487674226032999,0.487673567686046
0.00327681870921796,-0.00326297639430008,-0.0032690854170642,0.487594793430785,0.487593893216548
0.00390864814549519,-0.00389143800227431,-0.00389942373587182,0.487500653335224,0.487499438211359
0.0046291946566416,-0.00460793641448687,-0.00461826975725192,0.487389922250503,0.48738830125487
0.00544646543909252,-0.00542036350079502,-0.00543361178065626,0.487260586798772,0.487258447511344
0.00636881215811315,-0.00633693825903285,-0.00635378176142,0.48711050524398,0.487107709684695
0.00740493682200385,-0.00736621009224131,-0.00738746117110392,0.486937409909979,0.486933789796886
0.00856389914113176,-0.0085170631494382,-0.00854368833915868,0.486738910775455,0.486734262059317
0.00985512709569432,-0.00979872336822462,-0.00983186899574848,0.486512500075992,0.486506576656338
0.0112884287546553,-0.0112207661865214,-0.0112617880627943,0.486255558363622,0.486248064881949
0.0128740073433433,-0.0127931268025662,-0.012843624686013,0.485965361811833,0.485955945403876
0.0146224791122559,-0.0145261124128666,-0.0145879700615509,0.485639090957419,0.485627331833077
0.0165448933479641,-0.0164304156263324,-0.0165058473996629,0.485273841127814,0.48525924183322
0.018652754773578,-0.0185171291253295,-0.0186087342723124,0.484866634641213,0.484848607841005
0.0209580468441233,-0.0207977598877901,-0.0209085858535712,0.484414435195722,0.484392289798465
0.0234732609976107,-0.0232842477327553,-0.0234178641016564,0.48391416356923,0.483887088990681
0.0262114207446542,-0.0259889769013422,-0.0261495617916968,0.483362716902164,0.483329765259781
0.0291861108558587,-0.0289247904906063,-0.0291172316342389,0.482756989647255,0.482717055640421
0.0324114992497407,-0.0321049951010547,-0.0323350081115113,0.482093898708159,0.482045696942445
0.0359023610291083,-0.0355433645887819,-0.0358176314570796,0.481370410875377,0.481312450349229
0.0396740850992383,-0.0392541231346077,-0.0395804542584041,0.480583576514394,0.480514132020839
0.0437426823371197,-0.0432519257876779,-0.0436394496068041,0.479730565442604,0.479647645580183
0.048124771981187,-0.047551812904958,-0.0480111975193114,0.478808709508764,0.478710021058573
0.0528375518999195,-0.052169143464908,-0.0527128552774357,0.477815550231863,0.477698458659612
0.0578987643612943,-0.0571195179571297,-0.0577621232774016,0.476748888296738,0.476610374111298
0.0633266433427534,-0.0624186763857732,-0.0631771924644645,0.475606836870205,0.475443447641736
0.0691399188865204,-0.0680824441470372,-0.0689767486779482,0.474387861758923,0.474195659258554
0.0753578943327034,-0.0741267392104615,-0.0751800497020782,0.473090804366966,0.472865306048509
0.0820007567196758,-0.0805677931183465,-0.0818072349338173,0.471714854411318,0.471450967255119
0.0890903363686215,-0.087422787754666,-0.0888800831747915,0.470259431367022,0.469951373895259
0.0966517459642413,-0.094711308313177,-0.0964236478437657,0.468723896972084,0.468365100497782
0.104716708123982,-0.102458358806819,-0.104469576692809,0.467106959844946,0.466689930221535
0.113330173004847,-0.110700406430533,-0.113062713796556,0.465405506966333,0.464921607435058
0.122564130065489,-0.119498027420761,-0.122274878718534,0.463612215405951,0.463051280981716
0.132549863840947,-0.128965455927522,-0.132237046162282,0.461710070071728,0.461059620866628
0.143572303050263,-0.139357101001011,-0.143233472415065,0.459656434686288,0.458899712197414
0.156514948244509,-0.15147647753829,-0.156145572966652,0.457307617651424,0.456416146363953
0.168545526105587,-0.162657716696943,-0.168147758663978,0.455185300793097,0.454158966931028
0.180576103966666,-0.173753905017761,-0.180149944361305,0.453121598493581,0.451951185045097
0.191510560358926,-0.183762039210153,-0.191058595436479,0.451296355584576,0.449987030784153
0.201671670056265,-0.192993928303001,-0.201195724914932,0.449642750078057,0.448197576359082
0.211326129595326,-0.201702292558203,-0.210827399929481,0.448109049571355,0.446528793979833
0.220603478338724,-0.210010631574574,-0.220082854129844,0.446669130742693,0.444953581810908
0.229577842010665,-0.217990177758926,-0.229036038303519,0.445307331942481,0.443455815832832
0.238297762629127,-0.225687915965282,-0.237735379909322,0.444012955575138,0.442024555353705
0.246797771064026,-0.233137493316287,-0.246215328324315,0.442778098782937,0.440651764202583
0.255103892011692,-0.240364422954431,-0.254501846826545,0.441596605835909,0.439331213369998
0.26323653406882,-0.247388828086756,-0.262615295848418,0.440463505892083,0.438057894448706
0.271212192476916,-0.254227063184612,-0.270572131702671,0.43937467594369,0.436827669046787
0.279044551416786,-0.260892762813996,-0.278386006275443,0.438326620896713,0.435637040271797
0.286745129672123,-0.267397465642726,-0.286068411166097,0.437316336794612,0.434483012091856
0.294323845229573,-0.273751147362401,-0.293629240954831,0.436341198664587,0.433362972570634
0.301789289193757,-0.279962492189336,-0.30107706647126,0.43539889627122,0.432274628857595
0.309149010644729,-0.286039163772463,-0.308419418979608,0.434487374807054,0.431215945894916
0.316409708796165,-0.291987990298286,-0.315662981883406,0.433604792545707,0.430185103052818
0.323577356866067,-0.297815087566647,-0.322813714303863,0.432749490576259,0.429180463637135
0.330657354507306,-0.303526000791108,-0.329877003150668,0.431919961975367,0.428200542788988
0.337654558855826,-0.309125744261781,-0.336857694096927,0.431114837676979,0.42724399426297
0.344573399693079,-0.314618906698803,-0.343760206469804,0.430332864048726,0.426309586887157
0.351417931534946,-0.320009703054449,-0.350588585216524,0.429572889434239,0.42539619107819
0.358191855642344,-0.325302001195257,-0.357346522863028,0.428833855072795,0.424502770251345
0.364898626187805,-0.330499412925595,-0.364037465430001,0.428114777769365,0.423628361920086
0.371541400353365,-0.335605261716496,-0.370664562648531,0.427414750425275,0.422772080083555
0.378123130102839,-0.340622660052413,-0.377230759515797,0.42673292778757,0.421933099500019
0.384646535243842,-0.345554494081778,-0.383738769420666,0.426068525446454,0.421110655880759
0.391114167635016,-0.35040347746518,-0.390191138199398,0.425420809740527,0.420304034768388
0.397528430586873,-0.355172169746443,-0.396590263490688,0.424789092901794,0.419512566625064
0.403891567685392,-0.359862971653752,-0.402938383585655,0.424172731502792,0.418735625943383
0.4102056865539,-0.364478146341122,-0.409237601133633,0.423571121652595,0.417972626213504
0.416472783797879,-0.369019840672599,-0.415489908028116,0.422983694452273,0.417223015058001
0.422694693262924,-0.373490050788763,-0.421697133786824,0.422409918817954,0.416486278695007
0.428873200509468,-0.377890707537587,-0.427861059756265,0.42184928899675,0.415761926748186
0.435009977450693,-0.382223631282407,-0.43398335390391,0.421301329121406,0.415049498721953
0.441106617743911,-0.386490559398032,-0.440065606126035,0.420765588497094,0.414348558574188
0.447164612045259,-0.390693130968503,-0.446109303560832,0.420241642429689,0.413658696414868
0.45318541111661,-0.394832932574855,-0.452115893546375,0.419729085503868,0.412979520246005
0.459170362282459,-0.398911455879392,-0.458086720227472,0.419227535965077,0.412310662249523
0.465120754372089,-0.402930130511912,-0.464023069391771,0.41873663077525,0.411651772772027
0.471037848814872,-0.406890346113466,-0.469926199491669,0.418256022192571,0.411002516149483
0.476922806761396,-0.410793404636841,-0.475797268937439,0.417785382879598,0.410362578011081
0.48277679909965,-0.414640594962488,-0.481637445853774,0.417324396221298,0.409731652570867
0.488600874510104,-0.41843310672666,-0.48744777644626,0.416872766104527,0.409109456322221
0.494396088061674,-0.422172116242748,-0.493229313293849,0.416430206043727,0.408495713548186
0.500163445016236,-0.425858750248433,-0.498983059285997,0.415996443041537,0.407890161895509
0.505903878653661,-0.429494073130997,-0.504709945500039,0.415571218582988,0.40729255413794
0.511618308430544,-0.433079125112293,-0.510410889222648,0.415154283696423,0.406702651593064
0.517307644448512,-0.436614925174837,-0.516086798407613,0.414745398257605,0.406120223340192
0.522972696825784,-0.440102415587996,-0.521738481261275,0.414344337020748,0.405545055091418
0.528614347067911,-0.443542568621268,-0.52736681720883,0.413950876960256,0.404976931353659
0.534233314213032,-0.446936243712254,-0.532972523591489,0.41356481334051,0.404415658766209
0.539830411981074,-0.450284345075949,-0.538556412208799,0.413185941372638,0.403861039862158
0.545406319555367,-0.453587683667007,-0.544119160641217,0.412814071648029,0.403312895696761
0.550961836332,-0.456847129621685,-0.549661566398256,0.412449012650546,0.402771040394267
0.556497577918479,-0.460063432923489,-0.555184243634591,0.412090590682926,0.402235310742279
0.562014230626157,-0.463237374195907,-0.560687877041879,0.411738632687285,0.401705540995283
0.567512462657122,-0.466369712227123,-0.566173133245251,0.411392971952092,0.401181571421
0.572992875315974,-0.46946115698848,-0.571640612130229,0.411053450863166,0.400663252687703
0.578456044950074,-0.472512394708943,-0.577090888683992,0.410719917904889,0.400150441570027
0.583902568451374,-0.475524113500142,-0.582524558389829,0.410392224690304,0.399642996515302
0.589333050233452,-0.478496995602594,-0.587942224234901,0.410070226682517,0.399140778797614
0.594748037469955,-0.481431682182784,-0.593344432101526,0.40975378685162,0.398643658353262
0.600148025671375,-0.484328777804874,-0.598731676330791,0.409442774988101,0.398151512975345
0.605533539804446,-0.487188894620312,-0.604104480650508,0.409137062802604,0.397664220732363
0.610905120239493,-0.49001264415174,-0.609463384155728,0.40883652472024,0.397181661229844
0.616263232912658,-0.492800590321247,-0.614808851682984,0.408541042754777,0.396703723553991
0.621608407762884,-0.49555332231323,-0.620141411920563,0.408250498641988,0.39623029373324
0.626941029073104,-0.498271346519291,-0.625461448244491,0.407964785147677,0.395761273232605
0.632261628656655,-0.500955237457531,-0.630769491213025,0.407683790045416,0.395296552912817
0.637570558774324,-0.503605471431283,-0.636065892255617,0.407407413498009,0.394836041679869
0.642868338727748,-0.506222601492298,-0.64135116944835,0.407135549647256,0.394379636124303
0.64815533876982,-0.508807099374545,-0.646625692170323,0.40686810302773,0.393927247903022
0.65343194588803,-0.511359439073443,-0.651889846495735,0.406604979743057,0.393478789201259
0.658698648716054,-0.513880136801841,-0.657144119905084,0.406346083315791,0.393034165580427
0.663955738169333,-0.516369607385754,-0.662388802627254,0.40609132937843,0.392593301228686
0.669203670038106,-0.518828338202204,-0.667624349376816,0.405840627727457,0.392156108250433
0.674442825642271,-0.521256774676585,-0.672851140573756,0.405593894018309,0.391722506813802
0.679673525027502,-0.523655328152261,-0.678069495508437,0.405351048844773,0.391292423816207
0.68489615488674,-0.526024435099092,-0.683279799961207,0.405112011669412,0.39086578225955
0.690110999548304,-0.528364480032484,-0.68848233758937,0.404876708560889,0.390442515057193
0.695318453092197,-0.530675891631377,-0.6936775015429,0.40464506244736,0.390022547674283
0.700518886130874,-0.532959081900279,-0.698865661559605,0.404416999217189,0.389605809012866
0.705712552737358,-0.535214406547468,-0.704047071112898,0.404192451590713,0.389192238699306
0.710899819734643,-0.537442265689407,-0.709222096160069,0.403971349015208,0.388781768669393
0.716080971569304,-0.53964301874519,-0.714391020476401,0.403753626106975,0.388374338710756
0.721256385630897,-0.54181705961274,-0.719554220560808,0.403539215152009,0.387969882568475
0.72642629745614,-0.543964717508629,-0.724711931394143,0.403328055861056,0.387568346317392
0.731591026812797,-0.546086352612158,-0.729864471989519,0.403120085880957,0.38716967059362
0.736750826456265,-0.548182293028815,-0.735012094505828,0.402915246963263,0.386773802334322
0.741906070865478,-0.550252911699711,-0.740155172538235,0.402713477406734,0.386380680244736
0.747056969569752,-0.552298510449482,-0.745293915121568,0.402514723344018,0.385990256715099
0.75220381148209,-0.554319419098211,-0.750428610486993,0.402318929027783,0.385602479064046
0.757346882329962,-0.556315961812765,-0.755559543687663,0.402126040091756,0.385217295860411
0.762486403209107,-0.558288433740805,-0.760686935297534,0.401936005767576,0.384834661452937
0.767622710203892,-0.560237170190706,-0.765811120607811,0.401748772186399,0.384454522551113
0.772756054401902,-0.562162469561264,-0.770932350113513,0.401564289784776,0.384076833124891
0.777886664351444,-0.564064618223151,-0.776050851823575,0.401382510861462,0.383701549643421
0.783014760812836,-0.565943896380728,-0.781166845977318,0.401203388984838,0.383328629938
0.78814063906061,-0.567800607876135,-0.786280627152427,0.401026876137032,0.382958027234307
0.793264564107053,-0.569635041335941,-0.79139245973576,0.400852926404174,0.382589697799416
0.798386677993549,-0.571447438217073,-0.796502485433485,0.400681498958824,0.382223607466939
0.80350724192215,-0.573238079535986,-0.801610964831213,0.400512549815048,0.381859714211539
0.808626557351334,-0.575007256303499,-0.806718198675985,0.400346034638243,0.381497973935143
0.813744849256405,-0.576755229097774,-0.81182441141216,0.400181912531801,0.381138348709111
0.818862229387493,-0.578482217313502,-0.816929714526138,0.400020146993415,0.38078080916561
0.823979029274075,-0.580188511815693,-0.822034438764988,0.399860695340799,0.380425311191353
0.829095416823856,-0.581874344996088,-0.827138751640151,0.399703520877074,0.380071822756329
0.834211648814808,-0.583539975738707,-0.832242909323605,0.399548584919982,0.379720306284117
0.83932790795307,-0.585185635594452,-0.837347094090301,0.399395851807232,0.379370729910947
0.844444451594965,-0.586811577211539,-0.842451562689201,0.399245284375977,0.379023057254891
0.849561465483913,-0.588418027274148,-0.847556500425371,0.399096848316354,0.378677257400101
0.854679125510174,-0.590005206926403,-0.85266208277397,0.398950510252849,0.378333300612319
0.859797680503216,-0.591573357174397,-0.857768557977229,0.398806235393615,0.377991152791074
0.864917265364266,-0.593122681330091,-0.862876060618007,0.398663992817995,0.377650787980804
0.870038181921853,-0.5946534305796,-0.867984891812518,0.398523747598729,0.377312169633974
0.875160560469906,-0.596165801612659,-0.873095181547197,0.398385470187683,0.37697527309861
0.880284558452548,-0.59765999735871,-0.8782070868946,0.398249130819184,0.376640072341823
0.885410452956955,-0.599136252965505,-0.883320884287977,0.398114697143788,0.376306533986932
0.890538436270989,-0.600594775888696,-0.888436765561389,0.397982139688083,0.375974630708132
0.895668664156727,-0.602035760904667,-0.893554886109317,0.397851430460846,0.375644337974608
0.900801314579101,-0.603459406952455,-0.898675423476695,0.397722541410637,0.375315630228818
0.905936501766345,-0.604865893365275,-0.903798491622177,0.397595446567515,0.374988486376684
0.9110745237061,-0.606255447487493,-0.908924387830154,0.39747011592606,0.374662874030285
0.91621549347982,-0.607628243725988,-0.914053224915208,0.397346524558061,0.374338772985273
0.921359692775962,-0.608984499324628,-0.919185283901011,0.397224643962646,0.374016152795259
0.926507246960269,-0.610324387509898,-0.924320689857442,0.397104449878422,0.373694993258924
0.931658269927437,-0.611648077106391,-0.929459556410408,0.396985918697301,0.37337527519185
0.936813073961459,-0.612955785620259,-0.934602195106909,0.396869022714041,0.373056967477197
0.941971706628036,-0.614247660793516,-0.939748653400393,0.396753740718211,0.372740055750504
0.947134411201379,-0.615523897994,-0.944899173990943,0.396640047486161,0.372424513906624
0.952301325537262,-0.616784664081341,-0.950053894408994,0.396527920576638,0.372110322664288
0.957472616577546,-0.61803013128811,-0.955212981202423,0.396417337298241,0.371797461279201
0.962648483407632,-0.619260477494274,-0.96037663298679,0.396308274683762,0.371485907399604
0.967829036869092,-0.620475857688316,-0.965544960342081,0.396200712012697,0.371175644300882
0.973014523756809,-0.621676456908397,-0.970718209480743,0.396094626115852,0.370866647420705
0.978205090510136,-0.622862434546452,-0.975896526496533,0.395989996301183,0.370558898532774
0.983400921847648,-0.624033956944058,-0.981080095672088,0.395886801462295,0.370252377433247
0.988602084163862,-0.62519116222405,-0.986268983245236,0.395785023169375,0.36994707116167
0.993808849350098,-0.626334232666762,-0.991463460465632,0.395684639294861,0.369642954956778
0.999021329740501,-0.62746331316303,-0.996663639402314,0.395585631183649,0.369340013713813
1,-0.627673616937576,-0.99764,0.395567205952788,0.369283302160621


==> FIGURES/hillslope_simple.pdf_tex <==
%% Creator: Inkscape 1.0.2-2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FIGURES/hillslope_simple.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{342.61145953bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47506166)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FIGURES/hillslope_simple.pdf}}%
    \put(0.20475174,0.07722154){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$S_x$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FIGURES/hillslope_simple.pdf}}%
    \put(0.48387986,0.00951339){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$L_x$\end{tabular}}}}%
    \put(0.92617435,0.42922325){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$L_z$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{FIGURES/hillslope_simple.pdf}}%
    \put(0.65211086,0.13205767){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}soil (saturated zone)\end{tabular}}}}%
    \put(0.65211086,0.16398283){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}surface water\\\end{tabular}}}}%
    \put(0.65211086,0.10013244){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}soil (unsaturated zone)\end{tabular}}}}%
    \put(0.65131261,0.06900546){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}impenetrable bedrock\end{tabular}}}}%
    \put(0.65211086,0.19590803){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}river\end{tabular}}}}%
    \put(0.20949913,0.17053243){\rotatebox{19.287164}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Hydraulic conductivity $K_s$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{FIGURES/hillslope_simple.pdf}}%
    \put(0.04846792,0.16266404){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$Q(t)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{FIGURES/hillslope_simple.pdf}}%
    \put(0.31662879,0.3874345){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}precipitation $r(t)$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> TIKZ_FIGURES/graphical_abstract_3.pdf_tex <==
%% Creator: Inkscape 1.0.2-2 (e86c870879, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'graphical_abstract_3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{246.34066469bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71586141)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{graphical_abstract_3.pdf}}%
    \put(0.37364203,0.21204555){\color[rgb]{0,0,0}\rotatebox{20.224568}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$H(x,t)$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{graphical_abstract_3.pdf}}%
  \end{picture}%
\endgroup%

